Multi-Element Abundance Measurements from Medium-Resolution Spectra. II. Catalog of Stars in Milky Way Dwarf Satellite Galaxies

We present a catalog of Fe, Mg, Si, Ca, and Ti abundances for 2961 red giant stars that are likely members of eight dwarf satellite galaxies of the Milky Way (MW): Sculptor, Fornax, Leo I, Sextans, Leo II, Canes Venatici I, Ursa Minor, and Draco. For the purposes of validating our measurements, we also observed 445 red giants in MW globular clusters and 21 field red giants in the MW halo. The measurements are based on Keck/DEIMOS medium-resolution spectroscopy combined with spectral synthesis. We estimate uncertainties in [Fe/H] by quantifying the dispersion of [Fe/H] measurements in a sample of stars in monometallic globular clusters. We estimate uncertainties in Mg, Si, Ca, and Ti abundances by comparing our medium-resolution spectroscopic measurements to high-resolution spectroscopic abundances of the same stars. For this purpose, our DEIMOS sample included 132 red giants with published high-resolution spectroscopy in globular clusters, the MW halo field, and dwarf galaxies. The standard deviations of the differences in [Fe/H] and [alpha/Fe] (the average of [Mg/Fe], [Si/Fe], [Ca/Fe], and [Ti/Fe]) between the two samples is 0.15 and 0.16, respectively. This catalog represents the largest sample of multi-element abundances in dwarf galaxies to date. The next papers in this series draw conclusions on the chemical evolution, gas dynamics, and star formation histories from the catalog presented here. The wide range of dwarf galaxy luminosity reveals the dependence of dwarf galaxy chemical evolution on galaxy stellar mass.

==> table_atmparerr.dat <==
Title: Multi-Element Abundance Measurements from Medium-Resolution
       Spectra. II. Catalog of Stars in Milky Way Dwarf Satellite
       Galaxies
Authors: Kirby, E. N., Guhathakurta, P., Simon, J. D., Geha, M. C., Rockosi,
         C. M., Sneden, C., Cohen, J. G., Sohn, S. T., Majewski, S. R., and
         Siegel, M.
Table: Effect of Errors in Atmospheric Parameters on Abundances
================================================================================
Byte-by-byte Description of file: table_atmparerr.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---     dSph    Dwarf spheroidal galaxy
   7- 16 A10    ---     name    Object name
  18- 21 F4.2   dex   [Fe/H]125 Absolute change in [Fe/H] with Teff+125 K
  23- 26 F4.2   dex   [Fe/H]250 Absolute change in [Fe/H] with Teff+250 K
  28- 31 F4.2   dex   [Fe/H]0.3 Absolute change in [Fe/H] with logg+0.3
  33- 36 F4.2   dex   [Fe/H]0.6 Absolute change in [Fe/H] with logg+0.6
  38- 41 F4.2   dex  [Mg/Fe]125 Absolute change in [Mg/Fe] with Teff+125 K
  43- 46 F4.2   dex  [Mg/Fe]250 Absolute change in [Mg/Fe] with Teff+250 K
  48- 51 F4.2   dex  [Mg/Fe]0.3 Absolute change in [Mg/Fe] with logg+0.3
  53- 56 F4.2   dex  [Mg/Fe]0.6 Absolute change in [Mg/Fe] with logg+0.6
  58- 61 F4.2   dex  [Si/Fe]125 Absolute change in [Si/Fe] with Teff+125 K
  63- 66 F4.2   dex  [Si/Fe]250 Absolute change in [Si/Fe] with Teff+250 K
  68- 71 F4.2   dex  [Si/Fe]0.3 Absolute change in [Si/Fe] with logg+0.3
  73- 76 F4.2   dex  [Si/Fe]0.6 Absolute change in [Si/Fe] with logg+0.6
  78- 81 F4.2   dex  [Ca/Fe]125 Absolute change in [Ca/Fe] with Teff+125 K
  83- 86 F4.2   dex  [Ca/Fe]250 Absolute change in [Ca/Fe] with Teff+250 K
  88- 91 F4.2   dex  [Ca/Fe]0.3 Absolute change in [Ca/Fe] with logg+0.3
  93- 96 F4.2   dex  [Ca/Fe]0.6 Absolute change in [Ca/Fe] with logg+0.6
  98-101 F4.2   dex  [Ti/Fe]125 Absolute change in [Ti/Fe] with Teff+125 K
 103-106 F4.2   dex  [Ti/Fe]250 Absolute change in [Ti/Fe] with Teff+250 K
 108-111 F4.2   dex  [Ti/Fe]0.3 Absolute change in [Ti/Fe] with logg+0.3
 113-116 F4.2   dex  [Ti/Fe]0.6 Absolute change in [Ti/Fe] with logg+0.6
--------------------------------------------------------------------------------
Scl   1002473     0.10 0.20 0.00 0.00 0.02 0.04 0.03 0.06 0.06 0.16 0.00 0.03 0.06 0.11 0.03 0.06 0.05 0.08 0.02 0.03
Scl   1002447     0.13 0.26 0.00 0.00 0.09 0.12 0.02 0.03 0.07 0.16 0.00 0.01 0.07 0.12 0.02 0.03 0.02 0.08 0.04 0.04
Scl   1002888     0.13 0.24 0.00 0.00 0.01 0.01 0.04 0.06 0.09 0.17 0.01 0.00 0.05 0.09 0.02 0.03 0.03 0.06 0.01 0.01
Scl   1003386     0.13 0.26 0.02 0.04 0.03 0.04 0.02 0.05 0.08 0.19 0.04 0.03 0.04 0.09 0.01 0.04 0.06 0.11 0.04 0.04
Scl   1003505     0.15 0.29 0.01 0.01 0.09 0.16 0.01 0.02 0.11 0.21 0.02 0.03 0.07 0.11 0.01 0.03 0.08 0.18 0.00 0.00
Scl   1003443     0.13 0.25 0.01 0.02 0.11 0.11 0.01 0.01 0.08 0.14 0.01 0.02 0.03 0.05 0.01 0.02 0.03 0.06 0.01 0.02
Scl   1003537     0.16 0.31 0.01      0.08 0.13 0.02 0.02 0.12 0.24 0.01 0.02 0.06 0.12 0.01 0.02 0.08 0.16 0.00 0.01
Scl   1003694     0.09 0.16 0.07      0.02 0.01 0.05 0.06 0.12 0.23 0.02 0.01 0.09 0.12 0.06 0.08 0.20 0.29 0.02 0.06
Scl   1003702     0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.01 0.05 0.06 0.00 0.00 0.04 0.10 0.05 0.03
Scl   1003967     0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.15 0.01 0.02 0.04 0.08 0.01 0.01 0.01 0.08 0.01 0.02
Scl   1004020     0.13 0.25 0.04 0.06 0.00 0.00 0.00 0.40 0.12 0.20 0.02 0.01 0.08 0.15 0.01 0.02 0.05 0.11 0.06 0.09
Scl   1004135     0.15 0.28 0.00 0.00 0.07 0.14 0.02 0.03 0.09 0.21 0.00 0.01 0.07 0.11 0.02 0.03 0.03 0.05 0.03 0.05
Scl   1004084     0.10 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.04 0.10 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.10 0.03 0.06
Scl   1004271     0.12 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.18 0.01 0.02 0.03 0.05 0.00 0.01 0.00 0.04 0.00 0.00
Scl   1004360     0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.14 0.22 0.02 0.04 0.02 0.06 0.01 0.03 0.01 0.04 0.03 0.05
Scl   1004320     0.11 0.23 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.09 0.00 0.01 0.02 0.06 0.00 0.01 0.03 0.07 0.00 0.00
Scl   1004448     0.14 0.28 0.01 0.01 0.08 0.16 0.01 0.03 0.11 0.16 0.00 0.01 0.03 0.05 0.00 0.01 0.05 0.05 0.03 0.05
Scl   1004645     0.12 0.25 0.02 0.04 0.05 0.13 0.03 0.05 0.11 0.22 0.03 0.06 0.06 0.11 0.03 0.05 0.04 0.10 0.02 0.05
Scl   1004711     0.12 0.23 0.00 0.00 0.07 0.11 0.00 0.00 0.09 0.17 0.02 0.04 0.04 0.07 0.02 0.01 0.01 0.02 0.03 0.05
Scl   1004775     0.13 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.12 0.20 0.03 0.03 0.04 0.08 0.01 0.03 0.05 0.10 0.00 0.01
Scl   1004692     0.12 0.26 0.00 0.00 0.01 0.05 0.03 0.07 0.09 0.17 0.02 0.03 0.02 0.05 0.00 0.01 0.10 0.21 0.03 0.07
Scl   1004838     0.14 0.28 0.02 0.03 0.07 0.13 0.03 0.05 0.07 0.22 0.02 0.04 0.07 0.13 0.02 0.03 0.06 0.12 0.00 0.00
Scl   1004861     0.13 0.24 0.01 0.01 0.07 0.12 0.02 0.03 0.09 0.18 0.01 0.02 0.08 0.15 0.04 0.08 0.02 0.04 0.00 0.01
Scl   1004754     0.13 0.26 0.01 0.03 0.00 0.00 0.00 0.00 0.10 0.19 0.02 0.04 0.04 0.09 0.00 0.00 0.06 0.11 0.01 0.00
Scl   1004931     0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.22 0.00 0.00 0.07 0.12 0.02 0.05 0.00 0.03 0.00 0.00
Scl   1005103     0.01 0.01 0.10      0.02 0.05 0.06 0.05 0.14 0.20 0.05 0.03 0.06 0.16 0.08 0.06 0.11 0.18 0.02 0.01
Scl   1005099     0.15 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.18 0.01 0.02 0.04 0.08 0.01 0.01 0.01 0.03 0.01 0.01
Scl   1005366     0.14 0.27 0.02 0.05 0.07 0.10 0.03 0.06 0.12 0.22 0.02 0.08 0.02 0.01 0.00 0.01 0.08 0.16 0.02 0.04
Scl   1005429     0.12 0.26 0.00 0.01 0.06 0.13 0.01 0.02 0.10 0.22 0.00 0.05 0.06 0.12 0.01 0.02 0.00 0.00 0.00 0.05
Scl   1005527     0.13 0.26 0.02 0.05 0.05 0.10 0.00 0.04 0.11 0.19 0.02 0.04 0.09 0.15 0.05 0.08 0.12 0.20 0.01 0.04
Scl   1005472     0.16 0.31 0.00 0.00 0.04 0.06 0.03 0.06 0.09 0.23 0.02 0.04 0.03 0.05 0.02 0.01 0.04 0.10 0.02 0.03
Scl   1005565     0.15 0.29 0.02 0.03 0.08 0.11 0.02 0.03 0.10 0.22 0.02 0.04 0.07 0.08 0.01 0.00 0.10 0.18 0.00 0.01
Scl   1005457     0.14 0.26 0.02 0.04 0.32 0.45 0.48 0.54 0.06 0.14 0.03 0.04 0.01 0.01 0.03 0.03 0.09 0.15 0.00 0.00
Scl   1005745     0.12 0.23 0.03 0.06 0.09 0.16 0.01 0.04 0.11 0.22 0.03 0.05 0.04 0.03 0.04 0.04 0.08 0.12 0.03 0.06
Scl   1005561     0.13 0.26 0.00 0.00 0.09 0.18 0.00 0.01 0.10 0.16 0.01 0.02 0.08 0.16 0.04 0.07 0.03 0.13 0.01 0.01
Scl   1005765     0.13 0.26 0.01 0.01 0.08 0.15 0.01 0.02 0.08 0.16 0.01 0.01 0.05 0.12 0.01 0.05 0.06 0.09 0.01 0.02
Scl   1005651     0.13 0.27 0.03 0.05 0.06 0.10 0.03 0.06 0.12 0.20 0.02 0.04 0.01 0.03 0.00 0.01 0.07 0.12 0.05 0.05
Scl   1005983     0.14 0.27 0.01 0.02 0.08 0.16 0.02 0.04 0.13 0.20 0.03 0.04 0.06 0.11 0.03 0.04 0.04 0.03 0.02 0.02
Scl   1005921     0.13 0.26 0.03 0.06 0.03 0.09 0.03 0.05 0.10 0.20 0.02 0.05 0.02 0.05 0.01 0.00 0.09 0.22 0.01 0.04
Scl   1006155     0.13 0.27 0.00 0.00 0.07 0.12 0.00 0.02 0.11 0.20 0.04 0.05 0.02 0.02 0.04 0.07 0.00 0.02 0.01 0.01
Scl   1005940     0.15 0.30 0.01 0.02 0.01 0.03 0.03 0.05 0.11 0.20 0.02 0.03 0.05 0.08 0.00 0.00 0.03 0.10 0.00 0.00
Scl   1006107     0.15 0.30 0.00 0.00 0.08 0.16 0.02 0.04 0.12 0.24 0.02 0.03 0.03 0.07 0.03 0.00 0.01 0.02 0.01 0.01
Scl   1006118     0.11 0.23 0.00 0.01 0.07 0.15 0.01 0.02 0.08 0.15 0.01 0.02 0.03 0.08 0.01 0.01 0.03 0.07 0.04 0.08
Scl   1006091     0.14 0.27 0.01 0.01 0.10 0.18 0.01 0.00 0.17 0.24 0.04 0.09 0.04 0.07 0.03 0.04 0.00 0.00 0.00 0.00
Scl   1006241     0.13 0.25 0.01 0.03 0.05 0.10 0.02 0.04 0.09 0.16 0.01 0.02 0.08 0.08 0.04 0.03 0.08 0.15 0.03 0.06
Scl   1006240     0.12 0.25 0.01 0.02 0.01 0.01 0.12 0.20 0.06 0.12 0.01 0.05 0.13 0.20 0.05 0.12 0.00 0.00 0.00 0.00
Scl   1006374     0.11 0.23 0.01 0.02 0.04 0.08 0.04 0.09 0.09 0.18 0.01 0.01 0.05 0.09 0.00 0.01 0.05 0.09 0.03 0.01
Scl   1006400     0.13 0.25 0.03 0.06 0.04 0.09 0.03 0.06 0.08 0.18 0.02 0.04 0.05 0.03 0.02 0.02 0.10 0.15 0.00 0.00
Scl   1006544     0.13 0.26 0.01 0.02 0.06 0.14 0.02 0.04 0.09 0.18 0.01 0.01 0.05 0.09 0.01 0.00 0.00 0.04 0.00 0.00
Scl   1006511     0.13 0.26 0.01 0.02 0.07 0.14 0.01 0.03 0.06 0.17 0.02 0.04 0.04 0.08 0.01 0.01 0.06 0.08 0.02 0.05
Scl   1006600     0.11 0.22 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.10 0.00 0.00 0.01 0.01 0.02 0.04 0.01 0.02 0.01 0.03
Scl   1006649     0.13 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.13 0.03 0.03 0.03 0.05 0.01 0.01 0.05 0.08 0.01 0.06
Scl   1006833     0.14 0.28 0.01 0.03 0.02 0.00 0.03 0.03 0.11 0.21 0.00 0.01 0.00 0.04 0.01 0.00 0.02 0.04 0.01 0.02
Scl   1007039     0.15 0.30 0.00 0.00 0.07 0.11 0.03 0.03 0.10 0.22 0.01 0.03 0.05 0.09 0.00 0.03 0.07 0.13 0.02 0.05
Scl   1006970     0.13 0.23 0.04 0.08 0.05 0.09 0.03 0.07 0.00 0.05 0.00 0.00 0.02 0.01 0.00 0.01 0.05 0.13 0.00 0.02
Scl   1007034     0.15 0.29 0.00 0.00 0.07 0.14 0.01 0.02 0.11 0.20 0.00 0.01 0.05 0.08 0.00 0.00 0.06 0.07 0.02 0.04
Scl   1007123     0.10 0.21 0.02 0.04 0.04 0.08 0.02 0.04 0.07 0.13 0.00 0.00 0.02 0.02 0.01 0.01 0.01 0.02 0.01 0.01
Scl   1007263     0.11 0.21 0.02 0.03 0.08 0.14 0.02 0.04 0.08 0.15 0.01 0.00 0.08 0.14 0.02 0.04 0.02 0.06 0.03 0.04
Scl   1007179     0.14 0.27 0.00 0.01 0.10 0.19 0.00 0.01 0.10 0.21 0.02 0.04 0.05 0.09 0.00 0.01 0.06 0.12 0.05 0.08
Scl   1007312     0.14 0.28 0.02 0.04 0.07 0.15 0.03 0.04 0.12 0.21 0.02 0.04 0.04 0.09 0.01 0.02 0.10 0.19 0.01 0.01
Scl   1007219     0.12 0.23 0.01 0.02 0.07 0.15 0.00 0.01 0.08 0.14 0.01 0.00 0.03 0.05 0.00 0.00 0.02 0.02 0.02 0.05
Scl   1007206     0.01 0.03 0.10      0.05 0.09 0.03 0.09 0.00 0.02 0.00 0.00 0.04 0.14 0.04 0.07 0.08 0.18 0.06 0.02
Scl   1007217     0.14 0.28 0.00 0.00 0.07 0.16 0.00 0.01 0.09 0.19 0.02 0.03 0.05 0.11 0.02 0.04 0.10 0.17 0.02 0.07
Scl   1007391     0.09 0.21 0.00 0.03 0.00 0.00 0.00 0.00 0.04 0.07 0.01 0.04 0.00 0.05 0.01 0.02 0.03 0.16 0.01 0.01
Scl   1007258     0.15 0.29 0.01 0.03 0.07 0.14 0.02 0.03 0.13 0.24 0.02 0.04 0.11 0.16 0.01 0.03 0.03 0.09 0.01 0.02
Scl   1007349     0.14 0.27 0.02 0.05 0.06 0.12 0.03 0.06 0.11 0.22 0.03 0.04 0.02 0.01 0.00 0.03 0.05 0.12 0.00 0.01
Scl   1007241     0.11 0.24 0.00 0.02 0.07 0.11 0.04 0.03 0.10 0.19 0.04 0.05 0.02 0.05 0.01 0.01 0.01 0.03 0.03 0.04
Scl   1007490     0.01 0.03 0.07 0.17 0.02 0.02 0.05 0.10 0.09 0.22 0.05 0.12 0.08 0.16 0.06 0.13 0.10 0.20 0.02 0.05
Scl   1007377     0.11 0.21 0.01 0.01 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.02 0.06 0.14 0.05 0.11 0.20 0.30 0.15 0.28
Scl   1007395     0.11 0.21 0.01 0.02 0.02 0.03 0.01 0.00 0.08 0.15 0.02 0.00 0.05 0.08 0.02 0.00 0.03 0.03 0.03 0.04
Scl   1007346     0.11 0.21 0.00 0.00 0.00 0.11 0.00 0.00 0.00 0.18 0.00 0.02 0.07 0.14 0.03 0.06 0.00 0.00 0.00 0.00
Scl   1007618     0.10 0.19 0.05 0.11 0.01 0.05 0.04 0.08 0.06 0.14 0.00 0.07 0.01 0.03 0.01 0.01 0.09 0.18 0.03 0.02
Scl   1007627     0.12 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.13 0.20 0.03 0.06 0.08 0.16 0.02 0.04 0.06 0.12 0.01 0.03
Scl   1007750     0.14 0.27 0.02 0.04 0.03 0.10 0.01 0.02 0.09 0.19 0.02 0.03 0.06 0.10 0.02 0.02 0.07 0.14 0.00 0.02
Scl   1007749     0.12 0.23 0.03 0.05 0.06 0.11 0.02 0.04 0.09 0.17 0.01 0.00 0.04 0.04 0.04 0.05 0.01 0.01 0.01 0.04
Scl   1007842     0.15 0.30 0.00 0.01 0.08 0.16 0.02 0.04 0.10 0.21 0.03 0.03 0.04 0.07 0.00 0.01 0.02 0.06 0.00 0.00
Scl   1007815     0.13 0.27 0.01 0.02 0.09 0.18 0.00 0.00 0.10 0.23 0.01 0.03 0.05 0.09 0.10 0.04 0.00 0.06 0.01 0.00
Scl   1007969     0.14 0.27 0.00 0.00 0.05 0.09 0.01 0.03 0.10 0.20 0.01 0.03 0.06 0.13 0.02 0.04 0.03 0.08 0.01 0.02
Scl   1007747     0.13 0.26 0.01 0.03 0.03 0.05 0.04 0.07 0.09 0.18 0.01 0.02 0.01 0.02 0.02 0.04 0.02 0.00 0.00 0.01
Scl   1200017     0.14 0.28 0.00 0.00 0.09 0.19 0.00 0.00 0.12 0.23 0.02 0.06 0.02 0.04 0.00 0.02 0.02 0.04 0.01 0.02
Scl   1008150     0.11 0.23 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.15 0.00 0.01 0.05 0.10 0.02 0.03 0.01 0.01 0.01 0.02
Scl   1008226     0.12 0.25 0.00 0.00 0.05 0.30 0.03 0.04 0.07 0.18 0.02 0.04 0.04 0.05 0.05 0.09 0.04 0.09 0.00 0.00
Scl   1007989     0.12 0.23 0.02 0.03 0.01 0.04 0.01 0.09 0.09 0.17 0.01 0.03 0.09 0.11 0.01 0.02 0.04 0.08 0.01 0.03
Scl   1008159     0.11 0.22 0.01 0.01 0.06 0.12 0.04 0.05 0.08 0.19 0.01 0.01 0.00 0.00 0.01 0.04 0.10 0.22 0.13 0.21
Scl   1007948     0.12 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.18 0.02 0.04 0.07 0.05 0.01 0.02 0.01 0.03 0.00 0.01
Scl   1008035     0.13 0.26 0.03 0.06 0.06 0.13 0.03 0.05 0.11 0.17 0.01 0.03 0.00 0.01 0.01 0.02 0.06 0.15 0.01 0.03
Scl   1008106     0.14 0.27 0.00 0.00 0.04 0.08 0.02 0.04 0.07 0.18 0.04 0.05 0.03 0.07 0.00 0.00 0.03 0.08 0.00 0.00
Scl   1008328     0.15 0.29 0.01 0.01 0.09 0.17 0.00 0.01 0.11 0.22 0.02 0.04 0.07 0.09 0.00 0.03 0.03 0.04 0.01 0.02
Scl   1008326     0.13 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.14 0.22 0.01 0.03 0.06 0.05 0.01 0.02 0.03 0.06 0.00 0.01
Scl   1008200     0.07 0.16 0.02 0.06 0.00 0.00 0.00 0.00 0.01 0.04 0.00 0.00 0.02 0.06 0.00 0.05 0.02 0.06 0.02 0.06
Scl   1008505     0.13 0.26 0.03 0.05 0.05 0.15 0.02 0.02 0.10 0.20 0.02 0.04 0.02 0.04 0.01 0.02 0.10 0.13 0.02 0.04
Scl   1008349     0.12 0.24 0.04 0.07 0.05 0.10 0.03 0.06 0.11 0.22 0.02 0.04 0.04 0.05 0.02 0.03 0.06 0.11 0.01 0.02
Scl   1008390     0.13 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.11 0.18 0.02 0.04 0.09 0.17 0.04 0.07 0.06 0.14 0.00 0.01
Scl   1008361     0.13 0.26 0.01 0.02 0.05 0.11 0.03 0.05 0.08 0.16 0.00 0.00 0.03 0.07 0.00 0.01 0.03 0.05 0.03 0.06
Scl   1008375     0.12 0.24 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.18 0.02 0.05 0.06 0.14 0.02 0.04 0.05 0.16 0.04 0.06
Scl   1008522     0.16 0.30 0.01      0.06 0.13 0.02 0.03 0.14 0.27 0.01 0.00 0.00 0.00 0.03 0.05 0.06 0.20 0.00 0.04
Scl   1008475     0.13 0.25 0.03 0.07 0.05 0.11 0.03 0.06 0.13 0.21 0.03 0.07 0.07 0.14 0.03 0.06 0.13 0.19 0.01 0.04
Scl   1008462     0.14 0.28 0.01 0.02 0.07 0.11 0.01 0.03 0.11 0.18 0.01 0.02 0.06 0.14 0.01 0.01 0.03 0.07 0.02 0.03
Scl   1008579     0.14 0.27 0.01 0.02 0.02 0.01 0.06 0.10 0.09 0.20 0.01 0.03 0.03 0.04 0.00 0.00 0.07 0.13 0.00 0.01
Scl   1008666     0.15 0.30 0.01 0.01 0.07 0.16 0.02 0.04 0.09 0.23 0.01 0.01 0.04 0.07 0.03 0.04 0.01 0.05 0.02 0.04
Scl   1008651     0.13 0.26 0.03 0.06 0.03 0.10 0.02 0.03 0.10 0.18 0.02 0.04 0.05 0.08 0.03 0.04 0.10 0.16 0.02 0.05
Scl   1008460     0.11 0.21 0.02 0.03 0.02 0.05 0.04 0.07 0.06 0.14 0.00 0.00 0.03 0.05 0.00 0.00 0.06 0.12 0.02 0.05
Scl   1008563     0.07 0.12 0.07      0.03 0.01 0.05 0.06 0.08 0.15 0.07 0.07 0.03 0.07 0.04 0.06 0.08 0.22 0.01 0.00
Scl   1008773     0.13 0.24 0.00 0.00 0.00 0.00 0.00 0.04 0.11 0.20 0.04 0.07 0.01 0.02 0.00 0.00 0.06 0.17 0.00 0.00
Scl   1008739     0.14 0.27 0.02 0.04 0.04 0.10 0.03 0.04 0.09 0.21 0.02 0.03 0.08 0.14 0.03 0.06 0.07 0.19 0.01 0.05
Scl   1008920     0.12 0.25 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.18 0.00 0.01 0.00 0.10 0.01 0.01 0.02 0.05 0.03 0.04
Scl   1008833     0.12 0.22 0.04 0.09 0.04 0.09 0.03 0.09 0.06 0.20 0.02 0.05 0.05 0.08 0.04 0.09 0.10 0.20 0.02 0.01
Scl   1008832     0.13 0.27 0.01 0.03 0.11 0.14 0.01 0.02 0.11 0.15 0.00 0.01 0.05 0.09 0.02 0.04 0.04 0.10 0.01 0.00
Scl   1008882     0.13 0.25 0.01 0.01 0.07 0.15 0.02 0.03 0.08 0.14 0.01 0.02 0.08 0.15 0.03 0.06 0.08 0.12 0.03 0.06
Scl   1009023     0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.05 0.06 0.10 0.02 0.04 0.00 0.01 0.00 0.00
Scl   1009300     0.17 0.32 0.00 0.00 0.09 0.17 0.00 0.03 0.12 0.23 0.05 0.05 0.03 0.05 0.02 0.04 0.02 0.10 0.00 0.01
Scl   1009336     0.14 0.27 0.01 0.02 0.08 0.16 0.02 0.04 0.12 0.20 0.01 0.03 0.04 0.09 0.02 0.04 0.04 0.06 0.02 0.03
Scl   1009320     0.14 0.28 0.02 0.03 0.07 0.12 0.02 0.02 0.09 0.18 0.01 0.00 0.02 0.04 0.00 0.00 0.06 0.11 0.02 0.04
Scl   1009423     0.12 0.24 0.01 0.01 0.05 0.12 0.02 0.05 0.09 0.20 0.01 0.02 0.02 0.06 0.01 0.01 0.03 0.02 0.00 0.01
Scl   1009280     0.17 0.31 0.00 0.00 0.11 0.19 0.00 0.01 0.14 0.25 0.02 0.04 0.06 0.07 0.03 0.05 0.02 0.03 0.01 0.02
Scl   1009421     0.15 0.30 0.00 0.01 0.09 0.24 0.00 0.02 0.10 0.22 0.00 0.02 0.07 0.12 0.01 0.01 0.03 0.06 0.02 0.03
Scl   1009529     0.14 0.28 0.02 0.04 0.07 0.14 0.02 0.04 0.10 0.19 0.01 0.03 0.02 0.02 0.00 0.01 0.05 0.10 0.01 0.00
Scl   1009348     0.14 0.27 0.01 0.01 0.07 0.11 0.00 0.01 0.07 0.15 0.00 0.02 0.07 0.12 0.02 0.04 0.01 0.02 0.03 0.04
Scl   1009387     0.15 0.29 0.02 0.04 0.07 0.14 0.03 0.06 0.00 0.00 0.00 0.00 0.03 0.03 0.00 0.02 0.03 0.07 0.01 0.02
Scl   1009527     0.12 0.22 0.04 0.08 0.03 0.06 0.03 0.06 0.09 0.18 0.07 0.07 0.03 0.05 0.01 0.02 0.11 0.20 0.02 0.03
Scl   1009440     0.10 0.22 0.01 0.03 0.04 0.09 0.03 0.08 0.09 0.14 0.01 0.02 0.07 0.13 0.03 0.02 0.04 0.08 0.03 0.05
Scl   1009510     0.13 0.27 0.01 0.02 0.06 0.14 0.01 0.02 0.10 0.20 0.02 0.04 0.02 0.04 0.02 0.04 0.04 0.08 0.02 0.03
Scl   1009673     0.11 0.21 0.02 0.04 0.00 0.00 0.00 0.00 0.06 0.22 0.00 0.00 0.07 0.12 0.01 0.01 0.00 0.00 0.00 0.00
Scl   1009538     0.15 0.29 0.02 0.04 0.06 0.13 0.03 0.06 0.12 0.23 0.01 0.01 0.00 0.01 0.00 0.00 0.06 0.13 0.00 0.04
Scl   1009505     0.11 0.23 0.02 0.03 0.00 0.00 0.00 0.00 0.07 0.17 0.00 0.02 0.01 0.02 0.05 0.04 0.04 0.06 0.02 0.02
Scl   1009698     0.14 0.28 0.01 0.02 0.07 0.15 0.02 0.04 0.12 0.21 0.03 0.04 0.01 0.01 0.00 0.00 0.04 0.09 0.02 0.02
Scl   1009740     0.16 0.31 0.03 0.05 0.10 0.19 0.03 0.04 0.15 0.29 0.01 0.04 0.09 0.17 0.03 0.07 0.02 0.05 0.02 0.03
Scl   1009627     0.11 0.21 0.02 0.04 0.00 0.04 0.00 0.00 0.08 0.15 0.00 0.00 0.04 0.08 0.00 0.01 0.04 0.07 0.01 0.03
Scl   1009824     0.14 0.28 0.03 0.05 0.06 0.08 0.03 0.05 0.11 0.23 0.02 0.03 0.02 0.04 0.01 0.03 0.09 0.17 0.00 0.00
Scl   1009708     0.13 0.25 0.01 0.01 0.08 0.15 0.01 0.02 0.09 0.19 0.05 0.04 0.05 0.13 0.02 0.04 0.03 0.06 0.00 0.00
Scl   1009721     0.13 0.27 0.03 0.06 0.05 0.10 0.02 0.05 0.10 0.19 0.02 0.05 0.04 0.05 0.02 0.03 0.07 0.13 0.02 0.02
Scl   1009881     0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.18 0.02 0.03 0.03 0.06 0.01 0.02 0.08 0.18 0.01 0.02
Scl   1009925     0.14 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.16 0.10 0.20 0.00 0.01 0.02 0.04
Scl   1009813     0.13 0.24 0.02 0.03 0.09 0.18 0.01 0.02 0.10 0.17 0.00 0.00 0.07 0.12 0.00 0.01 0.02 0.02 0.02 0.02
Scl   1009948     0.14 0.28 0.02 0.03 0.11 0.21 0.02 0.03 0.11 0.21 0.00 0.03 0.01 0.02 0.03 0.05 0.03 0.10 0.00 0.00
Scl   1009811     0.12 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.18 0.01 0.02 0.00 0.03 0.00 0.00 0.07 0.13 0.02 0.03
Scl   1010002     0.14 0.28 0.02 0.04 0.06 0.15 0.02 0.04 0.09 0.18 0.02 0.04 0.03 0.06 0.01 0.02 0.08 0.13 0.00 0.03
Scl   1010084     0.12 0.24 0.01 0.01 0.04 0.09 0.00 0.02 0.06 0.09 0.04 0.04 0.04 0.08 0.02 0.01 0.01 0.03 0.06 0.16
Scl   1010313     0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.17 0.38 0.04 0.08 0.08 0.16 0.03 0.04 0.01 0.03 0.03 0.06
Scl   1010208     0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.15 0.25 0.01 0.03 0.07 0.13 0.00 0.01 0.01 0.03 0.02 0.02
Scl   1010042     0.14 0.27 0.02 0.04 0.07 0.14 0.02 0.05 0.10 0.20 0.01 0.01 0.05 0.06 0.00 0.01 0.03 0.08 0.01 0.04
Scl   1010069     0.03 0.06 0.08      0.02 0.03 0.06 0.06 0.12 0.23 0.05 0.02 0.06 0.15 0.06 0.07 0.11 0.20 0.02 0.04
Scl   1010125     0.14 0.27 0.01 0.02 0.08 0.15 0.02 0.03 0.09 0.17 0.01 0.02 0.07 0.14 0.03 0.05 0.08 0.11 0.02 0.03
Scl   1010231     0.16 0.31 0.01 0.01 0.06 0.13 0.02 0.09 0.11 0.24 0.03 0.05 0.02 0.03 0.00 0.00 0.08 0.14 0.00 0.00
Scl   1010229     0.13 0.26 0.04 0.07 0.03 0.11 0.02 0.06 0.11 0.20 0.01 0.04 0.05 0.06 0.05 0.06 0.12 0.14 0.01 0.05
Scl   1010215     0.14 0.28 0.01 0.02 0.06 0.14 0.02 0.04 0.10 0.18 0.01 0.04 0.01 0.01 0.01 0.02 0.08 0.14 0.03 0.06
Scl   1010320     0.15 0.29 0.00 0.00 0.10 0.18 0.01 0.02 0.09 0.20 0.04 0.04 0.08 0.15 0.02 0.04 0.05 0.08 0.01 0.03
Scl   1010476     0.12 0.26 0.01 0.02 0.07 0.15 0.02 0.04 0.10 0.21 0.01 0.03 0.05 0.09 0.01 0.00 0.01 0.03 0.01 0.03
Scl   1010524     0.13 0.25 0.03 0.06 0.03 0.08 0.01 0.02 0.10 0.18 0.02 0.04 0.04 0.03 0.00 0.00 0.06 0.12 0.01 0.05
Scl   1010633     0.14 0.28 0.00 0.00 0.08 0.14 0.02 0.03 0.08 0.20 0.01 0.00 0.11 0.22 0.04 0.08 0.03 0.08 0.01 0.03
Scl   1010388     0.11 0.21 0.05 0.10 0.03 0.06 0.06 0.10 0.04 0.18 0.02 0.02 0.02 0.03 0.02 0.03 0.09 0.16 0.03 0.04
Scl   1010645     0.14 0.27 0.02 0.04 0.02 0.11 0.01 0.03 0.10 0.19 0.06 0.05 0.01 0.03 0.00 0.00 0.08 0.13 0.04 0.06
Scl   1010730     0.14 0.27 0.02 0.03 0.07 0.10 0.00 0.00 0.13 0.19 0.02 0.03 0.05 0.09 0.01 0.02 0.06 0.11 0.05 0.06
Scl   1010533     0.14 0.29 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.21 0.04 0.04 0.08 0.09 0.00 0.01 0.03 0.01 0.00 0.00
Scl   1010568     0.13 0.26 0.03 0.05 0.00 0.00 0.00 0.00 0.10 0.22 0.02 0.05 0.07 0.12 0.02 0.04 0.06 0.16 0.02 0.00
Scl   1010559     0.08 0.14 0.08 0.14 0.01 0.01 0.02 0.11 0.07 0.16 0.06 0.09 0.04 0.10 0.02 0.04 0.08 0.20 0.00 0.04
Scl   1010605     0.16 0.30 0.02 0.03 0.10 0.18 0.01 0.01 0.12 0.24 0.02 0.04 0.03 0.07 0.02 0.04 0.10 0.15 0.00 0.00
Scl   1010628     0.13 0.26 0.02 0.04 0.05 0.10 0.01 0.04 0.09 0.19 0.04 0.04 0.06 0.10 0.01 0.02 0.07 0.15 0.04 0.04
Scl   1010824     0.16 0.31 0.00 0.01 0.08 0.12 0.00 0.00 0.07 0.23 0.01 0.03 0.04 0.08 0.03 0.04 0.00 0.07 0.00 0.01
Scl   1010821     0.13 0.26 0.03 0.05 0.00 0.00 0.00 0.00 0.11 0.23 0.03 0.02 0.07 0.12 0.01 0.02 0.07 0.13 0.02 0.03
Scl   1010958     0.13 0.25 0.01 0.01 0.09 0.17 0.01 0.02 0.11 0.22 0.03 0.07 0.06 0.10 0.02 0.02 0.03 0.06 0.03 0.05
Scl   1010841     0.14 0.26 0.03 0.06 0.07 0.15 0.01 0.04 0.11 0.21 0.03 0.06 0.01 0.03 0.00 0.00 0.05 0.12 0.00 0.04
Scl   1010831     0.14 0.27 0.00 0.00 0.04 0.05 0.03 0.05 0.12 0.24 0.02 0.04 0.05 0.08 0.05 0.05 0.06 0.12 0.03 0.06
Scl   1010968     0.14 0.28 0.01 0.02 0.09 0.19 0.01 0.02 0.00 0.00 0.00 0.00 0.04 0.08 0.00 0.00 0.02 0.03 0.00 0.02
Scl   1011048     0.15 0.29 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.23 0.01 0.01 0.01 0.05 0.01 0.05 0.02 0.05 0.01 0.03
Scl   1011261     0.16 0.32 0.01 0.03 0.00 0.00 0.00 0.00 0.12 0.26 0.01 0.03 0.05 0.10 0.01 0.03 0.03 0.10 0.03 0.05
Scl   1010951     0.12 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.11 0.02 0.05 0.09 0.17 0.03 0.06 0.00 0.00 0.00 0.00
Scl   1011316     0.14 0.28 0.01 0.03 0.06 0.12 0.02 0.05 0.08 0.19 0.04 0.04 0.00 0.03 0.00 0.01 0.04 0.12 0.00 0.00
Scl   1011256     0.14 0.26 0.01 0.01 0.08 0.13 0.02 0.05 0.09 0.15 0.01 0.02 0.07 0.12 0.01 0.01 0.04 0.11 0.04 0.06
Scl   1011382     0.13 0.20 0.01 0.02 0.63 0.94 0.62 0.99 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.13 0.25 0.04 0.09
Scl   1011179     0.13 0.25 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.18 0.02 0.03 0.02 0.04 0.01 0.02 0.04 0.08 0.01 0.01
Scl   1011213     0.13 0.25 0.02 0.04 0.07 0.13 0.02 0.04 0.10 0.19 0.02 0.04 0.04 0.05 0.01 0.02 0.04 0.10 0.01 0.01
Scl   1011550     0.11 0.21 0.01 0.01 0.00 0.00 0.00 0.00 0.06 0.11 0.00 0.01 0.02 0.03 0.01 0.02 0.01 0.03 0.00 0.01
Scl   1011460     0.15 0.29 0.01 0.02 0.05 0.10 0.02 0.02 0.09 0.22 0.02 0.05 0.04 0.07 0.00 0.01 0.07 0.09 0.02 0.00
Scl   1011518     0.15 0.30 0.00 0.00 0.07 0.13 0.03 0.05 0.10 0.22 0.00 0.03 0.04 0.06 0.01 0.02 0.01 0.00 0.00 0.01
Scl   1011455     0.13 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.18 0.00 0.00 0.02 0.03 0.00 0.00 0.01 0.07 0.00 0.00
Scl   1011442     0.14 0.27 0.01 0.02 0.11 0.17 0.00 0.01 0.09 0.18 0.02 0.03 0.08 0.14 0.03 0.06 0.01 0.07 0.01 0.01
Scl   1011392     0.10 0.20 0.03 0.05 0.00 0.00 0.00 0.00 0.07 0.13 0.00 0.01 0.02 0.05 0.01 0.03 0.04 0.08 0.02 0.04
Scl   1011529     0.14 0.27 0.01 0.02 0.09 0.16 0.01 0.02 0.10 0.19 0.00 0.02 0.08 0.14 0.02 0.04 0.06 0.12 0.00 0.02
Scl   1011569     0.11 0.21 0.01 0.01 0.09 0.15 0.01 0.01 0.14 0.24 0.03 0.06 0.00 0.01 0.01 0.01 0.03 0.08 0.01 0.01
Scl   1011513     0.14 0.28 0.01 0.03 0.00 0.00 0.00 0.00 0.11 0.20 0.02 0.04 0.04 0.07 0.00 0.01 0.04 0.05 0.01 0.03
Scl   1011494     0.13 0.26 0.01 0.02 0.05 0.10 0.01 0.03 0.08 0.18 0.00 0.00 0.05 0.10 0.03 0.06 0.02 0.03 0.01 0.02
Scl   1011575     0.13 0.25 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.18 0.01 0.01 0.06 0.10 0.01 0.02 0.07 0.15 0.03 0.09
Scl   1011633     0.13 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.19 0.01 0.03 0.05 0.10 0.02 0.02 0.04 0.07 0.02 0.03
Scl   1011721     0.14 0.28 0.00 0.01 0.01 0.03 0.01 0.05 0.10 0.19 0.01 0.01 0.07 0.13 0.03 0.05 0.05 0.13 0.01 0.03
Scl   1011506     0.13 0.26 0.02 0.04 0.05 0.11 0.00 0.01 0.09 0.18 0.00 0.01 0.11 0.20 0.04 0.08 0.06 0.13 0.00 0.01
Scl   1011774     0.14 0.27 0.01 0.02 0.08 0.16 0.02 0.03 0.07 0.20 0.01 0.01 0.00 0.01 0.00 0.01 0.01 0.03 0.05 0.05
Scl   1011427     0.14 0.27 0.02 0.03 0.08 0.14 0.02 0.04 0.10 0.19 0.00 0.00 0.07 0.12 0.00 0.03 0.07 0.13 0.02 0.03
Scl   1011587     0.13 0.26 0.02 0.04 0.07 0.15 0.02 0.03 0.10 0.21 0.03 0.06 0.08 0.13 0.04 0.06 0.04 0.13 0.03 0.03
Scl   1011479     0.11 0.21 0.01 0.02 0.06 0.15 0.00 0.00 0.08 0.16 0.00 0.01 0.08 0.17 0.03 0.07 0.02 0.01 0.02 0.02
Scl   1011717     0.12 0.25 0.02 0.03 0.06 0.13 0.05 0.06 0.07 0.16 0.01 0.00 0.00 0.02 0.04 0.06 0.00 0.01 0.02 0.02
Scl   1011828     0.14 0.27 0.01 0.03 0.07 0.14 0.02 0.04 0.11 0.19 0.01 0.01 0.02 0.04 0.00 0.01 0.06 0.07 0.00 0.04
Scl   1011895     0.13 0.26 0.01 0.02 0.06 0.19 0.01 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.01 0.03 0.06 0.01 0.02
Scl   1011802     0.15 0.30 0.01 0.02 0.08 0.15 0.02 0.04 0.14 0.21 0.02 0.03 0.01 0.00 0.01 0.02 0.04 0.11 0.01 0.01
Scl   1011742     0.16 0.31 0.00 0.00 0.10 0.19 0.01 0.02 0.11 0.21 0.00 0.00 0.08 0.15 0.01 0.03 0.12 0.17 0.02 0.05
Scl   1011716     0.14 0.28 0.01 0.02 0.09 0.17 0.01 0.02 0.09 0.19 0.00 0.01 0.04 0.08 0.01 0.01 0.01 0.02 0.01 0.01
Scl   1011626     0.15 0.29 0.01 0.03 0.05 0.12 0.02 0.06 0.10 0.22 0.03 0.04 0.06 0.11 0.02 0.04 0.10 0.19 0.01 0.03
Scl   1011834     0.11 0.22 0.01 0.02 0.06 0.13 0.01 0.02 0.06 0.14 0.01 0.00 0.07 0.13 0.03 0.06 0.00 0.00 0.00 0.00
Scl   1011873     0.13 0.26 0.02 0.04 0.00 0.00 0.00 0.00 0.11 0.22 0.01 0.01 0.06 0.09 0.01 0.02 0.05 0.12 0.00 0.01
Scl   1011955     0.13 0.27 0.02 0.04 0.09 0.13 0.01 0.05 0.10 0.21 0.02 0.04 0.04 0.07 0.01 0.02 0.07 0.11 0.01 0.00
Scl   1011954     0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.13 0.17 0.09 0.12 0.06 0.11 0.03 0.05 0.04 0.04 0.01 0.02
Scl   1012053     0.11 0.19 0.01 0.00 0.00 0.00 0.00 0.00 0.16 0.28 0.07 0.15 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Scl   1011918     0.09 0.19 0.01 0.01 0.06 0.10 0.00 0.00 0.09 0.17 0.04 0.02 0.06 0.11 0.02 0.06 0.41 0.51 0.27 0.40
Scl   1012108     0.14 0.28 0.00 0.00 0.06 0.13 0.02 0.03 0.10 0.19 0.03 0.04 0.02 0.04 0.01 0.02 0.02 0.04 0.03 0.06
Scl   1012164     0.12 0.23 0.00 0.01 0.06 0.12 0.01 0.04 0.06 0.16 0.01 0.01 0.09 0.16 0.05 0.09 0.04 0.13 0.02 0.07
Scl   1012230     0.11 0.24 0.02 0.04 0.04 0.05 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.01 0.01 0.03 0.11 0.20 0.02 0.04
Scl   1011974     0.14 0.27 0.03 0.05 0.06 0.13 0.03 0.06 0.10 0.20 0.02 0.06 0.06 0.08 0.01 0.02 0.11 0.15 0.01 0.05
Scl   1012132     0.14 0.28 0.00 0.01 0.09 0.18 0.00 0.01 0.11 0.21 0.01 0.03 0.07 0.13 0.01 0.03 0.01 0.01 0.03 0.00
Scl   1012182     0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.19 0.02 0.03 0.07 0.13 0.02 0.04 0.02 0.05 0.02 0.03
Scl   1012124     0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.20 0.01 0.01 0.05 0.10 0.02 0.03 0.00 0.03 0.01 0.02
Scl   1012039     0.14 0.26 0.00 0.00 0.14 0.22 0.13 0.27 0.10 0.20 0.02 0.04 0.05 0.13 0.04 0.05 0.05 0.16 0.00 0.04
Scl   1012257     0.12 0.23 0.02 0.05 0.07 0.11 0.05 0.07 0.11 0.20 0.05 0.07 0.06 0.11 0.02 0.03 0.03 0.13 0.02 0.02
Scl   1012290     0.12 0.25 0.02 0.03 0.08 0.17 0.01 0.02 0.12 0.16 0.01 0.02 0.03 0.07 0.00 0.00 0.02 0.02 0.01 0.01
Scl   1012318     0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.06 0.01 0.03 0.01 0.02 0.00 0.00
Scl   1012307     0.11 0.21 0.02 0.03 0.09 0.18 0.00 0.00 0.07 0.12 0.01 0.03 0.06 0.12 0.03 0.04 0.07 0.15 0.01 0.02
Scl   1012316     0.14 0.27 0.02 0.04 0.12 0.11 0.02 0.04 0.11 0.21 0.04 0.05 0.00 0.02 0.00 0.00 0.05 0.11 0.01 0.02
Scl   1012268     0.10 0.20 0.00 0.02 0.00 0.00 0.00 0.00 0.07 0.15 0.00 0.00 0.03 0.06 0.01 0.00 0.00 0.00 0.00 0.01
Scl   1012533     0.14 0.27 0.02 0.04 0.07 0.09 0.02 0.04 0.10 0.20 0.05 0.07 0.04 0.08 0.00 0.03 0.10 0.17 0.00 0.00
Scl   1012289     0.10 0.22 0.00 0.03 0.00 0.00 0.00 0.00 0.00 0.06 0.00 0.01 0.04 0.08 0.01 0.04 0.01 0.10 0.03 0.01
Scl   1012279     0.11 0.22 0.01 0.01 0.04 0.07 0.02 0.03 0.11 0.17 0.02 0.02 0.06 0.11 0.02 0.05 0.16 0.32 0.08 0.15
Scl   1012487     0.14 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.11 0.01 0.02 0.00 0.00 0.02 0.04
Scl   1012620     0.12 0.25 0.00 0.00 0.10 0.12 0.01 0.02 0.09 0.18 0.02 0.03 0.07 0.19 0.03 0.05 0.13 0.21 0.06 0.11
Scl   1012567     0.12 0.24 0.01 0.01 0.08 0.14 0.01 0.02 0.00 0.00 0.00 0.00 0.02 0.02 0.00 0.00 0.01 0.05 0.01 0.01
Scl   1012617     0.13 0.26 0.02 0.02 0.00 0.00 0.00 0.00 0.09 0.15 0.02 0.05 0.04 0.04 0.01 0.02 0.03 0.05 0.00 0.00
Scl   1012628     0.12 0.22 0.04      0.00 0.01 0.04 0.05 0.13 0.25 0.03 0.03 0.01 0.02 0.04 0.05 0.14 0.25 0.04 0.05
Scl   1012826     0.15 0.30 0.00 0.01 0.02 0.02 0.03 0.05 0.10 0.24 0.02 0.03 0.04 0.09 0.01 0.01 0.06 0.09 0.01 0.01
Scl   1012960     0.15 0.28 0.00 0.00 0.07 0.11 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.05 0.00 0.00
Scl   1012992     0.13 0.25 0.00 0.00 0.06 0.10 0.00 0.02 0.07 0.16 0.02 0.01 0.03 0.05 0.00 0.00 0.01 0.04 0.01 0.02
Scl   1012835     0.16 0.31 0.01 0.02 0.07 0.13 0.02 0.05 0.13 0.25 0.02 0.04 0.03 0.04 0.01 0.01 0.08 0.18 0.01 0.04
Scl   1012781     0.12 0.24 0.01 0.01 0.06 0.14 0.01 0.01 0.09 0.19 0.04 0.06 0.02 0.07 0.01 0.01 0.01 0.00 0.01 0.00
Scl   1013066     0.13 0.27 0.01 0.01 0.08 0.16 0.02 0.04 0.11 0.20 0.01 0.03 0.08 0.13 0.04 0.07 0.05 0.13 0.01 0.03
Scl   1013086     0.14 0.27 0.01 0.03 0.00 0.03 0.02 0.05 0.09 0.18 0.01 0.00 0.03 0.04 0.01 0.00 0.07 0.13 0.02 0.05
Scl   1013035     0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.12 0.22 0.00 0.02 0.04 0.11 0.01 0.02 0.07 0.13 0.01 0.00
Scl   1013142     0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.16 0.01 0.03 0.03 0.10 0.00 0.01 0.03 0.08 0.02 0.04
Scl   1013185     0.12 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.15 0.30 0.01 0.04 0.18 0.28 0.12 0.20 0.05 0.10 0.03 0.09
Scl   1013095     0.12 0.24 0.01 0.03 0.07 0.12 0.02 0.04 0.08 0.16 0.01 0.02 0.01 0.05 0.00 0.00 0.00 0.00 0.01 0.02
Scl   1013127     0.10 0.20 0.02 0.03 0.00 0.00 0.00 0.00 0.04 0.11 0.02 0.01 0.05 0.10 0.03 0.06 0.03 0.06 0.04 0.06
Scl   1013011     0.13 0.26 0.03 0.06 0.07 0.13 0.01 0.03 0.08 0.19 0.02 0.04 0.05 0.10 0.00 0.00 0.11 0.21 0.03 0.06
Scl   1013235     0.13 0.26 0.02 0.05 0.05 0.08 0.04 0.09 0.05 0.06 0.00 0.02 0.17 0.30 0.08 0.15 0.04 0.11 0.03 0.05
Scl   1013218     0.12 0.26 0.01 0.02 0.01 0.05 0.05 0.06 0.08 0.18 0.01 0.03 0.03 0.01 0.04 0.05 0.06 0.13 0.02 0.03
Scl   1013366     0.11 0.21 0.03 0.05 0.11 0.20 0.01 0.03 0.09 0.15 0.01 0.01 0.02 0.03 0.02 0.05 0.00 0.00 0.01 0.00
Scl   1013381     0.15 0.31 0.00 0.01 0.10 0.20 0.00 0.01 0.00 0.00 0.00 0.00 0.13 0.23 0.05 0.09 0.01 0.00 0.05 0.07
Scl   1013242     0.11 0.21 0.05 0.09 0.01 0.02 0.03 0.04 0.04 0.16 0.03 0.06 0.06 0.10 0.02 0.04 0.10 0.19 0.02 0.03
Scl   1013200     0.14 0.28 0.02 0.03 0.06 0.11 0.02 0.05 0.10 0.22 0.02 0.03 0.06 0.10 0.00 0.01 0.06 0.15 0.01 0.04
Scl   1013241     0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.20 0.02 0.04 0.02 0.03 0.01 0.02 0.23 0.28 0.03 0.05
Scl   1013377     0.11 0.21 0.04      0.05 0.08 0.02 0.03 0.13 0.25 0.02 0.02 0.03 0.08 0.06 0.05 0.06 0.15 0.01 0.00
Scl   1013401     0.13 0.27 0.00 0.01 0.07 0.13 0.01 0.03 0.10 0.20 0.01 0.02 0.02 0.03 0.00 0.02 0.02 0.05 0.04 0.09
Scl   1013644     0.13 0.24 0.02      0.00 0.00 0.00 0.00 0.22 0.32 0.14 0.16 0.00 0.01 0.01 0.00 0.07 0.10 0.02 0.03
Scl   1013856     0.14 0.27 0.00 0.00 0.04 0.62 0.04 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Scl   1013808     0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.24 0.01 0.02 0.08 0.15 0.01 0.02 0.01 0.02 0.00 0.00
Scl   1013881     0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.20 0.01 0.02 0.23 0.40 0.12 0.24 0.06 0.09 0.03 0.06
Scl   1013820     0.13 0.26 0.01 0.03 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.04 0.04 0.07 0.01 0.02 0.02 0.04 0.01 0.02
Scl   1013854     0.06 0.13 0.07 0.14 0.01 0.03 0.06 0.11 0.00 0.00 0.00 0.00 0.06 0.10 0.05 0.10 0.10 0.15 0.03 0.06
Scl   1013911     0.16 0.31 0.01 0.02 0.10 0.16 0.05 0.04 0.03 0.05 0.01 0.06 0.07 0.13 0.01 0.02 0.02 0.08 0.01 0.02
Scl   1013928     0.14 0.27 0.02 0.03 0.05 0.05 0.01 0.06 0.10 0.19 0.05 0.05 0.02 0.03 0.00 0.01 0.01 0.06 0.01 0.01
Scl   1013834     0.15 0.29 0.01 0.02 0.06 0.15 0.01 0.03 0.10 0.20 0.01 0.02 0.03 0.07 0.00 0.00 0.01 0.02 0.01 0.01
Scl   1014027     0.13 0.27 0.02 0.05 0.03 0.10 0.02 0.05 0.00 0.00 0.00 0.00 0.01 0.03 0.00 0.00 0.06 0.11 0.02 0.04
Scl   1013976     0.14 0.27 0.02 0.05 0.05 0.07 0.04 0.05 0.12 0.22 0.00 0.01 0.08 0.13 0.03 0.05 0.06 0.15 0.00 0.01
Scl   1013817     0.03 0.09 0.08      0.03 0.03 0.06 0.07 0.11 0.15 0.07 0.06 0.05 0.11 0.06 0.08 0.05 0.18 0.00 0.05
Scl   1013950     0.13 0.26 0.03 0.06 0.06 0.10 0.03 0.06 0.10 0.21 0.01 0.03 0.01 0.05 0.00 0.02 0.09 0.19 0.03 0.05
Scl   1013949     0.14 0.28 0.02 0.03 0.05 0.10 0.03 0.05 0.11 0.21 0.02 0.03 0.04 0.02 0.01 0.04 0.04 0.09 0.01 0.01
Scl   1014114     0.14 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.20 0.03 0.03 0.02 0.03 0.01 0.00 0.03 0.04 0.00 0.00
Scl   1014115     0.12 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.15 0.33 0.02 0.12 0.03 0.05 0.03 0.05 0.05 0.10 0.10 0.16
Scl   1014153     0.13 0.26 0.02 0.03 0.09 0.15 0.07 0.04 0.10 0.18 0.00 0.05 0.11 0.23 0.07 0.13 0.07 0.10 0.05 0.07
Scl   1014064     0.15 0.29 0.01 0.03 0.11 0.19 0.01 0.03 0.13 0.25 0.04 0.07 0.02 0.05 0.01 0.01 0.10 0.20 0.04 0.03
Scl   1013945     0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.17 0.00 0.01 0.04 0.07 0.00 0.00 0.04 0.06 0.05 0.06
Scl   1014094     0.14 0.28 0.01 0.03 0.07 0.15 0.02 0.04 0.09 0.20 0.01 0.01 0.07 0.10 0.01 0.03 0.05 0.13 0.04 0.03
Scl   1014294     0.17 0.31 0.02 0.02 0.08 0.14 0.04 0.07 0.13 0.24 0.00 0.01 0.27 0.45 0.12 0.25 0.04 0.16 0.05 0.07
Scl   1014177     0.14 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.15 0.01 0.01 0.06 0.11 0.01 0.02 0.15 0.22 0.05 0.11
Scl   1014192     0.13 0.27 0.01 0.02 0.01 0.04 0.03 0.08 0.09 0.18 0.00 0.00 0.04 0.05 0.02 0.03 0.01 0.02 0.02 0.02
Scl   1014173     0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.25 0.39 0.04 0.09 0.07 0.14 0.02 0.03 0.03 0.04 0.04 0.08
Scl   1014203     0.13 0.26 0.01 0.02 0.01 0.04 0.04 0.05 0.10 0.17 0.01 0.02 0.03 0.06 0.01 0.02 0.03 0.01 0.01 0.01
Scl   1014489     0.14 0.28 0.03 0.06 0.08 0.14 0.04 0.07 0.15 0.22 0.01 0.02                     0.08 0.20 0.01 0.05
Scl   1014336     0.14 0.27 0.02 0.04 0.03 0.04 0.03 0.06 0.10 0.17 0.03 0.04 0.02 0.03 0.00 0.00 0.04 0.06 0.01 0.01
Scl   1014488     0.14 0.29 0.00 0.00 0.08 0.17 0.01 0.01 0.10 0.21 0.02 0.04 0.05 0.13 0.01 0.01 0.01 0.07 0.01 0.01
Scl   1014514     0.12 0.25 0.02 0.03 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.01 0.01 0.04 0.00 0.00 0.05 0.08 0.01 0.01
Scl   1014486     0.12 0.24 0.01 0.01 0.09 0.16 0.00 0.00 0.09 0.18 0.02 0.04 0.02 0.03 0.01 0.01 0.03 0.05 0.00 0.00
Scl   1014531     0.11 0.20 0.04 0.08 0.03 0.09 0.03 0.07 0.00 0.02 0.00 0.00 0.23 0.47 0.11 0.21 0.09 0.22 0.03 0.06
Scl   1014452     0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.21 0.02 0.07 0.04 0.08 0.00 0.01 0.00 0.02 0.00 0.00
Scl   1014435     0.17 0.32 0.01 0.01 0.00 0.00 0.00 0.00 0.14 0.23 0.03 0.05 0.03 0.05 0.02 0.04 0.00 0.06 0.01 0.01
Scl   1014695     0.12 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.01 0.06 0.00 0.00 0.00 0.03 0.00 0.02 0.01 0.02 0.01 0.03
Scl   1014481     0.10 0.20 0.01 0.03 0.00 0.00 0.00 0.00 0.11 0.16 0.01 0.01 0.03 0.06 0.02 0.04 0.02 0.01 0.00 0.01
Scl   1014728     0.14 0.28 0.01 0.02 0.06 0.20 0.01 0.04 0.05 0.10 0.01 0.01 0.00 0.01 0.01 0.00 0.11 0.22 0.00 0.01
Scl   1014507     0.14 0.28 0.03 0.05 0.06 0.13 0.03 0.06 0.11 0.21 0.01 0.03 0.02 0.03 0.02 0.05 0.06 0.12 0.05 0.05
Scl   1014775     0.14 0.26 0.01 0.00 0.09 0.20 0.01 0.00 0.10 0.20 0.01 0.03 0.05 0.09 0.01 0.00 0.01 0.04 0.01 0.05
Scl   1014922     0.13 0.24 0.01 0.02 0.06 0.15 0.01 0.03 0.11 0.14 0.01 0.02 0.01 0.00 0.05 0.10 0.04 0.09 0.01 0.02
Scl   1014892     0.12 0.24 0.01 0.01 0.06 0.13 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.17 0.02 0.04 0.03 0.06 0.01 0.03
Scl   1015134     0.07 0.13 0.08      0.00 0.03 0.06 0.06 0.00 0.00 0.00 0.00 0.03 0.16 0.06 0.07 0.07 0.19 0.00 0.05
Scl   1015254     0.10 0.23 0.02 0.03 0.01 0.01 0.06 0.10 0.06 0.17 0.00 0.01 0.05 0.07 0.05 0.08 0.06 0.06 0.04 0.01
Scl   1015286     0.14 0.26 0.02 0.04 0.07 0.15 0.01 0.01 0.10 0.20 0.01 0.02 0.11 0.20 0.05 0.10 0.00 0.07 0.02 0.00
Scl   1015237     0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.21 0.02 0.03 0.07 0.13 0.03 0.06 0.01 0.04 0.01 0.03
Scl   1015321     0.14 0.29 0.03      0.04 0.09 0.03 0.04 0.11 0.22 0.02 0.04 0.03 0.06 0.03 0.03 0.07 0.17 0.01 0.01
Scl   1015388     0.15 0.30 0.00 0.01 0.10 0.21 0.02 0.04 0.12 0.25 0.02 0.03 0.06 0.09 0.01 0.02 0.02 0.03 0.01 0.06
Scl   1015309     0.14 0.27 0.01 0.01 0.00 0.01 0.01 0.07 0.09 0.19 0.00 0.01 0.01 0.02 0.02 0.03 0.05 0.10 0.06 0.11
Scl   1015548     0.16 0.31 0.01 0.01 0.07 0.13 0.02 0.04 0.11 0.23 0.01 0.01 0.07 0.14 0.01 0.03 0.02 0.04 0.00 0.01
Scl   1015517     0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.19 0.00 0.00 0.09 0.14 0.01 0.02 0.02 0.03 0.01 0.03
Scl   1015644     0.14 0.30 0.01 0.01 0.04 0.10 0.04 0.07 0.10 0.21 0.00 0.00 0.02 0.00 0.05 0.07 0.15 0.25 0.08 0.15
Scl   1015663     0.13 0.26 0.01 0.01 0.07 0.13 0.04 0.07 0.12 0.29 0.02 0.08 0.18 0.31 0.08 0.12 0.00 0.00 0.00 0.00
Scl   1015616     0.12 0.23 0.01 0.01 0.10 0.18 0.00 0.01 0.11 0.21 0.01 0.03 0.02 0.07 0.01 0.01 0.02 0.03 0.00 0.01
Scl   1015746     0.14 0.27 0.01 0.02 0.00 0.00 0.03 0.03 0.11 0.20 0.01 0.02 0.08 0.15 0.02 0.04 0.01 0.03 0.02 0.02
Scl   1015690     0.14 0.28 0.01 0.02 0.06 0.10 0.01 0.03 0.10 0.20 0.00 0.03 0.03 0.05 0.01 0.01 0.05 0.08 0.01 0.02
Scl   1015815     0.12 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.00 0.05 0.06 0.02 0.01 0.02 0.04 0.01 0.03
Scl   1015968     0.15 0.29 0.01 0.03 0.08 0.17 0.39 0.04 0.02 0.08 0.02 0.01 0.04 0.05 0.01 0.04 0.08 0.14 0.03 0.06
Scl   1015952     0.13 0.24 0.00 0.02 0.09 0.15 0.00 0.03 0.00 0.00 0.00 0.00 0.09 0.15 0.04 0.05 0.01 0.06 0.01 0.03
Scl   1015905     0.10 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.18 0.00 0.00 0.00 0.04 0.03 0.06 0.03 0.08 0.02 0.03
Scl   1016224     0.12 0.23 0.00 0.00 0.04 0.65 0.05 0.11 0.03 0.06 0.00 0.01 0.07 0.11 0.02 0.04 0.00 0.00 0.00 0.01
Scl   4013086     0.15 0.28 0.01 0.01 0.07 0.10 0.00 0.01 0.11 0.20 0.01 0.03 0.08 0.12 0.01 0.03 0.04 0.09 0.01 0.02
Scl   1016093     0.13 0.26 0.01 0.03 0.10 0.20 0.01 0.00 0.12 0.24 0.01 0.03 0.03 0.07 0.01 0.01 0.15 0.30 0.08 0.15
Scl   1016348     0.10 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.01 0.02 0.15 0.20 0.12 0.18
Scl   1016274     0.15 0.29 0.02 0.03 0.01 0.01 0.03 0.05 0.08 0.22 0.02 0.03 0.08 0.17 0.02 0.05 0.12 0.18 0.01 0.02
Scl   1016347     0.14 0.27 0.02 0.04 0.06 0.12 0.01 0.03 0.11 0.21 0.01 0.07 0.02 0.06 0.00 0.00 0.00 0.07 0.00 0.00
Scl   1016250     0.10 0.20 0.02 0.03 0.01 0.00 0.04 0.05 0.07 0.14 0.01 0.00 0.06 0.11 0.02 0.04 0.00 0.00 0.00 0.00
Scl   1016486     0.14 0.28 0.00 0.01 0.08 0.16 0.03 0.03 0.10 0.23 0.00 0.00 0.06 0.13 0.02 0.03 0.03 0.03 0.00 0.00
Scl   1016539     0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.20 0.02 0.03 0.10 0.19 0.04 0.08 0.04 0.08 0.02 0.03
Scl   1016615     0.27 0.42 0.01 0.01 0.23 0.28 0.02 0.03 0.26 0.41 0.04 0.05 0.27 0.40 0.04 0.09 0.00 0.00 0.00 0.00
Scl   1016323     0.13 0.26 0.01 0.02 0.08 0.15 0.02 0.03 0.08 0.13 0.00 0.00 0.04 0.07 0.00 0.01 0.03 0.07 0.01 0.02
Scl   1016439     0.13 0.26 0.01 0.02 0.08 0.14 0.01 0.02 0.06 0.16 0.03 0.02 0.09 0.12 0.01 0.04 0.06 0.08 0.03 0.04
Scl   1016495     0.13 0.27 0.00 0.01 0.06 0.15 0.02 0.04 0.09 0.19 0.01 0.02 0.07 0.14 0.01 0.02 0.01 0.07 0.03 0.03
Scl   1016626     0.10 0.20 0.03 0.05 0.00 0.00 0.00 0.00 0.07 0.16 0.01 0.04 0.02 0.03 0.01 0.00 0.04 0.06 0.01 0.01
Scl   1016610     0.13 0.25 0.04 0.07 0.03 0.07 0.02 0.09 0.10 0.19 0.02 0.04 0.07 0.08 0.02 0.04 0.10 0.15 0.00 0.01
Scl   1016695     0.14 0.28 0.01 0.03 0.03 0.08 0.03 0.06 0.11 0.20 0.03 0.07 0.05 0.07 0.02 0.01 0.01 0.00 0.02 0.07
Scl   1016727     0.16 0.31 0.00 0.00 0.20 0.28 0.19 0.24 0.12 0.23 0.00 0.02 0.07 0.12 0.00 0.00 0.05 0.04 0.01 0.00
Scl   1016750     0.09 0.19 0.02 0.05 0.04 0.03 0.04 0.08 0.06 0.14 0.01 0.02 0.04 0.10 0.01 0.02 0.04 0.04 0.00 0.02
Scl   1016719     0.12 0.23 0.00 0.02 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.01 0.05 0.11 0.00 0.01 0.01 0.01 0.00 0.01
Scl   1016958     0.14 0.28 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.21 0.01 0.03 0.02 0.02 0.01 0.01 0.05 0.11 0.02 0.02
Scl   1016796     0.14 0.26 0.03 0.06 0.04 0.08 0.06 0.07 0.12 0.19 0.03 0.05 0.02 0.04 0.02 0.04 0.11 0.15 0.01 0.05
Scl   1017075     0.14 0.28 0.01 0.03 0.09 0.21 0.01 0.01 0.10 0.21 0.02 0.04 0.05 0.04 0.00 0.01 0.04 0.07 0.00 0.01
Scl   1017060     0.13 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.12 0.00 0.00 0.08 0.15 0.03 0.07 0.02 0.01 0.00 0.00
Scl   1017081     0.14 0.27 0.02 0.03 0.07 0.14 0.02 0.05 0.11 0.21 0.01 0.03 0.00 0.00 0.00 0.00 0.06 0.11 0.02 0.03
Scl   1017048     0.14 0.28 0.01 0.00 0.00 0.00 0.00 0.00 0.11 0.24 0.00 0.02 0.07 0.09 0.04 0.05 0.01 0.01 0.03 0.05
Scl   1017110     0.14 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.02 0.07 0.15 0.02 0.04 0.07 0.15 0.03 0.06
Scl   1017220     0.14 0.27 0.03 0.06 0.06 0.10 0.02 0.06 0.12 0.24 0.03 0.04 0.04 0.08 0.01 0.04 0.10 0.19 0.02 0.02
Scl   1017356     0.13 0.25 0.02 0.03 0.07 0.13 0.02 0.03 0.08 0.19 0.01 0.05 0.04 0.07 0.01 0.01 0.04 0.08 0.03 0.03
Scl   1017250     0.14 0.27 0.00 0.01 0.08 0.15 0.01 0.03 0.10 0.20 0.01 0.02 0.09 0.17 0.03 0.06 0.04 0.06 0.02 0.04
Scl   1017162     0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.22 0.02 0.04 0.02 0.03 0.01 0.03 0.05 0.09 0.01 0.02
Scl   1017305     0.13 0.25 0.01 0.03 0.14 0.25 0.03 0.04 0.08 0.17 0.02 0.03 0.02 0.02 0.02 0.04 0.01 0.01 0.01 0.01
Scl   1017418     0.14 0.28 0.01 0.02 0.01 0.01 0.03 0.04 0.08 0.17 0.00 0.01 0.00 0.00 0.02 0.03 0.07 0.09 0.01 0.01
Scl   1017614     0.15 0.31 0.01 0.01 0.09 0.17 0.03 0.05 0.11 0.23 0.00 0.01 0.10 0.20 0.02 0.05 0.06 0.08 0.02 0.05
Scl   1017547     0.14 0.29 0.01 0.01 0.09 0.19 0.01 0.02 0.10 0.21 0.04 0.04 0.06 0.12 0.01 0.02 0.00 0.08 0.01 0.01
Scl   1017706     0.15 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.12 0.02 0.03 0.05 0.09 0.00 0.01
Scl   1017546     0.04      0.15      0.04 0.00 0.10 0.10 0.00 0.00 0.00 0.00 0.16 0.22 0.03 0.00 0.09 0.12 0.05 0.06
Scl   1017611     0.12 0.24 0.01 0.01 0.03 0.06 0.02 0.04 0.05 0.18 0.02 0.03 0.06 0.12 0.02 0.04 0.05 0.10 0.01 0.04
Scl   1017802     0.11 0.22 0.05 0.09 0.02 0.03 0.04 0.05 0.06 0.14 0.02 0.03 0.02 0.07 0.01 0.03 0.14 0.20 0.02 0.05
Scl   1017810     0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.15 0.18 0.04 0.06 0.08 0.16 0.03 0.05 0.03 0.05 0.07 0.13
Scl   1017995     0.14 0.27 0.02 0.04 0.07 0.14 0.01 0.04 0.14 0.22 0.01 0.04 0.03 0.03 0.01 0.02 0.02 0.07 0.00 0.01
Scl   1017977     0.13 0.27 0.04 0.07 0.06 0.12 0.04 0.08 0.13 0.26 0.02 0.04 0.02 0.02 0.04 0.06 0.14 0.22 0.05 0.04
Scl   1017965     0.11 0.23 0.00 0.00 0.00 0.01 0.03 0.07 0.05 0.17 0.01 0.00 0.03 0.07 0.01 0.01 0.00 0.08 0.00 0.08
Scl   1017857     0.14 0.28 0.00 0.00 0.07 0.15 0.02 0.04 0.10 0.18 0.01 0.03 0.03 0.05 0.01 0.01 0.04 0.08 0.01 0.02
Scl   1018032     0.12 0.24 0.00 0.00 0.05 0.11 0.01 0.03 0.08 0.16 0.01 0.02 0.00 0.00 0.03 0.05 0.06 0.11 0.02 0.03
Scl   1017864     0.11 0.20 0.05 0.11 0.02 0.05 0.05 0.10 0.12 0.23 0.01 0.03 0.08 0.11 0.05 0.10 0.18 0.21 0.00 0.06
Scl   1017892     0.14 0.28 0.00 0.02 0.08 0.13 0.02 0.02 0.12 0.29 0.02 0.05 0.05 0.10 0.00 0.02 0.01 0.02 0.00 0.00
Scl   1018007     0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.21 0.02 0.04 0.06 0.06 0.00 0.00 0.03 0.06 0.02 0.04
Scl   1018123     0.13 0.26 0.03 0.06 0.05 0.10 0.02 0.04 0.09 0.20 0.02 0.04 0.04 0.05 0.01 0.01 0.10 0.20 0.00 0.05
Scl   1017943     0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.04 0.08 0.01 0.01 0.00 0.00 0.00 0.00
Scl   1018075     0.14 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.27 0.03 0.05 0.00 0.00 0.00 0.00 0.03 0.03 0.00 0.04
Scl   1018190     0.14 0.27 0.00 0.00 0.08 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.15 0.03 0.04 0.05 0.08 0.02 0.05
Scl   1018265     0.14 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.20 0.00 0.01 0.02 0.01 0.02 0.07 0.05 0.19 0.08 0.12
Scl   1018222     0.14 0.28 0.02 0.03 0.01 0.01 0.05 0.07 0.10 0.22 0.01 0.02 0.05 0.10 0.00 0.00 0.03 0.03 0.00 0.00
Scl   1018357     0.14 0.28 0.01 0.03 0.05 0.11 0.03 0.04 0.07 0.18 0.02 0.03 0.04 0.11 0.01 0.02 0.08 0.10 0.02 0.05
Scl   1018410     0.16 0.31 0.01 0.01 0.07 0.15 0.01 0.03 0.11 0.21 0.00 0.00 0.09 0.17 0.02 0.05 0.05 0.14 0.03 0.04
Scl   1018454     0.11 0.22 0.01 0.03 0.03 0.06 0.05 0.09 0.07 0.13 0.02 0.01 0.08 0.16 0.04 0.07 0.00 0.00 0.00 0.00
Scl   1018551     0.13 0.26 0.03      0.04 0.09 0.03 0.04 0.11 0.22 0.04 0.05 0.03 0.03 0.01 0.03 0.11 0.24 0.00 0.00
Scl   1018960     0.16 0.32 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.26 0.02 0.05 0.00 0.00 0.00 0.00 0.15 0.20 0.06 0.11
Scl   1018933     0.14 0.27 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.06 0.01 0.02 0.01 0.01 0.00 0.00
Scl   1018968     0.13 0.26 0.03 0.06 0.06 0.12 0.03 0.05 0.10 0.16 0.02 0.05 0.02 0.03 0.00 0.01 0.09 0.14 0.00 0.00
Scl   1019352     0.14 0.27 0.01 0.03 0.09 0.17 0.01 0.02 0.10 0.17 0.01 0.02 0.09 0.15 0.03 0.05 0.05 0.12 0.02 0.03
Scl   1019402     0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.22 0.01 0.02 0.10 0.20 0.03 0.06 0.02 0.07 0.00 0.03
Scl   1019417     0.16 0.32 0.00      0.08 0.14 0.02 0.02 0.13 0.27 0.02 0.03 0.06 0.13 0.02 0.02 0.11 0.19 0.00 0.00
Scl   1019459     0.00 0.02 0.11      0.02 0.02 0.05 0.06 0.00 0.00 0.00 0.00 0.06 0.14 0.09 0.10 0.11 0.20 0.03 0.03
Scl   1019945     0.13 0.25 0.04 0.07 0.00 0.08 0.01 0.01 0.00 0.01 0.00 0.00 0.01 0.02 0.05 0.14 0.12 0.20 0.01 0.04
Scl   1019966     0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.06 0.03 0.04 0.00 0.00 0.03 0.06
Scl   1020247     0.13 0.26 0.01 0.02 0.08 0.16 0.02 0.03 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.02 0.03 0.11 0.03 0.03
Scl   1020432     0.11 0.21 0.01 0.02 0.07 0.11 0.02 0.03 0.06 0.13 0.01 0.01 0.00 0.00 0.00 0.00 0.02 0.04 0.03 0.06
Scl   1020549     0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.75 0.87 0.07 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Scl   1020962     0.14 0.28 0.03      0.05 0.08 0.03 0.03 0.13 0.27 0.03 0.04 0.02 0.06 0.04 0.03 0.11 0.21 0.00 0.00
Scl   1021100     0.12 0.24 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.03 0.00 0.01 0.01 0.02 0.08 0.20 0.00 0.02
For   8844        0.10 0.19 0.07 0.14 0.01 0.03 0.05 0.10 0.05 0.10 0.00 0.01 0.10 0.19 0.05 0.10 0.16 0.31 0.04 0.08
For   8978        0.10 0.20 0.06 0.12 0.00 0.00 0.00 0.00 0.12 0.25 0.05 0.02 0.00 0.07 0.00 0.04 0.11 0.21 0.04 0.07
For   8988        0.11 0.18 0.03 0.07 0.00 0.00 0.00 0.00 0.13 0.24 0.05 0.08 0.01 0.01 0.03 0.06 0.04 0.13 0.03 0.04
For   9628        0.15 0.30 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.20 0.02 0.07 0.06 0.11 0.00 0.01 0.00 0.07 0.00 0.00
For   9860        0.13 0.25 0.03 0.06 0.07 0.12 0.02 0.04 0.10 0.19 0.01 0.02 0.08 0.13 0.01 0.01 0.09 0.20 0.05 0.10
For   10085       0.05 0.10 0.05 0.09 0.00 0.00 0.00 0.00 0.11 0.25 0.09 0.16 0.00 0.03 0.03 0.06 0.00 0.00 0.00 0.00
For   10652       0.11 0.23 0.03 0.07 0.00 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   10779       0.08 0.15 0.07 0.14 0.01 0.01 0.08 0.14 0.01 0.01 0.02 0.04 0.06 0.13 0.03 0.06 0.20 0.39 0.05 0.09
For   11025       0.10 0.24 0.06 0.12 0.00 0.00 0.00 0.00 0.08 0.09 0.02 0.04 0.04 0.06 0.05 0.09 0.14 0.25 0.04 0.08
For   11421       0.12 0.24 0.03 0.06 0.06 0.13 0.03 0.06 0.09 0.18 0.02 0.03 0.10 0.17 0.05 0.05 0.12 0.15 0.01 0.02
For   12046       0.12 0.21 0.05 0.10 0.02 0.04 0.06 0.13 0.25 0.28 0.04 0.08 0.00 0.00 0.00 0.00 0.07 0.13 0.02 0.03
For   12191       0.11 0.17 0.07 0.13 0.02 0.03 0.06 0.12 0.09 0.16 0.01 0.03 0.04 0.03 0.04 0.09 0.17 0.21 0.04 0.06
For   13017       0.08 0.16 0.04 0.08 0.10 0.19 0.05 0.09 0.00 0.00 0.00 0.00 0.05 0.14 0.05 0.10 0.03 0.06 0.01 0.02
For   13109       0.09 0.18 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   13185       0.11 0.21 0.04 0.09 0.10 0.26 0.09 0.15 0.11 0.21 0.03 0.06 0.02 0.03 0.03 0.05 0.11 0.22 0.03 0.08
For   13450       0.11 0.20 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.04 0.00 0.00 0.05 0.10 0.04 0.10 0.00 0.00 0.00 0.00
For   13904       0.09 0.17 0.05 0.12 0.01 0.04 0.05 0.11 0.09 0.15 0.01 0.02 0.09 0.14 0.06 0.10 0.11 0.19 0.05 0.10
For   13935       0.11 0.21 0.06 0.12 0.02 0.00 0.07 0.11 0.10 0.17 0.01 0.00 0.03 0.09 0.06 0.13 0.05 0.11 0.04 0.06
For   14304       0.10      0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   14686       0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.03 0.07
For   14769       0.12 0.23 0.05 0.09 0.00 0.00 0.00 0.00 0.09 0.15 0.02 0.03 0.03 0.09 0.04 0.09 0.05 0.13 0.01 0.05
For   15179       0.06 0.11 0.09      0.02 0.03 0.06 0.06 0.02 0.03 0.02 0.03 0.15 0.22 0.08 0.11 0.17 0.32 0.04 0.07
For   15320       0.11 0.25 0.02 0.04 0.03 0.05 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.16 0.04 0.08
For   15439       0.09 0.17 0.02 0.03 0.00 0.02 0.01 0.01 0.00 0.00 0.00 0.00 0.06 0.08 0.03 0.05 0.00 0.00 0.00 0.00
For   15561       0.11 0.21 0.04 0.08 0.10 0.64 0.07 0.20 0.11 0.22 0.03 0.06 0.04 0.05 0.05 0.08 0.10 0.19 0.04 0.05
For   15910       0.12 0.23 0.03 0.06 0.06 0.12 0.04 0.08 0.11 0.20 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   16055       0.11 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.05 0.10 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   16169       0.12 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.00 0.00
For   16241       0.13 0.26 0.01 0.03 0.06 0.11 0.02 0.04 0.00 0.00 0.00 0.00 0.02 0.06 0.03 0.05 0.00 0.00 0.00 0.00
For   17624       0.11 0.21 0.04 0.09 0.03 0.04 0.04 0.06 0.08 0.15 0.02 0.04 0.00 0.02 0.00 0.02 0.13 0.20 0.03 0.06
For   18119       0.11 0.22 0.04 0.08 0.05 0.10 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.00 0.10 0.21 0.00 0.00
For   18199       0.09 0.16 0.07 0.15 0.03 0.06 0.07 0.11 0.03 0.03 0.01 0.02 0.11 0.16 0.09 0.16 0.19 0.28 0.06 0.11
For   18545       0.07 0.14 0.02 0.02 0.01 0.01 0.05 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   18728       0.10 0.21 0.02 0.05 0.10 0.19 0.02 0.03 0.06 0.16 0.04 0.02 0.07 0.17 0.07 0.13 0.08 0.13 0.02 0.04
For   18792       0.07 0.09 0.10      0.02 0.03 0.10 0.07 0.01 0.02 0.01 0.02 0.12 0.21 0.10 0.09 0.12 0.27 0.07 0.02
For   18869       0.05 0.09 0.07 0.14 0.00 0.00 0.00 0.00 0.09 0.16 0.01 0.08 0.00 0.00 0.00 0.00 0.06 0.15 0.04 0.04
For   18920       0.08 0.16 0.07 0.14 0.04 0.05 0.05 0.10 0.06 0.13 0.01 0.04 0.06 0.12 0.06 0.12 0.10 0.18 0.02 0.06
For   18962       0.09 0.18 0.06 0.13 0.02 0.06 0.05 0.09 0.11 0.18 0.02 0.03 0.00 0.00 0.00 0.00 0.14 0.28 0.04 0.08
For   19109       0.13 0.24 0.01 0.02 0.05 0.09 0.02 0.03 0.00 0.00 0.00 0.00 0.01 0.01 0.05 0.07 0.00 0.00 0.00 0.00
For   19487       0.11 0.22 0.04 0.07 0.00 0.00 0.00 0.00 0.11 0.22 0.03 0.04 0.03 0.01 0.03 0.04 0.06 0.11 0.00 0.01
For   19483       0.10 0.21 0.05 0.10 0.03 0.04 0.05 0.10 0.09 0.14 0.02 0.05 0.02 0.07 0.05 0.10 0.08 0.18 0.01 0.02
For   19627       0.09 0.20 0.07 0.12 0.00 0.00 0.00 0.00 0.07 0.16 0.01 0.03 0.04 0.09 0.01 0.03 0.11 0.22 0.05 0.09
For   19769       0.10 0.19 0.04 0.08 0.06 0.15 0.04 0.06 0.11 0.21 0.04 0.07 0.00 0.00 0.00 0.00 0.02 0.05 0.00 0.00
For   20601       0.09 0.17 0.07 0.13 0.02 0.05 0.07 0.14 0.00 0.00 0.00 0.00 0.12 0.24 0.07 0.14 0.18 0.35 0.06 0.11
For   20631       0.11 0.20 0.04 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.15 0.02 0.05 0.00 0.00 0.00 0.00
For   20627       0.12 0.24 0.01 0.03 0.11 0.21 0.01 0.05 0.09 0.19 0.03 0.05 0.06 0.13 0.03 0.06 0.03 0.05 0.02 0.05
For   20798       0.08 0.17 0.07 0.13 0.04 0.07 0.05 0.11 0.13 0.21 0.02 0.04 0.00 0.00 0.00 0.00 0.11 0.21 0.02 0.05
For   20758       0.12 0.22 0.02 0.04 0.10 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.07 0.01 0.04 0.00 0.04 0.00 0.01
For   20759       0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.06 0.00 0.01
For   21232       0.11 0.19 0.05 0.11 0.00 0.00 0.00 0.00 0.10 0.22 0.02 0.04 0.06 0.08 0.05 0.12 0.12 0.21 0.01 0.05
For   21487       0.06 0.11 0.09      0.04 0.03 0.06 0.06 0.03 0.04 0.01 0.01 0.13 0.25 0.08 0.09 0.18 0.35 0.06 0.03
For   21836       0.13 0.28 0.01 0.01 0.05 0.11 0.03 0.06 0.07 0.16 0.03 0.04 0.02 0.03 0.02 0.04 0.07 0.11 0.02 0.03
For   21888       0.10 0.20 0.06 0.11 0.00 0.00 0.00 0.00 0.13 0.23 0.03 0.04 0.00 0.01 0.02 0.06 0.11 0.23 0.03 0.05
For   22314       0.11 0.21 0.01 0.02 0.02 0.02 0.03 0.07 0.06 0.15 0.05 0.05 0.00 0.00 0.00 0.00 0.02 0.03 0.00 0.00
For   22554       0.12 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   22771       0.10 0.20 0.05 0.09 0.00 0.00 0.04 0.07 0.10 0.17 0.03 0.04 0.03 0.07 0.04 0.10 0.10 0.21 0.04 0.08
For   22911       0.09 0.16 0.05 0.12 0.03 0.05 0.05 0.11 0.06 0.16 0.00 0.00 0.01 0.07 0.06 0.08 0.09 0.20 0.04 0.02
For   22900       0.11 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.12 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   22949       0.11 0.22 0.02 0.05 0.09 0.15 0.00 0.01 0.19 0.32 0.07 0.13 0.09 0.14 0.05 0.08 0.05 0.11 0.00 0.01
For   23010       0.10 0.21 0.04 0.09 0.06 0.12 0.04 0.07 0.13 0.19 0.02 0.06 0.02 0.02 0.02 0.05 0.02 0.05 0.01 0.03
For   23144       0.09 0.20 0.06 0.12 0.05 0.08 0.05 0.09 0.07 0.16 0.01 0.03 0.03 0.04 0.01 0.02 0.12 0.25 0.04 0.07
For   23541       0.11 0.21 0.04 0.08 0.02 0.06 0.05 0.09 0.09 0.18 0.01 0.03 0.05 0.03 0.00 0.02 0.08 0.17 0.03 0.04
For   23551       0.10 0.20 0.05 0.10 0.00 0.00 0.00 0.00 0.11 0.20 0.05 0.05 0.02 0.02 0.01 0.01 0.09 0.17 0.03 0.05
For   23847       0.09 0.19 0.04 0.07 0.04 0.08 0.02 0.05 0.06 0.12 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.13 0.02 0.04
For   23929       0.12 0.23 0.04 0.09 0.00 0.00 0.00 0.00 0.15 0.28 0.06 0.09 0.02 0.05 0.01 0.02 0.06 0.12 0.03 0.04
For   24210       0.05                0.06 0.02 0.04 0.09 0.02 0.03 0.01 0.04 0.13 0.11 0.05 0.08 0.18 0.20 0.03 0.03
For   24378       0.13 0.26 0.03 0.05 0.00 0.00 0.00 0.00 0.10 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   25010       0.08 0.11 0.09      0.05 0.03 0.07 0.07 0.10 0.11 0.01 0.06 0.13 0.17 0.08 0.10 0.18 0.24 0.06 0.06
For   25206       0.08 0.15 0.04 0.08 0.00 0.00 0.00 0.00 0.03 0.06 0.02 0.04 0.02 0.05 0.02 0.02 0.04 0.08 0.03 0.07
For   25434       0.08 0.15 0.08 0.16 0.00 0.02 0.06 0.11 0.05 0.12 0.01 0.02 0.09 0.17 0.07 0.15 0.17 0.33 0.05 0.10
For   25481       0.16 0.31 0.00 0.00 0.14 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.06 0.09 0.00 0.01 0.06 0.12 0.04 0.08
For   25567       0.15 0.30 0.03 0.05 0.00 0.02 0.01 0.04 0.11 0.27 0.02 0.04 0.05 0.13 0.00 0.01 0.13 0.16 0.00 0.01
For   26113       0.12 0.22 0.02 0.03 0.06 0.11 0.01 0.03 0.07 0.14 0.01 0.02 0.07 0.14 0.05 0.10 0.02 0.05 0.00 0.01
For   26191       0.12 0.28 0.00 0.03 0.00 0.00 0.00 0.00 0.09 0.25 0.03 0.03 0.00 0.00 0.00 0.00 0.02 0.00 0.01 0.02
For   26234       0.10 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.13 0.00 0.00 0.03 0.06 0.02 0.04 0.01 0.03 0.02 0.04
For   26388       0.08 0.13 0.07 0.15 0.04 0.04 0.06 0.12 0.05 0.06 0.01 0.02 0.12 0.12 0.07 0.15 0.18 0.23 0.04 0.09
For   26615       0.15 0.28 0.01 0.02 0.00 0.03 0.03 0.07 0.12 0.19 0.01 0.02 0.03 0.06 0.02 0.04 0.05 0.12 0.02 0.05
For   26775       0.10 0.22 0.04 0.08 0.05 0.09 0.04 0.09 0.10 0.14 0.02 0.03 0.05 0.08 0.00 0.01 0.08 0.15 0.02 0.05
For   26864       0.13 0.24 0.03 0.05 0.05 0.10 0.03 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.02 0.03
For   26998       0.14 0.27 0.03 0.07 0.04 0.05 0.04 0.08 0.10 0.18 0.02 0.03 0.00 0.00 0.04 0.05 0.10 0.20 0.05 0.05
For   27166       0.13 0.25 0.00 0.00 0.05 0.09 0.00 0.01 0.00 0.02 0.00 0.00 0.05 0.08 0.00 0.01 0.00 0.01 0.00 0.00
For   27654       0.10 0.18 0.05 0.11 0.03 0.00 0.08 0.11 0.10 0.19 0.02 0.04 0.01 0.01 0.02 0.04 0.10 0.18 0.02 0.02
For   27790       0.07 0.14 0.07 0.15 0.00 0.01 0.05 0.12 0.08 0.19 0.00 0.00 0.14 0.23 0.06 0.15 0.16 0.33 0.06 0.11
For   27817       0.09 0.17 0.06 0.13 0.06 0.12 0.05 0.10 0.13 0.25 0.04 0.06 0.09 0.14 0.01 0.02 0.08 0.20 0.03 0.05
For   28073       0.11 0.23 0.04 0.07 0.06 0.13 0.06 0.09 0.01 0.00 0.01 0.04 0.07 0.12 0.01 0.05 0.09 0.14 0.01 0.02
For   28102       0.11 0.20 0.01 0.03 0.05 0.10 0.03 0.05 0.05 0.09 0.01 0.01 0.01 0.02 0.02 0.03 0.05 0.11 0.02 0.10
For   28128       0.10 0.20 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.01 0.02
For   28416       0.16 0.31 0.01 0.02 0.07 0.12 0.07 0.01 0.00 0.02 0.00 0.00 0.04 0.04 0.07 0.11 0.00 0.00 0.00 0.00
For   28481       0.09 0.17 0.05 0.11 0.01 0.03 0.09 0.18 0.09 0.13 0.01 0.01 0.02 0.01 0.07 0.15 0.00 0.00 0.00 0.00
For   28474       0.11 0.22 0.03 0.06 0.02 0.03 0.05 0.11 0.11 0.22 0.02 0.04 0.05 0.09 0.02 0.03 0.01 0.02 0.01 0.02
For   28541       0.11 0.21 0.04 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.08 0.03 0.07 0.06 0.06 0.01 0.01
For   28613       0.10 0.21 0.04 0.08 0.11 0.20 0.00 0.01 0.12 0.26 0.01 0.04 0.05 0.11 0.05 0.10 0.02 0.06 0.03 0.04
For   28774       0.15 0.30 0.03 0.05 0.00 0.00 0.00 0.00 0.13 0.28 0.00 0.03 0.00 0.01 0.02 0.02 0.02 0.05 0.01 0.02
For   28723       0.13 0.26 0.02 0.05 0.06 0.13 0.03 0.06 0.10 0.19 0.06 0.06 0.04 0.09 0.01 0.02 0.01 0.11 0.00 0.00
For   28735       0.12 0.23 0.04 0.07 0.00 0.00 0.00 0.00 0.10 0.19 0.04 0.06 0.00 0.05 0.00 0.05 0.08 0.16 0.01 0.03
For   28811       0.15 0.28 0.01 0.02 0.11 0.22 0.01 0.04 0.12 0.20 0.04 0.07 0.30 0.46 0.18 0.28 0.07 0.16 0.04 0.08
For   28894       0.06 0.12 0.09 0.18 0.01 0.02 0.05 0.10 0.12 0.23 0.04 0.02 0.11 0.21 0.08 0.17 0.17 0.25 0.03 0.08
For   28853       0.12 0.24 0.02 0.03 0.10 0.19 0.01 0.01 0.08 0.16 0.01 0.02 0.09 0.15 0.03 0.05 0.03 0.01 0.00 0.00
For   28867       0.13 0.25 0.02 0.04 0.12 0.23 0.00 0.00 0.08 0.18 0.01 0.01 0.00 0.00 0.03 0.07 0.03 0.05 0.01 0.00
For   29044       0.14 0.27 0.02 0.03 0.12 0.16 0.03 0.07 0.02 0.17 0.05 0.05 0.07 0.10 0.03 0.06 0.02 0.06 0.01 0.01
For   29335       0.09 0.15 0.07 0.14 0.01 0.01 0.06 0.11 0.04 0.07 0.02 0.00 0.11 0.15 0.07 0.14 0.20 0.26 0.06 0.10
For   29687       0.11 0.19 0.03 0.05 0.00 0.00 0.00 0.00 0.06 0.11 0.02 0.04 0.01 0.05 0.03 0.07 0.01 0.02 0.02 0.02
For   29726       0.10 0.22 0.04 0.07 0.06 0.14 0.02 0.04 0.05 0.04 0.01 0.02 0.02 0.07 0.02 0.02 0.07 0.14 0.03 0.04
For   29874       0.12 0.25 0.02 0.04 0.09 0.17 0.03 0.05 0.04 0.14 0.01 0.03 0.02 0.04 0.00 0.00 0.05 0.09 0.01 0.02
For   30308       0.12 0.24 0.03 0.05 0.03 0.10 0.10 0.11 0.10 0.19 0.01 0.03 0.01 0.03 0.03 0.05 0.06 0.12 0.02 0.06
For   30404       0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.10 0.02 0.02 0.00 0.00 0.00 0.00
For   31012                           0.00 0.00 0.00 0.00 0.04 0.05 0.01 0.07 0.00 0.00 0.02 0.09 0.00 0.00 0.00 0.00
For   31048       0.09 0.19 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.01 0.03 0.04 0.03 0.04 0.02 0.04 0.01 0.01
For   31178       0.11 0.23 0.06 0.12 0.07 0.16 0.02 0.06 0.07 0.15 0.00 0.01 0.07 0.13 0.07 0.15 0.09 0.16 0.03 0.08
For   31440       0.01                0.08 0.06 0.03 0.07 0.02 0.04 0.01 0.03 0.16 0.15 0.05 0.09 0.17 0.16 0.04 0.08
For   31481       0.12 0.23 0.03 0.07 0.11 0.20 0.01 0.02 0.11 0.19 0.03 0.05 0.02 0.03 0.03 0.06 0.07 0.15 0.01 0.02
For   31612       0.11 0.22 0.01 0.01 0.00 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.16 0.00 0.00
For   31635       0.12 0.24 0.00 0.00 0.04 0.21 0.03 0.07 0.08 0.16 0.01 0.02 0.00 0.01 0.00 0.00 0.03 0.07 0.00 0.00
For   31718       0.11 0.21 0.02 0.05 0.01 0.06 0.06 0.13 0.10 0.18 0.04 0.06 0.07 0.12 0.02 0.03 0.00 0.00 0.00 0.00
For   31755       0.12 0.21 0.00 0.01 0.00 0.00 0.00 0.00 0.06 0.10 0.01 0.03 0.00 0.04 0.01 0.02 0.05 0.10 0.01 0.05
For   31826       0.04 0.10 0.08 0.17 0.04 0.08 0.05 0.10 0.05 0.07 0.04 0.00 0.11 0.18 0.07 0.14 0.20 0.33 0.05 0.11
For   31919       0.12 0.25 0.02 0.04 0.08 0.16 0.02 0.04 0.11 0.20 0.02 0.04 0.06 0.11 0.03 0.05 0.02 0.03 0.01 0.01
For   32147       0.11 0.19 0.04 0.09 0.02 0.02 0.05 0.11 0.01 0.07 0.00 0.03 0.00 0.00 0.00 0.00 0.14 0.24 0.00 0.01
For   32134       0.11 0.23 0.04 0.06 0.03 0.06 0.02 0.05 0.10 0.20 0.02 0.03 0.00 0.01 0.03 0.05 0.09 0.18 0.00 0.00
For   32155       0.10 0.19 0.03 0.07 0.00 0.00 0.00 0.00 0.08 0.16 0.02 0.03 0.01 0.02 0.01 0.01 0.01 0.01 0.01 0.01
For   32272       0.08 0.16 0.07 0.13 0.06 0.11 0.03 0.07 0.06 0.14 0.00 0.01 0.05 0.10 0.04 0.10 0.13 0.26 0.03 0.08
For   32544       0.12 0.24 0.04 0.07 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.11 0.01 0.02 0.04 0.09 0.01 0.00
For   32517       0.13 0.26 0.01 0.02 0.02 0.03 0.05 0.10 0.11 0.17 0.01 0.02 0.07 0.12 0.01 0.05 0.03 0.05 0.03 0.04
For   32660       0.04 0.03 0.09      0.04 0.10 0.08 0.07 0.03 0.04 0.03 0.03 0.10 0.21 0.08 0.01 0.09 0.23 0.04 0.00
For   32725       0.13 0.25 0.03 0.06 0.00 0.00 0.00 0.00 0.12 0.24 0.03 0.05 0.00 0.04 0.01 0.04 0.02 0.06 0.01 0.01
For   32829       0.12 0.22 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.01 0.02 0.06 0.01 0.01 0.00 0.01
For   33027       0.08 0.13 0.08      0.00 0.01 0.06 0.07 0.07 0.09 0.01 0.01 0.12 0.19 0.06 0.09 0.18 0.24 0.04 0.04
For   33296       0.11 0.24 0.02 0.06 0.02 0.05 0.00 0.02 0.00 0.00 0.00 0.00 0.06 0.09 0.00 0.01 0.08 0.18 0.02 0.04
For   33204       0.11 0.22 0.01 0.03 0.03 0.07 0.05 0.10 0.11 0.14 0.00 0.01 0.02 0.05 0.03 0.06 0.03 0.07 0.01 0.00
For   33356       0.11 0.22 0.01 0.04 0.02 0.06 0.04 0.10 0.05 0.11 0.00 0.01 0.01 0.03 0.02 0.02 0.00 0.01 0.00 0.02
For   33485       0.11 0.22 0.04 0.08 0.03 0.07 0.04 0.08 0.07 0.18 0.06 0.05 0.00 0.00 0.01 0.02 0.09 0.17 0.01 0.03
For   33519       0.11 0.23 0.04 0.08 0.04 0.12 0.04 0.06 0.10 0.19 0.03 0.05 0.01 0.02 0.00 0.02 0.10 0.21 0.01 0.03
For   33527       0.10 0.20 0.02 0.05 0.00 0.00 0.00 0.00 0.06 0.08 0.01 0.04 0.02 0.06 0.02 0.04 0.04 0.10 0.02 0.04
For   33604       0.08 0.15 0.07      0.02 0.01 0.07 0.06 0.03 0.06 0.00 0.01 0.09 0.11 0.04 0.11 0.20 0.29 0.05 0.07
For   33704       0.12 0.24 0.03 0.06 0.00 0.00 0.00 0.00 0.08 0.15 0.02 0.06 0.02 0.00 0.02 0.05 0.08 0.16 0.01 0.03
For   33814       0.11 0.23 0.03 0.05 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.03 0.03 0.06 0.01 0.02 0.03 0.10 0.03 0.06
For   33846       0.12 0.23 0.04 0.08 0.00 0.00 0.00 0.00 0.12 0.20 0.02 0.05 0.02 0.00 0.04 0.05 0.07 0.14 0.01 0.04
For   33901       0.08 0.17 0.07 0.14 0.03 0.03 0.05 0.10 0.11 0.16 0.01 0.03 0.03 0.08 0.01 0.04 0.10 0.20 0.00 0.05
For   34071       0.09 0.18 0.06 0.13 0.01 0.01 0.05 0.16 0.00 0.00 0.00 0.00 0.14 0.22 0.03 0.10 0.13 0.24 0.05 0.10
For   34327       0.05 0.09 0.09 0.17 0.07 0.11 0.08 0.16 0.02 0.02 0.04 0.08 0.16 0.30 0.09 0.18 0.20 0.37 0.08 0.15
For   34380       0.10 0.18 0.10 0.19 0.02 0.00 0.11 0.22 0.08 0.12 0.03 0.06 0.10 0.19 0.09 0.21 0.10 0.23 0.06 0.14
For   34384       0.05 0.08           0.02 0.08 0.03 0.06 0.13 0.15 0.01 0.03 0.13 0.20 0.05 0.09 0.19 0.30 0.01 0.06
For   34554       0.13 0.27 0.02 0.04 0.10 0.26 0.02 0.03 0.09 0.22 0.01 0.02 0.03 0.09 0.04 0.08 0.03 0.06 0.00 0.00
For   34705       0.13 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   34734       0.12 0.24 0.03 0.05 0.05 0.10 0.04 0.05 0.08 0.17 0.02 0.04 0.00 0.00 0.02 0.04 0.07 0.12 0.01 0.02
For   34898       0.13 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.03 0.04 0.10 0.00 0.01 0.01 0.02 0.00 0.01
For   34938       0.10 0.20 0.05 0.10 0.07 0.15 0.04 0.07 0.13 0.24 0.03 0.09 0.06 0.10 0.01 0.02 0.01 0.10 0.00 0.01
For   35255       0.04 0.08 0.09      0.00 0.03 0.06 0.07 0.08 0.13 0.00 0.01 0.04 0.08 0.04 0.06 0.16 0.32 0.05 0.05
For   35346       0.07 0.14 0.07 0.12 0.00 0.00 0.06 0.11 0.05 0.12 0.04 0.10 0.02 0.05 0.04 0.06 0.11 0.25 0.08 0.10
For   35336       0.13 0.25 0.02 0.05 0.08 0.15 0.03 0.05 0.07 0.14 0.02 0.05 0.03 0.06 0.03 0.06 0.02 0.05 0.01 0.03
For   35485       0.11 0.23 0.04 0.09 0.05 0.10 0.02 0.05 0.10 0.17 0.02 0.04 0.03 0.06 0.01 0.01 0.10 0.18 0.01 0.03
For   35517       0.13 0.25 0.03 0.05 0.00 0.00 0.00 0.01 0.09 0.16 0.02 0.03 0.00 0.00 0.00 0.00 0.03 0.06 0.01 0.01
For   35745       0.11 0.22 0.04 0.07 0.07 0.13 0.02 0.04 0.11 0.21 0.04 0.06 0.03 0.04 0.01 0.03 0.07 0.14 0.01 0.02
For   35956       0.10 0.20 0.05 0.08 0.04 0.09 0.05 0.09 0.09 0.15 0.01 0.03 0.02 0.04 0.02 0.04 0.00 0.00 0.00 0.00
For   36048       0.04 0.04 0.10      0.19 0.38 0.09 0.08 0.00 0.00 0.02 0.01 0.15 0.26 0.09 0.07 0.19 0.34 0.06 0.04
For   36096       0.05 0.08 0.09 0.18 0.07 0.13 0.08 0.16 0.03 0.06 0.03 0.02 0.15 0.26 0.11 0.19 0.21 0.38 0.08 0.15
For   36140       0.13 0.25 0.02 0.03 0.00 0.00 0.00 0.00 0.08 0.18 0.02 0.03 0.00 0.00 0.00 0.00 0.07 0.12 0.03 0.06
For   36107       0.11 0.21 0.05 0.10 0.00 0.00 0.00 0.00 0.11 0.20 0.02 0.04 0.01 0.02 0.03 0.06 0.08 0.20 0.04 0.07
For   36175       0.12 0.24 0.00 0.01 0.11 0.24 0.02 0.08 0.08 0.16 0.01 0.02 0.02 0.04 0.00 0.01 0.04 0.05 0.01 0.05
For   36322       0.04 0.08 0.09      0.02 0.04 0.06 0.06 0.00 0.00 0.00 0.00 0.07 0.14 0.02 0.07 0.09 0.21 0.04 0.06
For   36424       0.13 0.27 0.03 0.05 0.01 0.03 0.02 0.05 0.09 0.15 0.03 0.06 0.00 0.02 0.03 0.04 0.25 0.34 0.15 0.33
For   36501       0.12 0.23 0.03 0.06 0.10 0.20 0.01 0.01 0.11 0.19 0.03 0.06 0.05 0.07 0.02 0.03 0.05 0.10 0.03 0.04
For   36547       0.10 0.16 0.05 0.15 0.00 0.00 0.00 0.00 0.08 0.13 0.02 0.10 0.00 0.00 0.00 0.00 0.01 0.06 0.03 0.14
For   36679       0.13 0.24 0.02 0.04 0.05 0.10 0.02 0.02 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.01 0.04 0.07 0.00 0.00
For   36862       0.22 0.34 0.01 0.03 0.00 0.00 0.00 0.00 0.28 0.33 0.10 0.22 0.31 0.52 0.09 0.18 0.23 0.28 0.08 0.33
For   36868       0.13 0.27 0.02 0.03 0.08 0.16 0.02 0.04 0.09 0.19 0.02 0.04 0.06 0.13 0.00 0.01 0.06 0.14 0.02 0.05
For   36940       0.10 0.21 0.06 0.11 0.04 0.06 0.04 0.08 0.11 0.21 0.02 0.06 0.01 0.01 0.01 0.00 0.14 0.28 0.02 0.04
For   37205       0.11 0.21 0.05 0.10 0.00 0.00 0.00 0.00 0.13 0.23 0.03 0.06 0.08 0.17 0.05 0.08 0.17 0.22 0.00 0.00
For   37141       0.06 0.10 0.09      0.04 0.02 0.06 0.06 0.09 0.12 0.01 0.05 0.11 0.15 0.07 0.09 0.19 0.29 0.05 0.05
For   37163       0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.15 0.00 0.01 0.02 0.05 0.02 0.04 0.05 0.12 0.01 0.02
For   37372       0.12 0.23 0.01 0.02 0.00 0.00 0.00 0.02 0.07 0.13 0.00 0.00 0.03 0.07 0.02 0.02 0.00 0.02 0.02 0.04
For   37406       0.12 0.22 0.04 0.08 0.05 0.12 0.02 0.04 0.13 0.16 0.03 0.07 0.02 0.06 0.03 0.05 0.06 0.14 0.01 0.01
For   37516       0.12 0.24 0.03 0.06 0.07 0.16 0.05 0.10 0.08 0.15 0.01 0.01 0.00 0.00 0.00 0.00 0.05 0.09 0.05 0.06
For   37466       0.10 0.19 0.07 0.13 0.01 0.03 0.06 0.11 0.11 0.16 0.00 0.02 0.04 0.06 0.04 0.06 0.14 0.28 0.05 0.08
For   37531       0.12 0.24 0.04 0.07 0.04 0.07 0.03 0.07 0.10 0.19 0.03 0.06 0.04 0.06 0.02 0.02 0.11 0.25 0.01 0.02
For   37630       0.11 0.22 0.05 0.09 0.00 0.00 0.00 0.00 0.16 0.29 0.04 0.04 0.00 0.00 0.00 0.00 0.24 0.10 0.03 0.05
For   37716       0.07 0.11 0.08      0.02 0.03 0.06 0.06 0.10 0.10 0.00 0.03 0.11 0.19 0.07 0.07 0.16 0.25 0.06 0.03
For   37809       0.11 0.23 0.01 0.02 0.08 0.15 0.02 0.04 0.00 0.00 0.00 0.00 0.01 0.02 0.01 0.03 0.00 0.00 0.00 0.04
For   37925       0.08 0.13 0.08 0.15 0.03 0.03 0.08 0.13 0.07 0.15 0.03 0.01 0.10 0.18 0.07 0.13 0.12 0.23 0.04 0.07
For   38005       0.13 0.27 0.04 0.08 0.08 0.14 0.04 0.07 0.12 0.21 0.02 0.05 0.01 0.00 0.01 0.01 0.10 0.03 0.01 0.01
For   38087       0.11 0.25 0.04 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.25 0.25 0.28 0.00 0.00 0.00 0.00
For   38168       0.08 0.17 0.07 0.14 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.00 0.15 0.27 0.07 0.12
For   38349       0.08 0.14 0.08      0.02 0.04 0.04 0.06 0.02 0.09 0.03 0.02 0.10 0.18 0.04 0.05 0.20 0.37 0.07 0.07
For   38362       0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.11 0.02 0.06 0.07 0.15 0.04 0.08 0.00 0.00 0.00 0.00
For   38554       0.13 0.26 0.02 0.03 0.07 0.15 0.01 0.01 0.10 0.21 0.02 0.05 0.06 0.11 0.01 0.02 0.00 0.00 0.00 0.00
For   38956       0.10 0.19 0.06 0.11 0.01 0.04 0.05 0.09 0.09 0.17 0.03 0.03 0.06 0.14 0.05 0.07 0.12 0.25 0.04 0.07
For   39049       0.07 0.12 0.08 0.16 0.01 0.02 0.06 0.15 0.04 0.10 0.02 0.03 0.15 0.32 0.07 0.13 0.16 0.31 0.06 0.10
For   39072       0.08 0.13 0.07      0.00 0.03 0.06 0.07 0.02 0.05 0.00 0.01 0.14 0.18 0.08 0.08 0.20 0.29 0.08 0.07
For   39065       0.04 0.05 0.12      0.02 0.05 0.03 0.06 0.04 0.05 0.00 0.04 0.08 0.19 0.09 0.04 0.08 0.22 0.06 0.01
For   39153       0.09 0.15 0.07 0.12 0.00 0.00 0.00 0.00 0.01 0.00 0.07 0.15 0.00 0.00 0.00 0.00 0.01 0.04 0.06 0.13
For   39305       0.09 0.18 0.07 0.13 0.04 0.03 0.05 0.09 0.12 0.07 0.01 0.04 0.07 0.14 0.05 0.09 0.13 0.25 0.05 0.09
For   39619       0.14 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.19 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   40032       0.13 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.08 0.02 0.02 0.00 0.00 0.00 0.00
For   40041       0.11 0.21 0.01 0.03 0.00 0.00 0.00 0.00 0.07 0.13 0.01 0.01 0.07 0.15 0.04 0.06 0.00 0.00 0.00 0.00
For   40183       0.03 0.02 0.10      0.03 0.06 0.05 0.05 0.04 0.05 0.02 0.00 0.07 0.16 0.08 0.03 0.08 0.23 0.01 0.02
For   40279       0.10 0.20 0.04 0.09 0.06 0.13 0.04 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.14 0.01 0.03
For   40581       0.12 0.24 0.03 0.06 0.05 0.11 0.03 0.05 0.09 0.19 0.03 0.05 0.06 0.08 0.01 0.02 0.04 0.08 0.01 0.01
For   40627       0.11 0.21 0.02 0.04 0.00 0.00 0.00 0.00 0.06 0.12 0.01 0.01 0.07 0.11 0.02 0.05 0.01 0.02 0.00 0.00
For   40634       0.12 0.24 0.03 0.06 0.09 0.17 0.02 0.04 0.09 0.20 0.01 0.02 0.05 0.10 0.01 0.02 0.07 0.14 0.01 0.03
For   40744       0.12 0.23 0.03 0.05 0.13 0.24 0.03 0.04 0.10 0.20 0.01 0.03 0.00 0.00 0.01 0.05 0.03 0.06 0.01 0.06
For   40828       0.09 0.17 0.08 0.15 0.00 0.00 0.09 0.13 0.08 0.14 0.00 0.01 0.07 0.11 0.04 0.08 0.16 0.32 0.05 0.09
For   41796       0.12 0.24 0.02 0.03 0.10 0.19 0.00 0.00 0.12 0.22 0.02 0.04 0.01 0.03 0.02 0.04 0.02 0.02 0.00 0.00
For   41984       0.07 0.10 0.08 0.17 0.01 0.00 0.05 0.11 0.04 0.10 0.02 0.01 0.04 0.06 0.02 0.06 0.11 0.27 0.02 0.02
For   41958       0.10 0.20 0.04 0.07 0.09 0.17 0.02 0.04 0.11 0.21 0.02 0.04 0.01 0.02 0.03 0.05 0.01 0.05 0.01 0.03
For   41969       0.11 0.21 0.01 0.02 0.04 0.07 0.03 0.06 0.00 0.00 0.00 0.00 0.07 0.09 0.00 0.01 0.03 0.05 0.02 0.05
For   42053       0.12 0.22 0.03 0.07 0.05 0.07 0.07 0.14 0.08 0.14 0.01 0.02 0.01 0.03 0.08 0.15 0.04 0.07 0.01 0.04
For   42089       0.13 0.25 0.02 0.04 0.08 0.17 0.01 0.03 0.10 0.18 0.01 0.01 0.02 0.04 0.01 0.01 0.03 0.04 0.01 0.02
For   42209       0.10 0.20 0.06 0.12 0.04 0.05 0.05 0.09 0.09 0.17 0.02 0.03 0.01 0.02 0.01 0.03 0.14 0.29 0.02 0.05
For   42393       0.10 0.20 0.05 0.08 0.10 0.14 0.01 0.01 0.05 0.09 0.03 0.06 0.10 0.19 0.00 0.04 0.03 0.08 0.06 0.10
For   42608       0.13 0.26 0.02 0.04 0.06 0.10 0.03 0.04 0.14 0.19 0.01 0.03 0.02 0.02 0.01 0.01 0.03 0.07 0.01 0.01
For   42759       0.14 0.28 0.02 0.05 0.08 0.15 0.03 0.06 0.11 0.21 0.01 0.02 0.01 0.02 0.00 0.01 0.06 0.12 0.01 0.02
For   42747       0.12 0.23 0.03 0.06 0.05 0.11 0.03 0.05 0.09 0.18 0.00 0.00 0.05 0.10 0.02 0.03 0.03 0.07 0.01 0.01
For   42833       0.11 0.22 0.02 0.04 0.08 0.16 0.01 0.01 0.06 0.14 0.01 0.00 0.00 0.02 0.00 0.02 0.06 0.11 0.04 0.06
For   42854       0.06 0.08 0.09      0.02 0.03 0.06 0.06 0.05 0.07 0.00 0.01 0.12 0.16 0.05 0.09 0.21 0.30 0.05 0.04
For   42943       0.13 0.25 0.02 0.02 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.04 0.03 0.03 0.05 0.12 0.04 0.06
For   43006       0.10 0.21 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.14 0.00 0.01 0.03 0.06 0.01 0.02 0.05 0.12 0.08 0.14
For   43095       0.08 0.12 0.07 0.14 0.04 0.07 0.05 0.13 0.09 0.13 0.00 0.09 0.05 0.11 0.01 0.05 0.10 0.22 0.05 0.01
For   43114       0.12 0.22 0.02 0.05 0.05 0.10 0.00 0.04 0.09 0.16 0.00 0.00 0.06 0.06 0.05 0.04 0.01 0.06 0.03 0.07
For   43234       0.10 0.20 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.02 0.00 0.00 0.00 0.00
For   43562       0.12 0.25 0.03 0.05 0.00 0.00 0.00 0.00 0.09 0.16 0.02 0.04 0.04 0.08 0.00 0.00 0.07 0.14 0.02 0.02
For   43769       0.12 0.22 0.05 0.09 0.10 0.18 0.02 0.06 0.12 0.20 0.04 0.07 0.02 0.06 0.00 0.01 0.06 0.15 0.03 0.08
For   43811       0.12 0.25 0.01 0.03 0.09 0.17 0.02 0.05 0.08 0.17 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00
For   43759       0.11 0.23 0.02 0.05 0.01 0.02 0.02 0.05 0.09 0.13 0.02 0.04 0.01 0.02 0.00 0.00 0.06 0.12 0.01 0.02
For   43821       0.11 0.22 0.04 0.08 0.02 0.04 0.04 0.07 0.10 0.19 0.03 0.05 0.04 0.11 0.01 0.01 0.09 0.18 0.02 0.04
For   43909       0.12 0.23 0.02 0.04 0.06 0.12 0.02 0.03 0.08 0.18 0.05 0.05 0.05 0.08 0.03 0.04 0.05 0.14 0.01 0.03
For   43978       0.11 0.21 0.04 0.08 0.22 0.46 0.19 0.14 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.08 0.03 0.02
For   43926       0.13 0.25 0.03 0.05 0.06 0.12 0.03 0.06 0.10 0.18 0.02 0.04 0.04 0.05 0.01 0.02 0.06 0.14 0.01 0.03
For   43972       0.07 0.10 0.08 0.16 0.02 0.03 0.05 0.12 0.06 0.11 0.02 0.04 0.08 0.14 0.02 0.10 0.09 0.23 0.04 0.02
For   44105       0.03 0.05 0.10      0.09 0.16 0.06 0.05 0.04 0.07 0.01 0.01 0.11 0.22 0.07 0.07 0.08 0.22 0.01 0.01
For   44090       0.08 0.15 0.07 0.15 0.02 0.02 0.07 0.12 0.07 0.10 0.01 0.02 0.10 0.11 0.08 0.12 0.19 0.27 0.05 0.10
For   44153       0.08 0.14 0.07 0.16 0.03 0.07 0.02 0.10 0.09 0.04 0.01 0.01 0.11 0.15 0.03 0.12 0.18 0.24 0.06 0.11
For   44508       0.11 0.20 0.05 0.11 0.03 0.05 0.05 0.11 0.10 0.17 0.02 0.05 0.03 0.07 0.02 0.07 0.13 0.19 0.03 0.06
For   44752       0.09 0.16 0.06 0.13 0.04 0.03 0.06 0.12 0.10 0.13 0.01 0.04 0.07 0.08 0.05 0.10 0.19 0.27 0.06 0.10
For   44719       0.11 0.21 0.00 0.02 0.06 0.11 0.02 0.02 0.08 0.13 0.02 0.02 0.00 0.00 0.00 0.00 0.01 0.03 0.02 0.01
For   44839       0.11 0.22 0.05 0.10 0.00 0.00 0.03 0.09 0.08 0.15 0.01 0.03 0.05 0.08 0.03 0.07 0.11 0.18 0.03 0.05
For   44970       0.12 0.24 0.02 0.04 0.04 0.08 0.02 0.06 0.10 0.21 0.00 0.03 0.07 0.07 0.01 0.00 0.01 0.05 0.01 0.03
For   45158       0.13 0.26 0.03 0.05 0.06 0.10 0.04 0.08 0.11 0.20 0.00 0.01 0.11 0.20 0.05 0.09 0.11 0.21 0.02 0.03
For   45212       0.13 0.24 0.02 0.03 0.09 0.17 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.06 0.01 0.02
For   45283       0.01 0.05 0.11      0.06 0.11 0.05 0.05 0.05 0.03 0.00 0.00 0.15 0.20 0.08 0.08 0.17 0.26 0.05 0.04
For   45417       0.13 0.26 0.01 0.02 0.02 0.05 0.03 0.09 0.00 0.00 0.00 0.00 0.07 0.17 0.04 0.08 0.12 0.24 0.06 0.11
For   45413       0.12 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.05 0.10 0.01 0.02 0.05 0.08 0.01 0.02 0.00 0.00 0.00 0.00
For   45548       0.10 0.19 0.00 0.01 0.00 0.00 0.00 0.00 0.06 0.12 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.07
For   45644       0.12 0.23 0.02 0.05 0.04 0.05 0.03 0.05 0.10 0.14 0.02 0.04 0.03 0.07 0.00 0.02 0.02 0.09 0.01 0.01
For   45746       0.12 0.23 0.04 0.08 0.06 0.11 0.04 0.04 0.11 0.21 0.00 0.02 0.07 0.09 0.04 0.03 0.12 0.21 0.01 0.03
For   45917       0.15 0.29 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.02 0.01 0.03 0.00 0.00 0.00 0.00
For   46538       0.12 0.24 0.04 0.07 0.03 0.47 0.06 0.10 0.09 0.15 0.02 0.06 0.01 0.04 0.00 0.02 0.08 0.15 0.01 0.03
For   46529       0.11 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.13 0.00 0.01 0.00 0.02 0.00 0.01 0.00 0.03 0.01 0.01
For   46851       0.13 0.25 0.02 0.05 0.06 0.10 0.02 0.04 0.09 0.19 0.03 0.03 0.02 0.02 0.00 0.01 0.04 0.10 0.02 0.04
For   47065       0.08 0.13 0.01 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.06 0.10 0.19 0.17 0.40 0.00 0.01
For   47041       0.13 0.26 0.01 0.03 0.13 0.20 0.04 0.05 0.11 0.21 0.02 0.04 0.09 0.17 0.01 0.06 0.05 0.10 0.00 0.01
For   47228       0.11 0.22 0.04 0.08 0.05 0.09 0.04 0.07 0.11 0.20 0.05 0.07 0.01 0.03 0.01 0.04 0.07 0.15 0.02 0.05
For   47399       0.14 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.17 0.00 0.00 0.07 0.11 0.01 0.00 0.05 0.18 0.00 0.00
For   47678       0.14 0.29 0.02 0.05 0.02 0.04 0.04 0.09 0.11 0.22 0.01 0.01 0.03 0.08 0.00 0.03 0.02 0.03 0.03 0.08
For   47784       0.04 0.06 0.10      0.02 0.01 0.05 0.04 0.03 0.06 0.02 0.00 0.18 0.31 0.09 0.09 0.20 0.36 0.07 0.06
For   47845       0.11 0.23 0.01 0.02 0.04 0.09 0.03 0.05 0.01 0.05 0.00 0.00 0.05 0.10 0.03 0.05 0.01 0.04 0.00 0.00
For   48073       0.06 0.07 0.09 0.17 0.02 0.04 0.05 0.12 0.08 0.05 0.01 0.04 0.12 0.14 0.08 0.17 0.18 0.22 0.05 0.10
For   48121       0.04 0.10 0.09      0.05 0.07 0.07 0.05 0.05 0.02 0.02 0.01 0.17 0.23 0.09 0.09 0.19 0.27 0.06 0.05
For   48148       0.14 0.28 0.02 0.03 0.07 0.15 0.00 0.02 0.09 0.16 0.03 0.03 0.01 0.01 0.00 0.01 0.11 0.23 0.01 0.03
For   48188       0.14 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.22 0.00 0.01 0.04 0.07 0.03 0.00 0.02 0.04 0.01 0.02
For   48229       0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.18 0.26 0.08 0.16
For   48367       0.11 0.23 0.04 0.07 0.06 0.11 0.03 0.06 0.10 0.19 0.03 0.05 0.07 0.11 0.03 0.05 0.08 0.17 0.01 0.02
For   48491       0.12 0.25 0.03 0.05 0.00 0.00 0.00 0.00 0.09 0.20 0.03 0.03 0.01 0.03 0.02 0.03 0.02 0.03 0.06 0.07
For   48511       0.16 0.33 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.18 0.00 0.01 0.05 0.14 0.05 0.11
For   48605       0.10 0.18 0.04 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.10 0.02 0.01 0.09 0.20 0.05 0.11
For   48686       0.09 0.21 0.08 0.15 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.03 0.00 0.00 0.00 0.00 0.18 0.32 0.05 0.07
For   48753       0.13 0.25 0.02 0.04 0.07 0.11 0.03 0.05 0.06 0.18 0.01 0.03 0.02 0.09 0.00 0.00 0.04 0.12 0.00 0.01
For   48768       0.08 0.18 0.04 0.08 0.00 0.00 0.00 0.00 0.06 0.16 0.03 0.05 0.02 0.01 0.00 0.05 0.13 0.19 0.04 0.08
For   48946       0.10 0.20 0.06 0.12 0.00 0.00 0.05 0.08 0.09 0.18 0.02 0.06 0.05 0.11 0.03 0.07 0.12 0.24 0.01 0.06
For   49029       0.12 0.23 0.02 0.04 0.10 0.15 0.02 0.03 0.06 0.13 0.03 0.03 0.02 0.04 0.01 0.02 0.01 0.04 0.00 0.00
For   49069       0.13 0.26 0.00 0.00 0.10 0.23 0.05 0.09 0.07 0.17 0.02 0.04 0.04 0.08 0.00 0.02 0.00 0.00 0.00 0.00
For   49285       0.07 0.12 0.09      0.01 0.02 0.07 0.05 0.06 0.08 0.03 0.01 0.14 0.23 0.09 0.09 0.17 0.26 0.05 0.05
For   49362       0.12 0.23 0.03 0.05 0.10 0.17 0.03 0.04 0.11 0.19 0.02 0.07 0.03 0.06 0.00 0.01 0.02 0.04 0.00 0.01
For   49477       0.14 0.27 0.01 0.02 0.10 0.20 0.01 0.02 0.10 0.20 0.01 0.01 0.06 0.13 0.01 0.01 0.25 0.30 0.05 0.10
For   49554       0.11 0.24 0.00 0.02 0.04 0.17 0.02 0.11 0.11 0.21 0.03 0.08 0.05 0.11 0.01 0.04 0.00 0.00 0.00 0.00
For   49609       0.18 0.34 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.15 0.01 0.02 0.01 0.05 0.00 0.00
For   49633       0.10 0.20 0.06 0.11 0.04 0.07 0.05 0.09 0.09 0.18 0.01 0.02 0.03 0.07 0.03 0.04 0.12 0.24 0.04 0.06
For   49621       0.09 0.18 0.04 0.09 0.03 0.08 0.07 0.12 0.09 0.19 0.01 0.01 0.01 0.05 0.01 0.03 0.06 0.11 0.01 0.04
For   49658       0.13 0.25 0.03 0.05 0.07 0.15 0.02 0.03 0.12 0.22 0.03 0.07 0.00 0.00 0.00 0.00 0.02 0.04 0.02 0.04
For   49781       0.10 0.20 0.06 0.11 0.02 0.04 0.02 0.10 0.11 0.20 0.02 0.04 0.03 0.09 0.05 0.07 0.10 0.21 0.02 0.05
For   50103       0.09 0.17 0.06 0.12 0.01 0.00 0.04 0.08 0.04 0.08 0.01 0.00 0.07 0.13 0.06 0.12 0.17 0.31 0.06 0.10
For   50142       0.09 0.13 0.08 0.15 0.01 0.00 0.06 0.12 0.04 0.10 0.01 0.02 0.08 0.18 0.08 0.07 0.10 0.23 0.05 0.05
For   50212       0.13 0.25 0.01 0.03 0.00 0.00 0.00 0.00 0.10 0.17 0.00 0.01 0.09 0.14 0.03 0.07 0.02 0.07 0.02 0.03
For   50301       0.11 0.20 0.02 0.04 0.07 0.16 0.00 0.01 0.08 0.14 0.03 0.04 0.04 0.07 0.00 0.01 0.02 0.03 0.02 0.05
For   50465       0.06 0.14 0.05 0.11 0.03 0.03 0.06 0.11 0.10 0.22 0.02 0.05 0.05 0.09 0.05 0.10 0.07 0.12 0.04 0.06
For   50764       0.12 0.23 0.03 0.05 0.07 0.11 0.00 0.00 0.07 0.18 0.01 0.02 0.00 0.01 0.00 0.01 0.06 0.08 0.03 0.05
For   50767       0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.04 0.08 0.03 0.05 0.00 0.00 0.00 0.00 0.10 0.22 0.04 0.09
For   50908       0.12 0.24 0.03 0.05 0.07 0.13 0.03 0.06 0.00 0.00 0.00 0.00 0.04 0.05 0.01 0.03 0.00 0.00 0.00 0.00
For   50919       0.15 0.28 0.03 0.07 0.03 0.11 0.04 0.08 0.11 0.23 0.01 0.03 0.25 0.47 0.12 0.24 0.11 0.21 0.01 0.03
For   51005       0.15 0.29 0.02 0.03 0.00 0.00 0.00 0.00 0.10 0.20 0.02 0.05 0.00 0.00 0.00 0.00 0.06 0.10 0.03 0.06
For   51082       0.07 0.12 0.07 0.16 0.06 0.09 0.08 0.15 0.03 0.06 0.02 0.05 0.16 0.29 0.08 0.17 0.19 0.34 0.07 0.15
For   51254       0.10 0.20 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.12 0.00 0.01 0.04 0.25 0.04 0.06 0.02 0.07 0.02 0.04
For   51457       0.16 0.25 0.05 0.10 0.00 0.01 0.01 0.06 0.15 0.01 0.06 0.16 0.03 0.03 0.01 0.00 0.09 0.20 0.01 0.02
For   51509       0.11 0.20 0.06 0.12 0.01 0.00 0.06 0.13 0.06 0.14 0.00 0.01 0.10 0.14 0.06 0.13 0.14 0.20 0.05 0.10
For   51485       0.11 0.22 0.05 0.10 0.03 0.07 0.04 0.09 0.08 0.19 0.02 0.04 0.04 0.06 0.03 0.06 0.12 0.26 0.03 0.05
For   51748       0.11 0.22 0.03 0.08 0.00 0.00 0.00 0.00 0.11 0.18 0.04 0.03 0.02 0.08 0.01 0.05 0.04 0.09 0.03 0.06
For   51907       0.09 0.19 0.04 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.18 0.02 0.03
For   51990       0.11 0.22 0.03 0.06 0.05 0.09 0.04 0.07 0.09 0.20 0.01 0.03 0.07 0.09 0.03 0.05 0.05 0.09 0.00 0.01
For   52117       0.09 0.20 0.00 0.01 0.03 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.11 0.03 0.02 0.05 0.07 0.03 0.05
For   52146       0.11 0.23 0.01 0.02 0.05 0.10 0.03 0.06 0.06 0.11 0.02 0.03 0.05 0.09 0.02 0.03 0.02 0.05 0.01 0.06
For   52381       0.13 0.25 0.01 0.03 0.04 0.08 0.05 0.11 0.07 0.16 0.02 0.02 0.05 0.09 0.01 0.02 0.04 0.06 0.02 0.03
For   52449       0.11 0.22 0.04 0.10 0.05 0.11 0.04 0.08 0.10 0.21 0.03 0.06 0.03 0.06 0.01 0.07 0.10 0.19 0.02 0.01
For   52572       0.11 0.22 0.02 0.04 0.06 0.12 0.04 0.09 0.07 0.15 0.02 0.03 0.01 0.02 0.00 0.01 0.00 0.00 0.00 0.00
For   52752       0.13 0.25 0.01 0.02 0.07 0.13 0.04 0.07 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.02 0.03 0.05 0.03 0.05
For   52819       0.18 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   52950       0.11 0.22 0.04 0.07 0.08 0.16 0.03 0.04 0.10 0.21 0.02 0.04 0.03 0.03 0.01 0.02 0.02 0.08 0.01 0.01
For   53055       0.12 0.23 0.01 0.01 0.11 0.23 0.02 0.03 0.06 0.13 0.01 0.01 0.07 0.11 0.00 0.01 0.00 0.00 0.02 0.05
For   53128       0.11 0.21 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.16 0.05 0.05 0.03 0.05 0.01 0.25 0.01 0.01 0.00 0.09
For   53252       0.13 0.26 0.02 0.04 0.06 0.11 0.03 0.05 0.10 0.19 0.02 0.03 0.06 0.09 0.02 0.03 0.07 0.15 0.00 0.00
For   53302       0.12 0.22 0.03 0.05 0.05 0.72 0.00 0.37 0.10 0.17 0.04 0.07 0.00 0.00 0.00 0.00 0.04 0.06 0.02 0.03
For   53303       0.12 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.01 0.09 0.16 0.02 0.03 0.02 0.03 0.01 0.03
For   53392       0.08 0.16 0.07 0.15 0.00 0.02 0.06 0.10 0.05 0.11 0.01 0.01 0.08 0.08 0.06 0.11 0.19 0.26 0.05 0.11
For   53384       0.12 0.24 0.03 0.07 0.05 0.10 0.03 0.07 0.10 0.21 0.02 0.05 0.01 0.00 0.02 0.05 0.03 0.08 0.03 0.03
For   53561       0.10 0.19 0.02 0.04 0.00 0.00 0.00 0.00 0.02 0.11 0.00 0.02 0.03 0.07 0.01 0.03 0.01 0.04 0.05 0.08
For   53626       0.04 0.15 0.04 0.08 0.00 0.00 0.00 0.00 0.01 0.11 0.02 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   53817       0.11 0.19 0.05 0.10 0.03 0.04 0.03 0.10 0.08 0.13 0.00 0.01 0.03 0.01 0.02 0.04 0.15 0.18 0.03 0.05
For   53860       0.11 0.22 0.05 0.10 0.03 0.06 0.05 0.09 0.12 0.23 0.02 0.06 0.06 0.10 0.02 0.07 0.11 0.19 0.00 0.04
For   53915       0.09 0.18 0.03 0.08 0.04 0.05 0.04 0.07 0.09 0.13 0.03 0.04 0.00 0.02 0.02 0.04 0.05 0.13 0.02 0.05
For   54108       0.14 0.28 0.01 0.01 0.00 0.00 0.03 0.06 0.05 0.14 0.03 0.01 0.01 0.02 0.02 0.03 0.03 0.08 0.01 0.01
For   54189       0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.02 0.07 0.00 0.01 0.02 0.05 0.00 0.01 0.00 0.00 0.00 0.00
For   54243       0.12 0.23 0.01 0.02 0.09 0.16 0.00 0.01 0.02 0.11 0.02 0.01 0.06 0.10 0.01 0.03 0.06 0.10 0.05 0.07
For   54346       0.11 0.20 0.05 0.08 0.00 0.00 0.00 0.00 0.10 0.18 0.00 0.02 0.00 0.00 0.00 0.00 0.01 0.11 0.02 0.06
For   54523       0.09 0.16 0.06 0.12 0.02 0.04 0.06 0.11 0.11 0.19 0.02 0.06 0.04 0.10 0.06 0.07 0.07 0.17 0.01 0.01
For   54557       0.07 0.10 0.08      0.05 0.08 0.12 0.09 0.05 0.10 0.01 0.01 0.07 0.16 0.12 0.07 0.09 0.23 0.06 0.01
For   54805       0.12 0.24 0.02 0.04 0.07 0.13 0.02 0.03 0.10 0.19 0.02 0.04 0.05 0.09 0.01 0.02 0.00 0.00 0.01 0.02
For   54921       0.11 0.21 0.04 0.07 0.07 0.13 0.03 0.08 0.11 0.22 0.03 0.06 0.09 0.15 0.03 0.06 0.06 0.16 0.01 0.03
For   55075       0.14 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.07 0.11 0.02 0.03 0.05 0.11 0.01 0.03 0.10 0.14 0.05 0.09
For   55238       0.09 0.18 0.05 0.10 0.03 0.03 0.04 0.08 0.00 0.06 0.00 0.00 0.06 0.10 0.03 0.06 0.03 0.14 0.01 0.00
For   55262       0.06 0.09 0.09      0.01 0.02 0.06 0.05 0.02 0.07 0.02 0.02 0.11 0.22 0.07 0.08 0.23 0.41 0.06 0.06
For   55588       0.12 0.24 0.03 0.06 0.08 0.12 0.03 0.07 0.00 0.00 0.00 0.00 0.02 0.04 0.03 0.04 0.02 0.03 0.00 0.00
For   55609       0.01 0.02 0.10      0.00 0.04 0.05 0.05 0.05 0.02 0.01 0.01 0.14 0.17 0.09 0.08 0.18 0.23 0.04 0.04
For   55778       0.12 0.22 0.04 0.09 0.01 0.00 0.05 0.08 0.09 0.19 0.01 0.03 0.03 0.02 0.01 0.03 0.12 0.21 0.02 0.03
For   56106       0.10 0.20 0.03 0.05 0.04 0.07 0.06 0.12 0.05 0.09 0.01 0.00 0.02 0.01 0.03 0.07 0.10 0.16 0.06 0.11
For   56166       0.10 0.16 0.08 0.13 0.03 0.04 0.07 0.14 0.00 0.00 0.00 0.00 0.01 0.02 0.01 0.03 0.04 0.17 0.03 0.02
For   56190       0.10 0.17 0.06 0.11 0.02 0.04 0.05 0.10 0.07 0.17 0.02 0.05 0.05 0.07 0.03 0.06 0.06 0.13 0.02 0.04
For   56215       0.13 0.25 0.02 0.05 0.04 0.09 0.04 0.07 0.12 0.20 0.02 0.02 0.02 0.03 0.00 0.01 0.03 0.07 0.01 0.02
For   56285       0.10 0.18 0.02 0.03 0.07 0.10 0.00 0.00 0.07 0.14 0.04 0.05 0.02 0.04 0.01 0.02 0.09 0.13 0.07 0.14
For   56270       0.10 0.21 0.01 0.02 0.10 0.22 0.00 0.01 0.00 0.04 0.00 0.00 0.03 0.08 0.03 0.08 0.08 0.16 0.03 0.05
For   56299       0.12 0.24 0.01 0.03 0.01 0.02 0.06 0.11 0.09 0.15 0.01 0.03 0.07 0.14 0.03 0.06 0.12 0.19 0.06 0.11
For   56314       0.13 0.26 0.01 0.03 0.09 0.15 0.02 0.07 0.08 0.16 0.01 0.02 0.05 0.14 0.02 0.03 0.10 0.24 0.04 0.09
For   56607       0.11 0.22 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.14 0.00 0.02 0.03 0.05 0.03 0.07 0.03 0.03 0.00 0.00
For   56884       0.12 0.24 0.02 0.04 0.00 0.00 0.00 0.00 0.10 0.18 0.01 0.01 0.00 0.01 0.01 0.02 0.00 0.01 0.01 0.01
For   57052       0.11 0.21 0.02 0.04 0.00 0.00 0.00 0.00 0.07 0.14 0.00 0.01 0.01 0.02 0.01 0.00 0.13 0.33 0.07 0.09
For   57079       0.04 0.05 0.10      0.02 0.03 0.05 0.07 0.10 0.05 0.02 0.05 0.18 0.17 0.07 0.01 0.18 0.24 0.05 0.02
For   57226       0.12 0.23 0.03 0.07 0.06 0.09 0.04 0.07 0.10 0.21 0.02 0.04 0.05 0.03 0.01 0.01 0.06 0.13 0.01 0.04
For   57300       0.12 0.23 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.05 0.05 0.05 0.00 0.00 0.02 0.04
For   57304       0.10 0.20 0.05 0.11 0.05 0.11 0.04 0.08 0.10 0.19 0.02 0.05 0.01 0.04 0.00 0.04 0.11 0.24 0.03 0.05
For   57320       0.13 0.26 0.03 0.05 0.05 0.11 0.03 0.06 0.11 0.20 0.03 0.06 0.02 0.05 0.01 0.02 0.10 0.17 0.02 0.05
For   57415       0.13 0.25 0.02 0.04 0.05 0.11 0.03 0.06 0.08 0.18 0.03 0.03 0.07 0.12 0.02 0.03 0.06 0.13 0.03 0.05
For   57576       0.09 0.17 0.07 0.14 0.05 0.06 0.06 0.14 0.08 0.13 0.03 0.02 0.13 0.17 0.07 0.13 0.16 0.24 0.05 0.09
For   57717       0.10 0.19 0.05 0.10 0.07 0.10 0.03 0.07 0.10 0.20 0.01 0.04 0.04 0.06 0.00 0.02 0.04 0.13 0.02 0.00
For   57729       0.08 0.15 0.07 0.16 0.02 0.01 0.04 0.12 0.05 0.07 0.01 0.01 0.10 0.12 0.02 0.10 0.20 0.26 0.06 0.11
For   57730       0.08 0.17 0.06 0.12 0.02 0.02 0.06 0.16 0.10 0.12 0.01 0.02 0.05 0.01 0.04 0.07 0.16 0.20 0.05 0.09
For   57800       0.02 0.06 0.11      0.03 0.03 0.05 0.04 0.05 0.03 0.00 0.01 0.13 0.17 0.06 0.07 0.16 0.22 0.04 0.04
For   57928       0.09 0.19 0.05 0.11 0.03 0.05 0.04 0.07 0.06 0.14 0.01 0.02 0.00 0.00 0.01 0.02 0.14 0.28 0.03 0.07
For   57983       0.13 0.25 0.02 0.03 0.07 0.13 0.01 0.02 0.13 0.19 0.02 0.04 0.05 0.10 0.00 0.01 0.02 0.04 0.02 0.03
For   58135       0.12 0.22 0.04 0.10 0.01 0.08 0.00 0.00 0.14 0.25 0.03 0.05 0.01 0.01 0.07 0.13 0.00 0.00 0.00 0.00
For   58416       0.10 0.21 0.04 0.08 0.04 0.09 0.04 0.08 0.11 0.20 0.04 0.06 0.04 0.06 0.00 0.01 0.09 0.15 0.02 0.05
For   58456       0.09 0.14 0.08      0.05 0.07 0.08 0.07 0.02 0.05 0.04 0.03 0.14 0.27 0.08 0.09 0.18 0.34 0.07 0.07
For   58636       0.14 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.21 0.01 0.03 0.06 0.05 0.06 0.10 0.05 0.09 0.02 0.05
For   58913       0.12 0.23 0.03 0.07 0.04 0.10 0.04 0.04 0.11 0.21 0.00 0.03 0.00 0.02 0.01 0.01 0.07 0.13 0.02 0.05
For   58973       0.04 0.06 0.11      0.05 0.06 0.06 0.06 0.05 0.07 0.02 0.03 0.12 0.21 0.09 0.08 0.12 0.26 0.06 0.01
For   59119       0.13 0.26 0.02 0.05 0.06 0.12 0.03 0.05 0.11 0.21 0.02 0.04 0.04 0.08 0.02 0.02 0.06 0.13 0.00 0.00
For   59268       0.14 0.27 0.01 0.03 0.05 0.05 0.05 0.06 0.09 0.17 0.01 0.03 0.01 0.01 0.02 0.03 0.03 0.08 0.09 0.00
For   59311       0.12 0.24 0.03 0.05 0.00 0.00 0.40 0.00 0.10 0.17 0.10 0.04 0.12 0.20 0.05 0.10 0.05 0.12 0.15 0.01
For   59489       0.09 0.18 0.06 0.11 0.00 0.01 0.05 0.10 0.09 0.17 0.01 0.03 0.05 0.12 0.01 0.05 0.11 0.22 0.04 0.07
For   59793       0.13 0.26 0.01 0.02 0.10 0.19 0.00 0.00 0.09 0.19 0.02 0.04 0.01 0.06 0.00 0.01 0.02 0.04 0.02 0.04
For   60092       0.10 0.20 0.04 0.07 0.00 0.00 0.00 0.00 0.08 0.15 0.01 0.02 0.00 0.00 0.00 0.00 0.05 0.11 0.05 0.09
For   60072       0.14 0.28 0.01 0.01 0.13 0.28 0.02 0.05 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.02 0.02
For   60521       0.11 0.20 0.06 0.11 0.03 0.04 0.07 0.12 0.04 0.12 0.01 0.03 0.10 0.19 0.05 0.11 0.17 0.31 0.05 0.10
For   60506       0.12 0.24 0.04 0.07 0.03 0.08 0.03 0.06 0.10 0.19 0.03 0.04 0.00 0.05 0.01 0.01 0.05 0.11 0.02 0.05
For   60577       0.10 0.19 0.06 0.12 0.01 0.04 0.05 0.08 0.09 0.16 0.01 0.07 0.01 0.12 0.04 0.07 0.02 0.28 0.04 0.07
For   60731       0.10 0.20 0.02 0.04 0.07 0.13 0.03 0.06 0.07 0.13 0.01 0.02 0.07 0.14 0.03 0.06 0.13 0.18 0.05 0.13
For   60808       0.16 0.36 0.02 0.05 0.00 0.73 0.00 0.00 0.14 0.30 0.01 0.07 0.00 0.00 0.00 0.00 0.13 0.28 0.04 0.05
For   61105       0.12 0.24 0.02 0.05 0.06 0.12 0.05 0.11 0.10 0.21 0.00 0.00 0.05 0.08 0.00 0.00 0.03 0.07 0.02 0.04
For   61117       0.12 0.24 0.04 0.07 0.04 0.07 0.02 0.07 0.11 0.19 0.03 0.05 0.05 0.09 0.02 0.04 0.08 0.18 0.05 0.06
For   61139       0.14 0.27 0.01 0.02 0.09 0.16 0.01 0.03 0.11 0.20 0.01 0.03 0.06 0.12 0.00 0.00 0.05 0.09 0.00 0.01
For   61191       0.12 0.25 0.01 0.02 0.05 0.11 0.02 0.04 0.08 0.15 0.02 0.02 0.09 0.20 0.03 0.06 0.03 0.02 0.00 0.02
For   61287       0.12 0.23 0.03 0.06 0.08 0.16 0.03 0.06 0.10 0.18 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   61318       0.13 0.26 0.02 0.03 0.00 0.00 0.00 0.00 0.10 0.19 0.01 0.02 0.01 0.02 0.01 0.02 0.16 0.20 0.03 0.05
For   61359       0.12 0.23 0.03 0.06 0.07 0.14 0.03 0.06 0.11 0.20 0.03 0.06 0.06 0.09 0.01 0.02 0.08 0.12 0.02 0.04
For   61372       0.14 0.25 0.02 0.04 0.00 0.00 0.00 0.00 0.11 0.18 0.01 0.02 0.05 0.06 0.01 0.01 0.00 0.00 0.00 0.00
For   61505       0.02 0.01 0.12      0.03 0.04 0.07 0.03 0.04 0.07 0.01 0.01 0.12 0.23 0.08 0.09 0.19 0.36 0.06 0.06
For   61692       0.11 0.21 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.03 0.00 0.00 0.02 0.03 0.04 0.05 0.02 0.05 0.04 0.06
For   61796       0.13 0.25 0.01 0.02 0.10 0.16 0.00 0.04 0.08 0.15 0.01 0.01 0.00 0.00 0.00 0.00 0.03 0.03 0.01 0.01
For   61858       0.05 0.08 0.10      0.02 0.00 0.06 0.07 0.06 0.08 0.00 0.01 0.15 0.19 0.07 0.07 0.18 0.24 0.05 0.04
For   61876       0.11 0.20 0.06 0.12 0.05 0.06 0.05 0.08 0.09 0.14 0.01 0.03 0.07 0.18 0.00 0.05 0.13 0.27 0.04 0.07
For   61948       0.13 0.25 0.01 0.02 0.09 0.13 0.00 0.00 0.09 0.16 0.01 0.03 0.08 0.12 0.02 0.05 0.01 0.07 0.01 0.02
For   62080       0.10 0.19 0.07 0.13 0.01 0.03 0.05 0.10 0.11 0.17 0.02 0.04 0.05 0.09 0.03 0.05 0.15 0.30 0.03 0.06
For   62156       0.09 0.18 0.01 0.02 0.00 0.00 0.00 0.00 0.02 0.05 0.00 0.00 0.01 0.00 0.04 0.05 0.06 0.14 0.04 0.17
For   62258       0.10 0.20 0.04 0.07 0.07 0.13 0.00 0.03 0.10 0.17 0.06 0.04 0.06 0.10 0.02 0.05 0.01 0.04 0.00 0.05
For   62429       0.10 0.21 0.05 0.10 0.03 0.08 0.04 0.09 0.07 0.15 0.02 0.04 0.05 0.11 0.03 0.07 0.09 0.17 0.01 0.03
For   62437       0.11 0.22 0.02 0.04 0.07 0.19 0.00 0.00 0.07 0.14 0.05 0.05 0.05 0.11 0.00 0.00 0.01 0.04 0.00 0.01
For   62533       0.11 0.22 0.02 0.04 0.06 0.11 0.02 0.04 0.08 0.16 0.01 0.02 0.01 0.03 0.00 0.01 0.02 0.04 0.03 0.01
For   62542       0.13 0.27 0.02 0.04 0.04 0.03 0.05 0.05 0.00 0.00 0.00 0.00 0.05 0.08 0.01 0.01 0.05 0.09 0.02 0.04
For   62597       0.10 0.21 0.04 0.08 0.04 0.12 0.03 0.04 0.10 0.18 0.02 0.04 0.03 0.05 0.03 0.05 0.05 0.12 0.00 0.01
For   62684       0.13 0.26 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.17 0.03 0.05 0.00 0.01 0.01 0.01 0.01 0.04 0.01 0.01
For   62826       0.11 0.22 0.04 0.07 0.08 0.14 0.00 0.06 0.10 0.19 0.02 0.03 0.02 0.04 0.01 0.03 0.01 0.02 0.02 0.05
For   62943       0.13 0.25 0.01 0.03 0.10 0.21 0.01 0.02 0.09 0.19 0.01 0.03 0.05 0.10 0.02 0.03 0.01 0.05 0.01 0.02
For   63072       0.13 0.26 0.02 0.04 0.07 0.14 0.03 0.05 0.10 0.20 0.02 0.03 0.01 0.02 0.00 0.01 0.02 0.04 0.01 0.01
For   63099       0.09 0.15 0.08 0.16 0.03 0.02 0.07 0.13 0.00 0.00 0.00 0.00 0.12 0.21 0.07 0.15 0.20 0.26 0.05 0.07
For   63155       0.09 0.20 0.05 0.10 0.03 0.08 0.03 0.07 0.07 0.14 0.02 0.01 0.02 0.02 0.00 0.02 0.15 0.20 0.03 0.05
For   63301       0.05 0.08 0.05 0.09 0.00 0.00 0.00 0.00 0.02 0.08 0.02 0.02 0.00 0.00 0.00 0.02 0.10 0.20 0.07 0.12
For   63465       0.11 0.22 0.05 0.10 0.04 0.07 0.04 0.09 0.11 0.19 0.03 0.06 0.05 0.06 0.03 0.04 0.09 0.14 0.02 0.03
For   63837       0.12 0.24 0.03 0.07 0.04 0.08 0.04 0.08 0.10 0.17 0.01 0.03 0.07 0.11 0.01 0.01 0.06 0.15 0.00 0.03
For   63881       0.10 0.21 0.00 0.00 0.08 0.15 0.00 0.01 0.08 0.17 0.01 0.02 0.05 0.10 0.02 0.05 0.08 0.19 0.02 0.04
For   63961       0.11 0.19 0.05 0.11 0.00 0.00 0.05 0.09 0.04 0.08 0.01 0.02 0.08 0.09 0.03 0.07 0.18 0.23 0.05 0.09
For   63959       0.08 0.11 0.08 0.16 0.02 0.02 0.09 0.13 0.04 0.11 0.01 0.03 0.07 0.16 0.07 0.09 0.10 0.21 0.05 0.04
For   64059       0.01 0.01 0.10      0.05 0.06 0.06 0.06 0.07 0.09 0.02 0.02 0.04 0.13 0.01 0.09 0.06 0.21 0.04 0.07
For   64078       0.12 0.24 0.03 0.06 0.08 0.13 0.02 0.05 0.11 0.21 0.01 0.02 0.07 0.12 0.01 0.01 0.00 0.04 0.02 0.02
For   64117       0.11 0.21 0.03 0.06 0.00 0.00 0.00 0.00 0.09 0.19 0.03 0.03 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.01
For   64224       0.12 0.23 0.03 0.06 0.09 0.16 0.00 0.01 0.09 0.17 0.02 0.08 0.01 0.02 0.01 0.02 0.07 0.16 0.02 0.03
For   64280       0.14 0.27 0.00 0.02 0.23 0.15 0.02 0.03 0.12 0.23 0.05 0.10 0.06 0.12 0.01 0.04 0.00 0.00 0.00 0.00
For   64377       0.11 0.19 0.07 0.12 0.02 0.01 0.06 0.12 0.03 0.02 0.06 0.10 0.12 0.14 0.09 0.18 0.20 0.24 0.08 0.15
For   64630       0.11 0.21 0.05 0.09 0.02 0.06 0.04 0.03 0.11 0.21 0.02 0.04 0.03 0.03 0.00 0.01 0.10 0.21 0.00 0.00
For   64770       0.12 0.25 0.03 0.07 0.05 0.11 0.07 0.09 0.10 0.20 0.02 0.04 0.00 0.02 0.01 0.03 0.11 0.22 0.05 0.10
For   64815       0.12 0.22 0.04 0.09 0.04 0.08 0.04 0.08 0.10 0.18 0.03 0.07 0.00 0.00 0.00 0.02 0.13 0.20 0.01 0.03
For   65020       0.11 0.21 0.04 0.07 0.05 0.09 0.03 0.06 0.10 0.19 0.02 0.05 0.00 0.01 0.05 0.10 0.02 0.04 0.01 0.02
For   65050       0.07 0.12 0.08 0.17 0.00 0.01 0.06 0.12 0.05 0.10 0.01 0.02 0.13 0.26 0.07 0.14 0.17 0.32 0.06 0.12
For   65211       0.08 0.17 0.03 0.05 0.06 0.10 0.07 0.12 0.04 0.08 0.01 0.02 0.01 0.01 0.02 0.04 0.03 0.07 0.00 0.00
For   65247       0.12 0.23 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.19 0.02 0.04 0.03 0.05 0.00 0.01 0.05 0.09 0.00 0.01
For   65275       0.11 0.21 0.05 0.10 0.02 0.04 0.04 0.09 0.10 0.19 0.02 0.05 0.05 0.04 0.01 0.04 0.15 0.18 0.02 0.05
For   65593       0.12 0.25 0.03 0.06 0.03 0.07 0.04 0.10 0.10 0.19 0.02 0.04 0.01 0.01 0.02 0.04 0.05 0.10 0.00 0.03
For   65663       0.13 0.25 0.02 0.05 0.07 0.13 0.03 0.06 0.08 0.15 0.02 0.04 0.07 0.11 0.04 0.08 0.05 0.10 0.02 0.03
For   65752       0.10 0.20 0.04 0.07 0.05 0.07 0.04 0.06 0.08 0.19 0.01 0.03 0.04 0.07 0.01 0.01 0.08 0.16 0.02 0.03
For   66005       0.08 0.13 0.08      0.01 0.03 0.06 0.07 0.04 0.01 0.01 0.02 0.15 0.19 0.08 0.08 0.20 0.28 0.07 0.06
For   66069       0.12 0.24 0.01 0.02 0.20 0.39 0.08 0.14 0.08 0.17 0.02 0.05 0.04 0.08 0.01 0.02 0.02 0.05 0.01 0.02
For   66101       0.01 0.05 0.12      0.00 0.05 0.05 0.03 0.03 0.03 0.00 0.00 0.14 0.19 0.06 0.07 0.17 0.22 0.04 0.04
For   66167       0.12 0.26 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.17 0.02 0.03 0.06 0.13 0.03 0.05 0.07 0.13 0.03 0.06
For   66188       0.13 0.25 0.02 0.04 0.07 0.13 0.05 0.08 0.08 0.19 0.01 0.00 0.03 0.05 0.01 0.03 0.05 0.12 0.02 0.04
For   66239       0.07 0.14 0.07 0.15 0.02 0.01 0.06 0.12 0.03 0.13 0.02 0.04 0.07 0.16 0.06 0.11 0.19 0.35 0.07 0.12
For   66438       0.07 0.14 0.08 0.15 0.04 0.08 0.07 0.13 0.01 0.02 0.03 0.07 0.14 0.25 0.07 0.14 0.18 0.34 0.07 0.14
For   66876       0.12 0.26 0.01 0.00 0.10 0.21 0.05 0.12 0.07 0.15 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.10 0.04 0.05
For   66918       0.12 0.25 0.00 0.01 0.01 0.05 0.00 0.00 0.11 0.22 0.01 0.01 0.08 0.12 0.02 0.04 0.06 0.08 0.01 0.01
For   67094       0.03 0.05           0.02 0.02 0.01 0.05 0.05 0.08 0.01 0.00 0.07 0.20 0.04 0.05 0.13 0.26 0.02 0.01
For   67102       0.12 0.24 0.03 0.05 0.08 0.14 0.02 0.04 0.10 0.18 0.02 0.04 0.04 0.09 0.01 0.03 0.02 0.07 0.00 0.00
For   67217       0.13 0.25 0.02 0.05 0.04 0.13 0.02 0.03 0.11 0.21 0.02 0.05 0.08 0.19 0.03 0.06 0.06 0.11 0.02 0.03
For   67289       0.12 0.24 0.01 0.02 0.00 0.38 0.00 0.00 0.10 0.08 0.01 0.01 0.02 0.05 0.00 0.00 0.05 0.11 0.04 0.07
For   67376       0.13 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.05 0.01 0.02
For   67472       0.12 0.25 0.03 0.06 0.05 0.09 0.03 0.04 0.10 0.20 0.02 0.04 0.01 0.01 0.00 0.01 0.08 0.11 0.04 0.04
For   67503       0.09 0.16 0.06 0.14 0.02 0.05 0.06 0.12 0.04 0.08 0.02 0.01 0.07 0.17 0.05 0.07 0.18 0.33 0.05 0.10
For   67616       0.09 0.16 0.06 0.15 0.03 0.03 0.05 0.11 0.03 0.09 0.01 0.01 0.15 0.16 0.05 0.13 0.19 0.24 0.06 0.12
For   67627       0.11 0.20 0.05 0.10 0.03 0.02 0.05 0.09 0.09 0.15 0.01 0.03 0.07 0.06 0.00 0.01 0.14 0.22 0.03 0.06
For   67669       0.14 0.27 0.01 0.03 0.10 0.18 0.01 0.03 0.10 0.17 0.01 0.02 0.06 0.11 0.00 0.00 0.06 0.12 0.03 0.03
For   68004       0.11 0.23 0.03 0.06 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.06 0.00 0.03 0.03 0.00 0.07 0.16 0.02 0.05
For   68075       0.11 0.23 0.04 0.07 0.08 0.15 0.02 0.04 0.09 0.19 0.02 0.06 0.01 0.03 0.03 0.05 0.06 0.12 0.02 0.04
For   68217       0.11 0.21 0.04 0.09 0.06 0.11 0.03 0.07 0.08 0.19 0.01 0.02 0.00 0.02 0.01 0.03 0.05 0.12 0.02 0.04
For   68228       0.10 0.22 0.05 0.09 0.06 0.08 0.06 0.09 0.09 0.18 0.01 0.03 0.01 0.01 0.01 0.03 0.08 0.18 0.02 0.04
For   68357       0.11 0.23 0.05 0.10 0.05 0.10 0.04 0.03 0.13 0.18 0.02 0.04 0.02 0.05 0.01 0.03 0.13 0.21 0.02 0.04
For   68432       0.09 0.17 0.05 0.10 0.02 0.05 0.05 0.09 0.09 0.17 0.04 0.07 0.04 0.07 0.04 0.08 0.07 0.20 0.00 0.02
For   68704       0.12 0.22 0.04 0.08 0.01 0.03 0.04 0.07 0.10 0.20 0.05 0.03 0.03 0.05 0.01 0.04 0.09 0.16 0.03 0.04
For   68781       0.13 0.27 0.01 0.02 0.08 0.16 0.03 0.05 0.10 0.22 0.01 0.02 0.09 0.21 0.04 0.08 0.01 0.01 0.01 0.02
For   68827       0.12 0.24 0.01 0.03 0.03 0.05 0.05 0.15 0.08 0.15 0.01 0.00 0.04 0.10 0.02 0.02 0.01 0.00 0.00 0.01
For   69081       0.11 0.22 0.02 0.02 0.16 0.32 0.03 0.07 0.06 0.11 0.01 0.03 0.00 0.00 0.00 0.00 0.07 0.15 0.06 0.12
For   69102       0.12 0.24 0.03 0.06 0.12 0.23 0.01 0.03 0.08 0.18 0.02 0.04 0.01 0.01 0.01 0.02 0.11 0.17 0.02 0.04
For   69160       0.12 0.24 0.03 0.07 0.00 0.00 0.00 0.00 0.11 0.24 0.02 0.01 0.00 0.00 0.00 0.01 0.02 0.02 0.02 0.02
For   69279       0.11 0.18 0.06 0.11 0.02 0.03 0.06 0.10 0.07 0.15 0.00 0.05 0.03 0.10 0.03 0.06 0.09 0.18 0.04 0.01
For   69315       0.08 0.12 0.07 0.15 0.01 0.01 0.07 0.11 0.07 0.06 0.01 0.03 0.11 0.13 0.05 0.11 0.20 0.26 0.06 0.11
For   69335       0.13 0.26 0.02 0.03 0.08 0.16 0.02 0.03 0.09 0.19 0.00 0.01 0.01 0.03 0.00 0.00 0.00 0.02 0.02 0.01
For   69375       0.11 0.22 0.05 0.10 0.02 0.03 0.07 0.08 0.10 0.20 0.02 0.06 0.04 0.07 0.01 0.03 0.10 0.21 0.03 0.05
For   69465       0.14 0.28 0.02 0.04 0.07 0.10 0.03 0.06 0.08 0.19 0.01 0.02 0.02 0.04 0.01 0.02 0.07 0.11 0.00 0.02
For   69470       0.12 0.21 0.05 0.09 0.04 0.08 0.13 0.08 0.07 0.17 0.03 0.05 0.03 0.07 0.01 0.00 0.09 0.20 0.02 0.02
For   69557       0.09 0.16 0.06 0.13 0.02 0.02 0.06 0.11 0.09 0.17 0.01 0.04 0.04 0.05 0.07 0.12 0.10 0.21 0.00 0.05
For   69754       0.14 0.27 0.01 0.03 0.08 0.15 0.00 0.05 0.09 0.17 0.01 0.02 0.05 0.08 0.02 0.05 0.00 0.01 0.03 0.02
For   70683       0.12 0.23 0.02 0.04 0.05 0.09 0.03 0.07 0.09 0.14 0.01 0.02 0.07 0.15 0.04 0.07 0.04 0.09 0.01 0.00
For   70783       0.08 0.15 0.07 0.14 0.01 0.02 0.06 0.11 0.07 0.12 0.00 0.01 0.09 0.14 0.05 0.10 0.16 0.31 0.05 0.10
For   70876       0.12 0.25 0.01 0.03 0.00 0.00 0.00 0.00 0.02 0.03 0.03 0.01 0.01 0.02 0.01 0.03 0.02 0.04 0.00 0.01
For   70980       0.14 0.25 0.03 0.04 0.00 0.00 0.00 0.00 0.11 0.24 0.01 0.02 0.08 0.10 0.02 0.00 0.00 0.00 0.08 0.00
For   70995       0.12 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.12 0.20 0.03 0.05 0.08 0.10 0.02 0.06 0.04 0.05 0.06 0.04
For   71106       0.13 0.26 0.02 0.04 0.00 0.00 0.00 0.00 0.11 0.20 0.03 0.05 0.01 0.04 0.00 0.04 0.14 0.23 0.01 0.04
For   71138       0.12 0.23 0.03 0.06 0.06 0.10 0.03 0.05 0.12 0.26 0.03 0.05 0.03 0.02 0.01 0.02 0.05 0.08 0.00 0.01
For   71210       0.01 0.04 0.12      0.01 0.07 0.04 0.04 0.05 0.02 0.01 0.00 0.14 0.22 0.09 0.09 0.16 0.23 0.05 0.03
For   71249       0.11 0.22 0.05 0.09 0.06 0.14 0.04 0.07 0.11 0.23 0.02 0.04 0.01 0.01 0.00 0.01 0.05 0.09 0.02 0.04
For   71275       0.08 0.16 0.07 0.14 0.01 0.04 0.07 0.15 0.02 0.07 0.00 0.02 0.17 0.31 0.08 0.18 0.24 0.44 0.09 0.16
For   71527       0.11 0.21 0.05 0.10 0.00 0.00 0.00 0.00 0.09 0.14 0.01 0.02 0.06 0.12 0.03 0.07 0.12 0.20 0.03 0.05
For   71555       0.10 0.19 0.06 0.13 0.01 0.03 0.03 0.10 0.07 0.14 0.00 0.03 0.02 0.04 0.04 0.08 0.17 0.23 0.04 0.08
For   71696       0.12 0.24 0.01 0.02 0.08 0.15 0.01 0.02 0.09 0.18 0.01 0.02 0.07 0.13 0.04 0.07 0.01 0.01 0.01 0.01
For   71826       0.14 0.27 0.03 0.05 0.07 0.14 0.03 0.05 0.11 0.22 0.02 0.03 0.06 0.16 0.04 0.04 0.07 0.14 0.00 0.02
For   71877       0.14 0.27 0.01 0.02 0.04 0.04 0.02 0.05 0.11 0.19 0.00 0.00 0.05 0.07 0.01 0.01 0.00 0.00 0.00 0.01
For   72014       0.11 0.21 0.03 0.07 0.07 0.12 0.02 0.05 0.11 0.21 0.02 0.04 0.04 0.07 0.02 0.02 0.02 0.04 0.00 0.02
For   72041       0.01                0.03 0.05 0.05 0.07 0.05 0.03 0.00 0.01 0.13 0.16 0.04 0.07 0.18 0.21 0.02 0.03
For   72068       0.14 0.27 0.03 0.06 0.08 0.12 0.04 0.10 0.13 0.24 0.02 0.03 0.02 0.04 0.05 0.06 0.06 0.13 0.02 0.04
For   72229       0.12 0.24 0.02 0.05 0.03 0.06 0.02 0.08 0.07 0.13 0.01 0.03 0.03 0.03 0.00 0.02 0.02 0.03 0.01 0.04
For   72262       0.13 0.26 0.01 0.01 0.10 0.19 0.01 0.01 0.08 0.17 0.01 0.03 0.04 0.09 0.01 0.02 0.01 0.03 0.01 0.01
For   72699       0.13 0.26 0.02 0.03 0.05 0.09 0.04 0.08 0.10 0.16 0.02 0.05 0.05 0.04 0.01 0.03 0.04 0.07 0.02 0.00
For   72720       0.12 0.24 0.02 0.05 0.00 0.05 0.00 0.00 0.08 0.14 0.01 0.01 0.00 0.01 0.04 0.06 0.06 0.11 0.05 0.10
For   72968       0.12 0.24 0.04 0.07 0.06 0.13 0.03 0.04 0.11 0.21 0.01 0.03 0.01 0.00 0.00 0.01 0.05 0.10 0.01 0.02
For   73059       0.11 0.22 0.05 0.11 0.02 0.03 0.04 0.09 0.09 0.16 0.02 0.03 0.04 0.05 0.03 0.07 0.12 0.18 0.03 0.06
For   73311       0.12 0.24 0.01 0.01 0.10 0.21 0.01 0.02 0.08 0.17 0.02 0.04 0.01 0.03 0.00 0.01 0.05 0.14 0.04 0.06
For   73455       0.11 0.21 0.06 0.11 0.02 0.04 0.05 0.05 0.07 0.12 0.00 0.01 0.09 0.11 0.06 0.11 0.14 0.21 0.04 0.07
For   73463       0.15 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.16 0.03 0.06 0.01 0.02 0.00 0.14
For   73523       0.09 0.19 0.06 0.12 0.10 0.19 0.01 0.02 0.16 0.29 0.06 0.11 0.03 0.07 0.02 0.02 0.12 0.26 0.03 0.05
For   73592       0.12 0.24 0.04 0.08 0.06 0.12 0.05 0.09 0.10 0.16 0.00 0.02 0.00 0.00 0.00 0.00 0.04 0.13 0.03 0.05
For   73729       0.03 0.05 0.12      0.01 0.02 0.07 0.07 0.08 0.15 0.01 0.01 0.11 0.20 0.08 0.08 0.16 0.29 0.07 0.06
For   73749       0.11 0.21 0.02 0.04 0.10 0.21 0.02 0.04 0.06 0.11 0.00 0.01 0.00 0.00 0.00 0.00 0.02 0.05 0.02 0.04
For   73790       0.12 0.24 0.04 0.07 0.00 0.00 0.00 0.00 0.07 0.21 0.02 0.04 0.04 0.06 0.00 0.01 0.06 0.15 0.01 0.03
For   73882       0.14 0.28 0.01 0.01 0.01 0.06 0.06 0.08 0.10 0.22 0.01 0.02 0.00 0.00 0.02 0.04 0.02 0.04 0.02 0.01
For   74097       0.12 0.25 0.01 0.01 0.12 0.23 0.03 0.04 0.00 0.00 0.00 0.00 0.01 0.01 0.02 0.03 0.02 0.07 0.00 0.02
For   74100       0.12 0.24 0.02 0.04 0.06 0.11 0.02 0.04 0.00 0.00 0.00 0.00 0.02 0.03 0.01 0.03 0.01 0.02 0.02 0.02
For   74338       0.13 0.26 0.02 0.04 0.08 0.17 0.01 0.01 0.11 0.27 0.03 0.06 0.04 0.08 0.01 0.02 0.10 0.20 0.07 0.16
For   74388       0.02 0.05 0.10      0.08 0.13 0.05 0.06 0.08 0.10 0.05 0.05 0.04 0.12 0.09 0.09 0.06 0.20 0.01 0.01
For   74435       0.12 0.25 0.01 0.04 0.00 0.00 0.00 0.00 0.09 0.13 0.01 0.01 0.03 0.07 0.01 0.00 0.05 0.05 0.04 0.02
For   74501       0.11 0.23 0.04 0.08 0.03 0.08 0.04 0.09 0.09 0.19 0.02 0.03 0.04 0.10 0.02 0.03 0.13 0.20 0.02 0.03
For   74612       0.11 0.23 0.03 0.06 0.07 0.12 0.00 0.00 0.11 0.23 0.00 0.02 0.04 0.09 0.05 0.10 0.04 0.12 0.03 0.02
For   74618       0.02 0.02 0.09      0.03 0.06 0.06 0.06 0.01 0.03 0.04 0.02 0.08 0.16 0.03 0.07 0.08 0.24 0.03 0.02
For   74705       0.10 0.20 0.05 0.10 0.05 0.11 0.04 0.08 0.10 0.23 0.02 0.05 0.02 0.05 0.03 0.08 0.08 0.13 0.03 0.03
For   74829       0.13 0.25 0.02 0.05 0.00 0.00 0.00 0.00 0.10 0.20 0.00 0.00 0.05 0.09 0.00 0.01 0.00 0.00 0.02 0.04
For   74830       0.11 0.23 0.02 0.03 0.12 0.27 0.02 0.10 0.05 0.12 0.00 0.01 0.06 0.13 0.03 0.06 0.02 0.05 0.02 0.04
For   74926       0.01                0.00 0.01 0.02 0.06 0.04 0.02 0.03 0.03 0.04 0.06 0.05 0.07 0.06 0.12 0.02 0.06
For   74995       0.11 0.23 0.04 0.07 0.07 0.09 0.07 0.10 0.11 0.18 0.01 0.03 0.03 0.05 0.01 0.01 0.06 0.13 0.01 0.03
For   75078       0.11 0.22 0.02 0.05 0.10 0.15 0.00 0.02 0.09 0.18 0.02 0.04 0.00 0.00 0.00 0.00 0.06 0.12 0.02 0.03
For   75177       0.12 0.24 0.03 0.05 0.11 0.22 0.02 0.02 0.11 0.19 0.02 0.04 0.02 0.04 0.01 0.02 0.01 0.01 0.02 0.01
For   75262       0.12 0.23 0.03 0.06 0.06 0.11 0.05 0.07 0.10 0.20 0.02 0.03 0.05 0.08 0.01 0.02 0.05 0.09 0.02 0.04
For   75425       0.10 0.17 0.05      0.00 0.00 0.04 0.06 0.10 0.20 0.07 0.05 0.05 0.05 0.03 0.05 0.13 0.23 0.01 0.01
For   75562       0.12 0.22 0.05 0.09 0.01 0.04 0.04 0.08 0.13 0.17 0.02 0.04 0.08 0.13 0.00 0.05 0.12 0.21 0.01 0.03
For   75577       0.10 0.20 0.01 0.03 0.00 0.00 0.00 0.00 0.06 0.12 0.00 0.01 0.00 0.00 0.00 0.00 0.03 0.06 0.01 0.02
For   75661       0.06 0.11           0.02 0.02 0.05 0.05 0.13 0.22 0.02 0.01 0.12 0.15 0.03 0.08 0.14 0.21 0.03 0.06
For   75833       0.12 0.23 0.02 0.05 0.00 0.00 0.00 0.00 0.11 0.19 0.00 0.01 0.04 0.05 0.01 0.05 0.02 0.06 0.02 0.03
For   75863       0.10 0.21 0.02 0.03 0.11 0.46 0.16 0.37 0.05 0.07 0.01 0.01 0.00 0.00 0.00 0.00 0.03 0.06 0.01 0.03
For   75966       0.10 0.20 0.02 0.04 0.00 0.01 0.00 0.00 0.05 0.11 0.01 0.02 0.04 0.06 0.02 0.05 0.00 0.01 0.03 0.05
For   75985       0.11 0.21 0.02 0.04 0.03 0.07 0.05 0.10 0.07 0.13 0.01 0.02 0.08 0.16 0.04 0.07 0.16 0.24 0.05 0.08
For   76021       0.11 0.22 0.05 0.09 0.04 0.09 0.04 0.09 0.10 0.18 0.02 0.02 0.04 0.07 0.01 0.03 0.12 0.24 0.03 0.05
For   76129       0.13 0.27 0.03 0.05 0.01 0.01 0.02 0.04 0.10 0.21 0.02 0.04 0.01 0.02 0.01 0.02 0.08 0.10 0.04 0.05
For   76407       0.11 0.23 0.01 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.01 0.03 0.05 0.00 0.02 0.00 0.04
For   76382       0.08 0.13 0.07 0.15 0.01 0.01 0.06 0.14 0.02 0.12 0.01 0.02 0.06 0.14 0.03 0.10 0.10 0.22 0.05 0.04
For   76727       0.13 0.27 0.00 0.00 0.16 0.16 0.00 0.00 0.04 0.14 0.02 0.00 0.01 0.02 0.03 0.04 0.06 0.10 0.03 0.05
For   76775       0.08 0.16 0.07 0.14 0.01 0.03 0.05 0.10 0.06 0.13 0.00 0.00 0.04 0.10 0.04 0.07 0.16 0.30 0.05 0.09
For   76912       0.12 0.24 0.02 0.03 0.07 0.13 0.00 0.04 0.08 0.16 0.01 0.02 0.07 0.13 0.03 0.07 0.08 0.15 0.02 0.05
For   76989       0.09 0.17 0.06 0.13 0.01 0.01 0.05 0.11 0.05 0.14 0.01 0.01 0.11 0.20 0.06 0.11 0.16 0.30 0.05 0.10
For   77188       0.12 0.25 0.02 0.04 0.08 0.17 0.01 0.02 0.00 0.02 0.00 0.00 0.00 0.07 0.01 0.03 0.02 0.05 0.01 0.02
For   77243       0.10 0.20 0.06 0.11 0.03 0.06 0.05 0.11 0.09 0.18 0.02 0.03 0.05 0.08 0.03 0.05 0.09 0.18 0.03 0.06
For   77323       0.10 0.21 0.03 0.07 0.00 0.02 0.08 0.15 0.09 0.18 0.02 0.03 0.02 0.04 0.03 0.06 0.03 0.07 0.01 0.03
For   77603       0.10 0.20 0.06 0.11 0.01 0.02 0.05 0.09 0.09 0.16 0.02 0.04 0.07 0.16 0.02 0.03 0.14 0.27 0.03 0.06
For   77695       0.02                0.02 0.01 0.02 0.04 0.02 0.01 0.01 0.01 0.11 0.18 0.03 0.06 0.14 0.21 0.02 0.03
For   77726       0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.20 0.00 0.02 0.03 0.05 0.02 0.04 0.01 0.02 0.02 0.03
For   78139       0.13 0.26 0.01 0.03 0.07 0.14 0.03 0.05 0.08 0.18 0.03 0.05 0.05 0.10 0.01 0.02 0.12 0.18 0.00 0.02
For   78199       0.12 0.25 0.03 0.06 0.06 0.12 0.03 0.06 0.10 0.20 0.02 0.04 0.01 0.01 0.00 0.01 0.05 0.13 0.01 0.03
For   78260       0.11 0.23 0.01 0.03 0.11 0.08 0.06 0.04 0.05 0.08 0.03 0.02 0.04 0.07 0.03 0.07 0.00 0.00 0.00 0.00
For   78418       0.12 0.23 0.03 0.06 0.05 0.10 0.04 0.08 0.02 0.09 0.00 0.01 0.07 0.13 0.02 0.02 0.06 0.11 0.00 0.00
For   78486       0.12 0.25 0.02 0.03 0.09 0.16 0.02 0.05 0.09 0.18 0.02 0.03 0.07 0.11 0.03 0.02 0.07 0.16 0.06 0.15
For   78478       0.14 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.01 0.05 0.08 0.01 0.02 0.00 0.03 0.00 0.02
For   78501       0.12 0.24 0.02 0.03 0.08 0.16 0.02 0.05 0.08 0.16 0.00 0.00 0.10 0.19 0.04 0.07 0.03 0.06 0.01 0.02
For   78849       0.10 0.21 0.02 0.04 0.06 0.12 0.04 0.07 0.00 0.00 0.00 0.00 0.04 0.08 0.00 0.02 0.00 0.00 0.00 0.00
For   78829       0.09 0.12 0.06 0.14 0.01 0.02 0.07 0.13 0.02 0.08 0.01 0.02 0.05 0.10 0.07 0.10 0.11 0.27 0.06 0.03
For   78946       0.12 0.23 0.05 0.10 0.04 0.07 0.05 0.09 0.08 0.14 0.02 0.08 0.05 0.06 0.02 0.04 0.15 0.22 0.01 0.01
For   79128       0.12 0.25 0.04 0.07 0.08 0.13 0.02 0.06 0.13 0.21 0.03 0.05 0.04 0.07 0.01 0.00 0.08 0.15 0.00 0.00
For   79473       0.08 0.14 0.07 0.15 0.03 0.00 0.06 0.12 0.04 0.11 0.01 0.01 0.05 0.12 0.02 0.10 0.06 0.18 0.02 0.01
For   79544       0.12 0.24 0.02 0.04 0.06 0.11 0.02 0.04 0.06 0.14 0.01 0.03 0.04 0.06 0.01 0.00 0.01 0.02 0.00 0.00
For   79539       0.12 0.23 0.04 0.07 0.05 0.08 0.00 0.04 0.08 0.16 0.02 0.03 0.01 0.01 0.02 0.04 0.11 0.21 0.04 0.05
For   79841       0.12 0.24 0.03 0.06 0.06 0.12 0.03 0.07 0.12 0.20 0.05 0.06 0.01 0.01 0.00 0.01 0.04 0.11 0.01 0.01
For   79866       0.09 0.17 0.07 0.14 0.01 0.03 0.04 0.11 0.08 0.10 0.00 0.04 0.10 0.15 0.05 0.10 0.16 0.24 0.05 0.09
For   79905       0.12 0.24 0.03 0.06 0.02 0.09 0.03 0.05 0.12 0.20 0.02 0.05 0.00 0.01 0.02 0.03 0.05 0.11 0.02 0.05
For   1           0.11 0.20 0.05      0.02 0.02 0.04 0.05 0.11 0.21 0.05 0.06 0.10 0.12 0.02 0.05 0.15 0.25 0.00 0.03
For   80198       0.14 0.26 0.02 0.03 0.07 0.14 0.01 0.02 0.07 0.11 0.00 0.01 0.09 0.17 0.03 0.06 0.06 0.09 0.05 0.06
For   80425       0.11 0.22 0.04 0.07 0.05 0.09 0.05 0.11 0.11 0.20 0.03 0.05 0.04 0.00 0.04 0.08 0.06 0.13 0.02 0.04
For   80560       0.12 0.24 0.02 0.05 0.09 0.16 0.01 0.02 0.08 0.15 0.01 0.02 0.00 0.01 0.02 0.04 0.02 0.04 0.02 0.04
For   80692       0.12 0.23 0.02 0.04 0.09 0.17 0.01 0.02 0.08 0.16 0.01 0.03 0.02 0.03 0.01 0.02 0.02 0.07 0.02 0.03
For   80899       0.14 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.18 0.01 0.02 0.07 0.14 0.01 0.02 0.00 0.04 0.00 0.05
For   80931       0.11 0.22 0.05 0.10 0.01 0.08 0.04 0.09 0.10 0.21 0.02 0.06 0.05 0.06 0.02 0.04 0.11 0.23 0.03 0.03
For   81261       0.12 0.23 0.02 0.05 0.04 0.08 0.03 0.06 0.11 0.21 0.02 0.04 0.10 0.20 0.03 0.05 0.06 0.11 0.02 0.04
For   81270       0.12 0.24 0.04 0.08 0.05 0.10 0.03 0.07 0.10 0.19 0.02 0.04 0.01 0.04 0.00 0.02 0.07 0.15 0.02 0.05
For   81355       0.10 0.20 0.02 0.04 0.00 0.00 0.00 0.00 0.04 0.08 0.02 0.02 0.01 0.00 0.00 0.01 0.18 0.20 0.06 0.10
For   81604       0.14 0.28 0.02 0.04 0.05 0.04 0.02 0.06 0.11 0.21 0.03 0.05 0.00 0.01 0.01 0.02 0.05 0.15 0.01 0.04
For   81652       0.09 0.19 0.05 0.11 0.05 0.07 0.06 0.09 0.12 0.19 0.03 0.05 0.03 0.08 0.01 0.03 0.08 0.17 0.02 0.05
For   81681       0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.12 0.00 0.01 0.01 0.00 0.01 0.04
For   81839       0.03 0.04 0.11      0.00 0.05 0.06 0.05 0.06 0.07 0.01 0.00 0.15 0.29 0.09 0.09 0.17 0.33 0.06 0.05
For   81876       0.04 0.03 0.11      0.04 0.06 0.05 0.09 0.01 0.06 0.01 0.04 0.08 0.20 0.09 0.04 0.10 0.22 0.06 0.00
For   82225       0.08 0.15 0.07 0.15 0.03 0.02 0.05 0.10 0.03 0.08 0.01 0.03 0.11 0.20 0.05 0.11 0.18 0.33 0.05 0.11
For   82274       0.08 0.12 0.08 0.15 0.03 0.01 0.06 0.11 0.07 0.13 0.03 0.02 0.04 0.11 0.02 0.09 0.09 0.21 0.02 0.02
For   82858       0.08 0.15 0.07 0.14 0.01 0.03 0.06 0.12 0.07 0.13 0.03 0.01 0.14 0.25 0.05 0.09 0.15 0.30 0.05 0.09
For   83114       0.11 0.19 0.06 0.11 0.00 0.04 0.05 0.09 0.08 0.16 0.02 0.05 0.01 0.01 0.02 0.05 0.11 0.22 0.03 0.03
For   83294       0.13 0.25 0.03 0.05 0.07 0.14 0.03 0.05 0.11 0.22 0.03 0.05 0.03 0.02 0.01 0.01 0.06 0.15 0.00 0.01
For   83650       0.10 0.19 0.05 0.10 0.06 0.08 0.07 0.08 0.09 0.20 0.02 0.03 0.01 0.03 0.04 0.00 0.07 0.17 0.02 0.04
For   83692       0.13 0.26 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.20 0.01 0.02 0.02 0.04 0.01 0.03 0.06 0.11 0.05 0.08
For   83690       0.12 0.23 0.03 0.07 0.06 0.08 0.00 0.02 0.10 0.20 0.01 0.01 0.06 0.09 0.00 0.01 0.02 0.09 0.03 0.06
For   83709       0.07 0.12 0.08      0.03 0.02 0.07 0.08 0.04 0.09 0.03 0.03 0.14 0.24 0.08 0.09 0.17 0.32 0.07 0.08
For   83806       0.11 0.20 0.06 0.12 0.03 0.06 0.05 0.10 0.10 0.18 0.02 0.02 0.05 0.09 0.03 0.07 0.11 0.20 0.04 0.06
For   84038       0.02 0.11 0.12 0.23 0.07 0.08 0.10 0.18 0.02 0.00 0.05 0.09 0.13 0.27 0.06 0.12 0.21 0.39 0.08 0.14
For   84268       0.12 0.25 0.02 0.05 0.03 0.08 0.02 0.05 0.11 0.20 0.03 0.04 0.03 0.09 0.05 0.02 0.05 0.09 0.01 0.03
For   84915       0.12 0.24 0.03 0.06 0.04 0.07 0.06 0.08 0.10 0.19 0.02 0.03 0.06 0.13 0.00 0.00 0.03 0.10 0.03 0.04
For   84939       0.11 0.20 0.05 0.11 0.00 0.00 0.06 0.10 0.07 0.15 0.01 0.03 0.03 0.06 0.01 0.02 0.14 0.20 0.03 0.06
For   85253       0.09 0.19 0.05 0.08 0.02 0.10 0.04 0.09 0.10 0.21 0.02 0.04 0.06 0.12 0.00 0.00 0.06 0.12 0.00 0.03
For   86130       0.13 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.09 0.02 0.05 0.00 0.00 0.00 0.00
For   86365       0.02 0.05           0.03 0.07 0.03 0.08 0.06 0.00 0.00 0.00 0.12 0.14 0.01 0.03 0.16 0.20 0.04 0.01
For   86716       0.05 0.07 0.09      0.05 0.05 0.06 0.06 0.06 0.10 0.00 0.01 0.07 0.12 0.06 0.05 0.08 0.22 0.01 0.02
For   86931       0.10 0.21 0.04 0.08 0.05 0.09 0.05 0.09 0.11 0.18 0.00 0.00 0.03 0.06 0.00 0.00 0.05 0.10 0.04 0.06
For   86952       0.11 0.22 0.05 0.10 0.02 0.00 0.04 0.10 0.10 0.17 0.05 0.05 0.02 0.04 0.01 0.03 0.11 0.19 0.02 0.04
For   87114       0.03 0.03           0.02 0.05 0.06 0.09 0.05 0.05 0.04 0.04 0.07 0.16 0.00 0.08 0.10 0.22 0.04 0.00
For   87309       0.13 0.26 0.03 0.06 0.08 0.14 0.03 0.07 0.09 0.21 0.01 0.01 0.01 0.01 0.01 0.01 0.06 0.11 0.01 0.01
For   87534       0.12 0.25 0.02 0.05 0.09 0.16 0.00 0.00 0.10 0.20 0.01 0.02 0.00 0.01 0.02 0.04 0.00 0.01 0.01 0.03
For   87573       0.12 0.24 0.01 0.03 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.01 0.00 0.02 0.02 0.05 0.00 0.01 0.00 0.00
For   88200       0.13 0.26 0.02 0.04 0.09 0.10 0.10 0.15 0.10 0.17 0.01 0.07 0.07 0.15 0.07 0.12 0.05 0.06 0.03 0.07
For   88227       0.13 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.19 0.04 0.02 0.08 0.18 0.02 0.02 0.07 0.13 0.00 0.02
For   88229       0.09 0.17 0.06 0.11 0.02 0.04 0.05 0.09 0.07 0.14 0.01 0.02 0.09 0.10 0.05 0.12 0.15 0.30 0.04 0.08
For   88374       0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.15 0.02 0.03 0.06 0.17 0.03 0.07 0.00 0.00 0.00 0.00
For   88599       0.12 0.23 0.02 0.03 0.05 0.11 0.02 0.06 0.08 0.14 0.02 0.03 0.03 0.02 0.03 0.07 0.07 0.15 0.02 0.05
For   88665       0.09 0.19 0.04 0.08 0.00 0.01 0.08 0.15 0.10 0.19 0.06 0.07 0.08 0.15 0.05 0.06 0.08 0.18 0.01 0.03
For   89332       0.11 0.22 0.01 0.02 0.07 0.14 0.01 0.03 0.08 0.15 0.05 0.03 0.01 0.02 0.00 0.01 0.00 0.00 0.00 0.00
For   89454       0.13 0.25 0.03 0.05 0.00 0.00 0.00 0.00 0.10 0.20 0.02 0.05 0.01 0.01 0.01 0.01 0.04 0.07 0.05 0.09
For   89714       0.07 0.09 0.08      0.03 0.06 0.05 0.06 0.04 0.09 0.01 0.03 0.09 0.19 0.07 0.08 0.11 0.25 0.04 0.05
For   89706       0.10 0.21 0.02 0.03 0.00 0.00 0.00 0.00 0.05 0.11 0.01 0.01 0.05 0.07 0.04 0.03 0.00 0.00 0.00 0.02
For   89716       0.08 0.15 0.08 0.15 0.00 0.01 0.04 0.08 0.08 0.12 0.00 0.04 0.09 0.12 0.10 0.12 0.18 0.26 0.05 0.09
For   89756       0.12 0.23 0.04 0.07 0.04 0.07 0.04 0.07 0.11 0.19 0.02 0.04 0.03 0.06 0.01 0.01 0.08 0.14 0.02 0.04
For   90067       0.01 0.04 0.12      0.02 0.06 0.06 0.05 0.01 0.04 0.02 0.01 0.18 0.31 0.09 0.09 0.19 0.35 0.06 0.05
For   90218       0.12 0.21 0.04 0.08 0.00 0.00 0.00 0.00 0.10 0.21 0.03 0.05 0.00 0.01 0.04 0.08 0.01 0.03 0.00 0.01
For   90531       0.09 0.17 0.07 0.15 0.00 0.03 0.06 0.09 0.06 0.11 0.01 0.00 0.06 0.07 0.05 0.12 0.18 0.25 0.05 0.09
For   90784       0.10 0.18 0.06 0.13 0.02 0.04 0.02 0.09 0.08 0.15 0.01 0.05 0.05 0.07 0.03 0.07 0.16 0.31 0.04 0.07
For   90923       0.12 0.24 0.02 0.04 0.07 0.13 0.02 0.05 0.06 0.18 0.04 0.05 0.05 0.08 0.01 0.02 0.03 0.04 0.01 0.03
For   91138       0.13 0.25 0.03 0.06 0.04 0.11 0.04 0.05 0.08 0.18 0.02 0.04 0.02 0.02 0.01 0.01 0.07 0.15 0.02 0.05
For   91122       0.09 0.15 0.06 0.14 0.01 0.00 0.08 0.09 0.04 0.14 0.01 0.03 0.06 0.10 0.03 0.09 0.08 0.21 0.00 0.02
For   91289       0.10 0.20 0.06 0.12 0.03 0.06 0.04 0.10 0.10 0.14 0.01 0.03 0.06 0.10 0.05 0.08 0.11 0.17 0.03 0.05
For   91375       0.11 0.23 0.05 0.10 0.04 0.06 0.02 0.07 0.10 0.19 0.02 0.04 0.00 0.03 0.01 0.01 0.12 0.21 0.02 0.03
For   91425       0.12 0.21 0.05 0.10 0.02 0.08 0.06 0.09 0.09 0.19 0.02 0.04 0.02 0.05 0.03 0.05 0.05 0.12 0.02 0.02
For   91497       0.08 0.13 0.08 0.15 0.00 0.07 0.07 0.13 0.04 0.06 0.00 0.00 0.11 0.20 0.03 0.10 0.18 0.25 0.05 0.09
For   91645       0.11 0.23 0.03 0.06 0.07 0.12 0.02 0.04 0.09 0.17 0.03 0.07 0.03 0.05 0.01 0.01 0.04 0.10 0.01 0.02
For   91792       0.12 0.24 0.03 0.05 0.08 0.12 0.00 0.00 0.10 0.19 0.02 0.04 0.08 0.15 0.03 0.05 0.05 0.09 0.01 0.02
For   91907       0.08 0.13 0.08 0.16 0.02 0.18 0.08 0.16 0.04 0.04 0.03 0.06 0.13 0.19 0.11 0.16 0.20 0.27 0.08 0.06
For   92187       0.07 0.13 0.07 0.13 0.03 0.05 0.06 0.11 0.09 0.14 0.03 0.08 0.01 0.01 0.03 0.06 0.09 0.20 0.01 0.01
For   92332       0.14 0.28 0.01 0.03 0.09 0.17 0.02 0.05 0.10 0.17 0.00 0.00 0.07 0.14 0.01 0.01 0.06 0.17 0.04 0.10
For   92405       0.12 0.23 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.02 0.03 0.05 0.01 0.03 0.07 0.12 0.01 0.01
For   92873       0.12 0.23 0.02 0.04 0.05 0.09 0.05 0.08 0.01 0.05 0.00 0.00 0.04 0.08 0.03 0.07 0.00 0.00 0.00 0.00
For   92874       0.11 0.23 0.05 0.08 0.08 0.13 0.03 0.05 0.09 0.16 0.03 0.07 0.01 0.01 0.04 0.07 0.12 0.18 0.01 0.02
For   93080       0.12 0.24 0.02 0.04 0.00 0.00 0.00 0.00 0.09 0.22 0.02 0.09 0.03 0.05 0.09 0.07 0.02 0.06 0.02 0.04
For   93254       0.13 0.25 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.14 0.02 0.02 0.11 0.20 0.04 0.05 0.00 0.04 0.01 0.02
For   93262       0.12 0.27 0.01 0.01 0.19 0.29 0.15 0.21 0.02 0.06 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.10 0.07 0.42
For   93286       0.12 0.22 0.04 0.08 0.04 0.07 0.04 0.05 0.08 0.17 0.02 0.06 0.03 0.07 0.00 0.01 0.13 0.20 0.02 0.03
For   93532       0.11 0.22 0.04 0.08 0.07 0.14 0.03 0.06 0.10 0.18 0.02 0.04 0.06 0.10 0.01 0.01 0.09 0.20 0.01 0.03
For   93971       0.11 0.22 0.04 0.09 0.04 0.08 0.04 0.08 0.11 0.21 0.02 0.03 0.01 0.00 0.01 0.03 0.06 0.14 0.04 0.07
For   93987       0.09 0.17 0.07 0.13 0.04 0.01 0.06 0.11 0.06 0.13 0.01 0.01 0.06 0.17 0.05 0.09 0.15 0.29 0.05 0.10
For   94288       0.11 0.16 0.05 0.12 0.03 0.06 0.05 0.10 0.00 0.06 0.05 0.02 0.05 0.08 0.03 0.06 0.06 0.21 0.01 0.01
For   94789       0.09 0.16 0.07      0.01 0.01 0.05 0.06 0.06 0.11 0.01 0.01 0.14 0.17 0.03 0.08 0.18 0.23 0.04 0.05
For   95068       0.04 0.04           0.03 0.04 0.04 0.08 0.07 0.09 0.03 0.03 0.04 0.13 0.02 0.02 0.08 0.22 0.02 0.02
For   95176       0.11 0.19 0.06 0.11 0.03 0.06 0.05 0.10 0.08 0.18 0.02 0.04 0.05 0.09 0.03 0.07 0.07 0.16 0.03 0.05
For   95284       0.13 0.25 0.01 0.02 0.04 0.07 0.00 0.00 0.10 0.13 0.00 0.00 0.08 0.12 0.03 0.05 0.04 0.06 0.01 0.03
For   95545       0.12 0.20 0.04 0.08 0.04 0.03 0.04 0.07 0.03 0.16 0.01 0.02 0.02 0.04 0.01 0.02 0.10 0.20 0.04 0.06
For   95661       0.08 0.15 0.07      0.06 0.07 0.05 0.06 0.08 0.14 0.04 0.00 0.07 0.20 0.10 0.07 0.12 0.25 0.00 0.02
For   95705       0.11 0.23 0.02 0.05 0.07 0.10 0.00 0.02 0.08 0.16 0.02 0.04 0.02 0.04 0.01 0.02 0.02 0.04 0.01 0.01
For   95852       0.13 0.26 0.02 0.04 0.07 0.14 0.02 0.05 0.07 0.15 0.00 0.04 0.03 0.01 0.03 0.03 0.06 0.11 0.01 0.00
For   95938       0.10 0.17 0.06 0.12 0.04 0.06 0.05 0.10 0.01 0.08 0.02 0.01 0.08 0.12 0.05 0.11 0.09 0.21 0.00 0.03
For   96157       0.03 0.06 0.11      0.00 0.07 0.05 0.05 0.07 0.00 0.02 0.01 0.11 0.18 0.08 0.04 0.18 0.26 0.05 0.05
For   96181       0.11 0.23 0.05 0.09 0.04 0.08 0.04 0.07 0.09 0.20 0.05 0.08 0.04 0.05 0.01 0.01 0.11 0.20 0.03 0.03
For   96380       0.13 0.25 0.01 0.01 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.07 0.02 0.04 0.06 0.11 0.01 0.04
For   96687       0.05 0.09 0.08 0.17 0.02 0.02 0.06 0.11 0.00 0.02 0.00 0.00 0.05 0.11 0.03 0.12 0.10 0.25 0.04 0.00
For   96853       0.12 0.23 0.05 0.10 0.05 0.10 0.03 0.07 0.11 0.22 0.04 0.04 0.07 0.13 0.01 0.03 0.11 0.23 0.01 0.02
For   97081       0.03 0.06           0.02 0.01 0.03 0.05 0.06 0.10 0.01 0.01 0.12 0.24 0.03 0.06 0.18 0.32 0.02 0.04
For   97369       0.12 0.25 0.02 0.05 0.00 0.00 0.00 0.00 0.06 0.13 0.03 0.01 0.00 0.02 0.02 0.04 0.06 0.16 0.02 0.05
For   97478       0.12 0.19 0.05 0.10 0.06 0.12 0.05 0.09 0.06 0.16 0.02 0.07 0.03 0.07 0.04 0.07 0.09 0.20 0.01 0.01
For   97816       0.12 0.23 0.04 0.07 0.04 0.08 0.01 0.05 0.09 0.16 0.03 0.06 0.06 0.11 0.02 0.03 0.10 0.11 0.01 0.01
For   98783       0.10 0.20 0.05 0.10 0.05 0.10 0.03 0.07 0.11 0.21 0.02 0.04 0.00 0.03 0.02 0.03 0.07 0.16 0.03 0.06
For   98811       0.10 0.20 0.05 0.11 0.03 0.06 0.04 0.08 0.08 0.17 0.02 0.03 0.03 0.06 0.00 0.02 0.10 0.20 0.02 0.06
For   99998       0.11 0.20 0.05 0.10 0.01 0.01 0.05 0.09 0.08 0.18 0.01 0.06 0.02 0.05 0.00 0.01 0.09 0.20 0.02 0.03
For   100554      0.10 0.21 0.05 0.10 0.00 0.00 0.04 0.07 0.11 0.20 0.04 0.06 0.00 0.01 0.02 0.04 0.12 0.20 0.00 0.03
For   100618      0.15 0.29 0.01 0.02 0.02 0.02 0.04 0.07 0.13 0.20 0.01 0.02 0.04 0.07 0.00 0.00 0.01 0.08 0.00 0.02
For   100650      0.12 0.23 0.05 0.09 0.05 0.07 0.05 0.05 0.08 0.15 0.02 0.04 0.01 0.05 0.01 0.02 0.09 0.17 0.02 0.04
For   100804      0.11 0.23 0.04 0.07 0.04 0.08 0.03 0.06 0.10 0.15 0.04 0.04 0.13 0.22 0.08 0.13 0.08 0.20 0.02 0.04
For   101263      0.11 0.23 0.01 0.02 0.01 0.02 0.06 0.09 0.09 0.20 0.00 0.00 0.09 0.15 0.03 0.04 0.00 0.02 0.01 0.02
For   101408      0.13 0.25 0.02 0.04 0.07 0.13 0.03 0.05 0.10 0.20 0.01 0.02 0.04 0.05 0.00 0.01 0.02 0.04 0.01 0.03
For   101748      0.09 0.18 0.07 0.13 0.01 0.03 0.05 0.13 0.08 0.15 0.01 0.03 0.02 0.04 0.02 0.06 0.14 0.28 0.04 0.09
For   101800      0.06 0.08 0.09      0.04 0.08 0.05 0.05 0.08 0.12 0.02 0.00 0.02 0.13 0.06 0.05 0.06 0.22 0.01 0.04
For   102014      0.12 0.22 0.03 0.07 0.03 0.06 0.04 0.07 0.11 0.21 0.03 0.06 0.05 0.11 0.04 0.05 0.06 0.11 0.00 0.00
For   102192      0.10 0.17 0.06 0.13 0.01 0.02 0.06 0.08 0.09 0.14 0.02 0.02 0.04 0.02 0.05 0.08 0.16 0.26 0.04 0.08
For   102376      0.11 0.18 0.07 0.14 0.03 0.05 0.05 0.10 0.07 0.19 0.01 0.03 0.09 0.15 0.04 0.10 0.11 0.22 0.04 0.07
For   102525      0.12 0.24 0.02 0.05 0.00 0.00 0.00 0.00 0.11 0.22 0.04 0.05 0.01 0.00 0.04 0.08 0.02 0.03 0.00 0.01
For   103384      0.08 0.17 0.06 0.10 0.01 0.00 0.00 0.00 0.12 0.22 0.02 0.04 0.04 0.06 0.01 0.01 0.06 0.15 0.02 0.05
For   103950      0.11 0.22 0.04 0.08 0.08 0.16 0.02 0.04 0.10 0.20 0.02 0.05 0.02 0.04 0.00 0.01 0.06 0.08 0.03 0.06
For   104258      0.12 0.23 0.03 0.07 0.02 0.04 0.04 0.08 0.09 0.18 0.02 0.03 0.01 0.01 0.01 0.03 0.08 0.17 0.03 0.02
For   104312      0.09 0.17 0.06 0.11 0.00 0.01 0.05 0.10 0.02 0.00 0.01 0.03 0.09 0.11 0.05 0.11 0.19 0.28 0.05 0.11
For   104419      0.10 0.20 0.04 0.08 0.05 0.08 0.01 0.04 0.06 0.11 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
For   104440      0.15 0.28 0.02 0.04 0.00 0.00 0.00 0.00 0.12 0.21 0.01 0.00 0.06 0.05 0.01 0.02 0.06 0.02 0.00 0.00
For   105140      0.08 0.17 0.07 0.13 0.00 0.00 0.05 0.10 0.11 0.20 0.01 0.03 0.03 0.06 0.02 0.03 0.10 0.24 0.03 0.07
For   105212      0.12 0.21 0.05 0.10 0.02 0.05 0.04 0.08 0.07 0.14 0.02 0.04 0.05 0.07 0.05 0.10 0.14 0.21 0.02 0.04
For   105464      0.11 0.24 0.01 0.02 0.07 0.15 0.01 0.03 0.08 0.16 0.02 0.05 0.00 0.02 0.00 0.01 0.05 0.12 0.04 0.09
For   105648      0.11 0.20 0.05 0.11 0.08 0.15 0.04 0.08 0.01 0.11 0.01 0.03 0.05 0.07 0.05 0.09 0.08 0.20 0.04 0.05
For   105967      0.11 0.19 0.06 0.13 0.02 0.05 0.09 0.14 0.10 0.12 0.09 0.12 0.14 0.18 0.09 0.14 0.23 0.27 0.09 0.17
For   106830      0.13 0.27 0.01 0.02 0.09 0.20 0.01 0.02 0.06 0.15 0.01 0.01 0.01 0.08 0.00 0.00 0.06 0.13 0.01 0.06
For   109139      0.09 0.19 0.07 0.12 0.02 0.05 0.03 0.10 0.02 0.05 0.01 0.03 0.10 0.18 0.06 0.10 0.19 0.36 0.05 0.10
LeoI  61790       0.14 0.27 0.03 0.05 0.06 0.12 0.03 0.07 0.11 0.23 0.01 0.03 0.05 0.13 0.13 0.20 0.13 0.22 0.02 0.05
LeoI  61783       0.15 0.28 0.01 0.02 0.06 0.10 0.02 0.05 0.08 0.14 0.03 0.04 0.07 0.10 0.00 0.01 0.06 0.14 0.02 0.05
LeoI  72493       0.15 0.30 0.02 0.04 0.06 0.13 0.04 0.08 0.11 0.21 0.00 0.01 0.10 0.19 0.02 0.03 0.07 0.15 0.00 0.08
LeoI  61757       0.15 0.30 0.03 0.05 0.12 0.20 0.03 0.06 0.11 0.21 0.00 0.02 0.09 0.17 0.03 0.05 0.08 0.15 0.03 0.05
LeoI  61755       0.14 0.29 0.00 0.00 0.00 0.04 0.00 0.00 0.09 0.20 0.01 0.02 0.01 0.03 0.01 0.04 0.00 0.00 0.00 0.00
LeoI  61753       0.14 0.27 0.01 0.01 0.06 0.09 0.02 0.05 0.10 0.21 0.04 0.07 0.01 0.03 0.00 0.02 0.12 0.24 0.02 0.05
LeoI  72464       0.14 0.27 0.01 0.01 0.17 0.01 0.08 0.20 0.07 0.16 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  72463       0.14 0.28 0.02 0.04 0.08 0.13 0.02 0.03 0.10 0.20 0.00 0.00 0.01 0.01 0.01 0.03 0.07 0.16 0.01 0.02
LeoI  61738       0.25 0.45 0.00 0.00 0.00 0.00 0.00 0.00 0.23 0.41 0.04 0.08 0.00 0.00 0.00 0.00 0.09 0.12 0.02 0.05
LeoI  61733       0.15 0.30 0.01 0.02 0.10 0.19 0.02 0.04 0.13 0.20 0.00 0.01 0.10 0.14 0.00 0.01 0.07 0.12 0.01 0.02
LeoI  72449       0.10 0.19 0.05      0.03 0.07 0.06 0.07 0.10 0.19 0.02 0.03 0.02 0.04 0.03 0.07 0.10 0.24 0.00 0.05
LeoI  72437       0.12 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.15 0.01 0.02 0.00 0.00 0.00 0.00 0.01 0.00 0.04 0.05
LeoI  72394       0.14 0.26 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.02 0.06 0.02 0.02 0.01 0.19
LeoI  61680       0.12 0.23 0.06      0.04 0.09 0.04 0.05 0.08 0.14 0.03 0.03 0.06 0.12 0.07 0.08 0.14 0.28 0.02 0.03
LeoI  61666       0.13 0.26 0.02 0.04 0.16 0.18 0.12 0.16 0.08 0.20 0.02 0.04 0.03 0.05 0.03 0.06 0.16 0.21 0.03 0.02
LeoI  61647       0.13 0.23 0.04 0.08 0.07 0.10 0.03 0.08 0.10 0.19 0.02 0.06 0.05 0.08 0.02 0.05 0.11 0.16 0.02 0.04
LeoI  61645       0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.00
LeoI  61640       0.17 0.32 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.02 0.05 0.06 0.12 0.00 0.01
LeoI  61636       0.13 0.27 0.02 0.04 0.28 0.20 0.00 0.00 0.08 0.19 0.01 0.02 0.01 0.03 0.04 0.05 0.11 0.20 0.01 0.03
LeoI  72332       0.14 0.27 0.03 0.06 0.12 0.17 0.01 0.03 0.10 0.22 0.02 0.00 0.02 0.03 0.03 0.06 0.07 0.16 0.04 0.05
LeoI  72295       0.14 0.27 0.01 0.02 0.09 0.17 0.01 0.03 0.06 0.17 0.01 0.02 0.01 0.02 0.01 0.03 0.07 0.15 0.00 0.02
LeoI  72240       0.08 0.16 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.03 0.12 0.25 0.06 0.14
LeoI  61563       0.13 0.24 0.04 0.07 0.11 0.18 0.03 0.07 0.15 0.20 0.03 0.07 0.09 0.10 0.04 0.04 0.16 0.22 0.01 0.04
LeoI  72204       0.15 0.29 0.02 0.03 0.06 0.13 0.01 0.01 0.10 0.18 0.01 0.05 0.02 0.03 0.02 0.04 0.05 0.10 0.01 0.04
LeoI  61551       0.16 0.31 0.01 0.03 0.00 0.00 0.00 0.00 0.11 0.21 0.02 0.03 0.03 0.04 0.02 0.04 0.07 0.12 0.00 0.00
LeoI  61550       0.16 0.31 0.01 0.01 0.09 0.19 0.00 0.01 0.09 0.18 0.01 0.02 0.01 0.02 0.01 0.05 0.07 0.14 0.02 0.04
LeoI  61536       0.12 0.22 0.03 0.07 0.09 0.19 0.00 0.00 0.02 0.06 0.04 0.04 0.00 0.00 0.02 0.05 0.10 0.19 0.02 0.03
LeoI  61529       0.14 0.27 0.02 0.03 0.07 0.14 0.03 0.05 0.09 0.21 0.01 0.03 0.00 0.01 0.02 0.05 0.07 0.14 0.02 0.03
LeoI  61531       0.13 0.26 0.02 0.04 0.07 0.16 0.05 0.05 0.07 0.11 0.01 0.02 0.03 0.04 0.02 0.04 0.01 0.02 0.02 0.03
LeoI  72166       0.14 0.28 0.02 0.04 0.07 0.16 0.03 0.05 0.12 0.23 0.00 0.01 0.01 0.02 0.00 0.05 0.03 0.10 0.01 0.01
LeoI  61524       0.15 0.29 0.00 0.01 0.00 0.00 0.01 0.00 0.09 0.16 0.00 0.01 0.03 0.02 0.03 0.06 0.04 0.10 0.00 0.01
LeoI  61517       0.12 0.25 0.03 0.06 0.06 0.13 0.02 0.04 0.09 0.17 0.01 0.04 0.04 0.06 0.03 0.05 0.08 0.15 0.00 0.01
LeoI  72134       0.13 0.24 0.03 0.07 0.08 0.11 0.02 0.04 0.10 0.20 0.01 0.03 0.02 0.04 0.03 0.07 0.14 0.23 0.00 0.05
LeoI  72130       0.11 0.22 0.04 0.07 0.11 0.18 0.04 0.05 0.11 0.19 0.02 0.04 0.03 0.06 0.04 0.05 0.06 0.17 0.01 0.01
LeoI  72123       0.16 0.30 0.01 0.03 0.04 0.03 0.02 0.03 0.00 0.00 0.00 0.00 0.01 0.01 0.03 0.06 0.05 0.11 0.05 0.05
LeoI  72115       0.13 0.26 0.00 0.00 0.11 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.05 0.08
LeoI  72107       0.14 0.27 0.02 0.04 0.10 0.20 0.01 0.03 0.05 0.13 0.03 0.03 0.00 0.00 0.02 0.06 0.05 0.06 0.03 0.05
LeoI  72095       0.15 0.29 0.02 0.04 0.07 0.12 0.01 0.06 0.09 0.20 0.02 0.03 0.00 0.02 0.02 0.05 0.06 0.13 0.00 0.05
LeoI  61492       0.12 0.23 0.04      0.02 0.09 0.02 0.04 0.08 0.18 0.03 0.02 0.07 0.09 0.03 0.04 0.15 0.21 0.01 0.02
LeoI  72080       0.13 0.27 0.02 0.03 0.10 0.15 0.11 0.25 0.04 0.07 0.00 0.03 0.00 0.00 0.00 0.00 0.04 0.07 0.00 0.01
LeoI  61483       0.15 0.29 0.02 0.04 0.12 0.21 0.00 0.00 0.12 0.24 0.02 0.03 0.02 0.03 0.01 0.03 0.08 0.18 0.03 0.06
LeoI  61476       0.13 0.26 0.03 0.06 0.05 0.16 0.03 0.03 0.11 0.23 0.03 0.06 0.02 0.05 0.02 0.04 0.08 0.20 0.02 0.04
LeoI  72061       0.14 0.27 0.02 0.03 0.08 0.13 0.04 0.22 0.10 0.20 0.00 0.10 0.00 0.00 0.00 0.00 0.10 0.16 0.01 0.06
LeoI  72058       0.14 0.28 0.01 0.03 0.09 0.20 0.02 0.03 0.06 0.17 0.01 0.01 0.03 0.04 0.01 0.01 0.04 0.05 0.03 0.05
LeoI  61462       0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.11 0.02 0.03 0.03 0.05 0.00 0.00 0.03 0.06 0.01 0.01
LeoI  61463       0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.15 0.02 0.03 0.08 0.12 0.09 0.13 0.07 0.15 0.02 0.04
LeoI  72044       0.16 0.31 0.00 0.01 0.10 0.18 0.00 0.01 0.10 0.22 0.00 0.03 0.01 0.03 0.02 0.06 0.03 0.08 0.03 0.05
LeoI  61454       0.14 0.28 0.03 0.05 0.01 0.01 0.03 0.01 0.10 0.21 0.05 0.05 0.03 0.06 0.01 0.01 0.05 0.10 0.01 0.02
LeoI  61444       0.15 0.30 0.00 0.00 0.11 0.24 0.01 0.02 0.00 0.04 0.01 0.02 0.03 0.07 0.00 0.00 0.09 0.17 0.01 0.02
LeoI  61441       0.14 0.27 0.01 0.02 0.08 0.10 0.02 0.04 0.05 0.15 0.01 0.02 0.05 0.09 0.03 0.04 0.05 0.07 0.01 0.03
LeoI  72013       0.11 0.23 0.03 0.06 0.00 0.00 0.00 0.00 0.09 0.15 0.02 0.03 0.00 0.01 0.02 0.05 0.05 0.08 0.00 0.01
LeoI  61431       0.13 0.23 0.04 0.07 0.09 0.18 0.03 0.06 0.00 0.00 0.00 0.00 0.03 0.03 0.05 0.09 0.14 0.23 0.00 0.03
LeoI  61423       0.11 0.22 0.01 0.03 0.11 0.20 0.03 0.08 0.05 0.13 0.01 0.00 0.02 0.05 0.01 0.01 0.00 0.02 0.01 0.00
LeoI  61417       0.13 0.27 0.01 0.02 0.06 0.12 0.02 0.05 0.07 0.17 0.00 0.00 0.02 0.07 0.01 0.01 0.03 0.03 0.02 0.04
LeoI  61416       0.14 0.26 0.04 0.07 0.04 0.08 0.03 0.09 0.11 0.22 0.02 0.00 0.07 0.08 0.04 0.04 0.09 0.18 0.02 0.07
LeoI  61411       0.15 0.30 0.00 0.01 0.09 0.24 0.00 0.01 0.10 0.23 0.02 0.04 0.02 0.05 0.02 0.03 0.03 0.06 0.00 0.00
LeoI  71963       0.12 0.21 0.04      0.08 0.15 0.03 0.03 0.00 0.00 0.00 0.00 0.02 0.04 0.04 0.07 0.10 0.24 0.00 0.05
LeoI  61398       0.13 0.25 0.05 0.07 0.07 0.13 0.07 0.11 0.08 0.13 0.04 0.03 0.04 0.06 0.03 0.04 0.01 0.03 0.02 0.02
LeoI  61395       0.14 0.29 0.00 0.00 0.08 0.16 0.01 0.03 0.09 0.19 0.01 0.01 0.06 0.14 0.00 0.01 0.02 0.05 0.03 0.04
LeoI  71955       0.13 0.25 0.02 0.05 0.24 0.49 0.08 0.19 0.06 0.13 0.02 0.05 0.02 0.04 0.02 0.05 0.01 0.03 0.04 0.05
LeoI  71950       0.13 0.27 0.02 0.04 0.04 0.11 0.04 0.05 0.10 0.20 0.01 0.03 0.00 0.01 0.01 0.02 0.08 0.15 0.03 0.05
LeoI  71948       0.10 0.20 0.06      0.03 0.07 0.05 0.05 0.11 0.22 0.02 0.03 0.06 0.17 0.05 0.06 0.14 0.29 0.03 0.05
LeoI  71936       0.15 0.28 0.02 0.03 0.00 0.04 0.00 0.00 0.11 0.19 0.02 0.04 0.09 0.15 0.00 0.01 0.09 0.21 0.03 0.06
LeoI  61387       0.15 0.28 0.01 0.03 0.04 0.12 0.02 0.07 0.11 0.20 0.00 0.01 0.04 0.05 0.02 0.04 0.09 0.19 0.02 0.04
LeoI  71932       0.12 0.23 0.04 0.09 0.08 0.14 0.00 0.03 0.10 0.19 0.00 0.03 0.06 0.10 0.04 0.05 0.12 0.23 0.01 0.09
LeoI  61378       0.13 0.26 0.02 0.03 0.06 0.14 0.01 0.02 0.04 0.14 0.00 0.00 0.01 0.00 0.02 0.02 0.03 0.05 0.01 0.02
LeoI  71912       0.14 0.27 0.01 0.02 0.13 0.30 0.01 0.02 0.07 0.14 0.00 0.01 0.02 0.02 0.01 0.02 0.03 0.07 0.04 0.08
LeoI  71906       0.14 0.27 0.03      0.05 0.11 0.01 0.03 0.10 0.20 0.02 0.04 0.03 0.05 0.04 0.02 0.11 0.20 0.00 0.05
LeoI  71904       0.15 0.29 0.02 0.04 0.07 0.14 0.03 0.05 0.09 0.23 0.01 0.03 0.01 0.01 0.01 0.03 0.07 0.15 0.02 0.05
LeoI  71893       0.15 0.27 0.00 0.00 0.13 0.24 0.01 0.04 0.00 0.00 0.00 0.00 0.03 0.04 0.01 0.00 0.00 0.00 0.00 0.00
LeoI  71889       0.09 0.21 0.02 0.05 0.00 0.00 0.00 0.00 0.05 0.12 0.01 0.00 0.01 0.01 0.03 0.08 0.04 0.04 0.05 0.11
LeoI  71890       0.13 0.23 0.04 0.08 0.07 0.13 0.04 0.07 0.04 0.12 0.03 0.04 0.07 0.12 0.02 0.02 0.14 0.23 0.02 0.04
LeoI  61351       0.13 0.25 0.01 0.03 0.10 0.19 0.01 0.01 0.00 0.00 0.00 0.00 0.04 0.05 0.03 0.02 0.01 0.04 0.05 0.02
LeoI  61347       0.14 0.28 0.00 0.00 0.06 0.13 0.01 0.02 0.06 0.16 0.01 0.02 0.07 0.08 0.00 0.00 0.07 0.13 0.03 0.01
LeoI  61336       0.12 0.23 0.05 0.10 0.04 0.10 0.03 0.06 0.07 0.20 0.00 0.03 0.08 0.13 0.02 0.05 0.14 0.30 0.02 0.03
LeoI  61331       0.13 0.25 0.04 0.08 0.00 0.01 0.10 0.13 0.12 0.17 0.02 0.05 0.08 0.13 0.02 0.03 0.13 0.20 0.01 0.05
LeoI  71870       0.13 0.26 0.02 0.05 0.05 0.11 0.02 0.06 0.09 0.19 0.03 0.04 0.00 0.03 0.02 0.04 0.06 0.10 0.00 0.00
LeoI  61329       0.14 0.28 0.02 0.04 0.10 0.19 0.01 0.03 0.00 0.00 0.00 0.00 0.05 0.08 0.01 0.03 0.07 0.12 0.01 0.02
LeoI  71860       0.15 0.28 0.03 0.05 0.09 0.17 0.03 0.05 0.12 0.23 0.01 0.03 0.01 0.02 0.05 0.04 0.09 0.15 0.01 0.04
LeoI  71859       0.13 0.26 0.01 0.03 0.09 0.18 0.01 0.01 0.07 0.12 0.01 0.01 0.06 0.13 0.02 0.04 0.04 0.10 0.00 0.00
LeoI  71861       0.14 0.26 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.05 0.07 0.07 0.13 0.02 0.05
LeoI  71856       0.14 0.27 0.00 0.01 0.08 0.18 0.04 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.00 0.00
LeoI  71834       0.15 0.29 0.01      0.09 0.14 0.00 0.01 0.08 0.14 0.00 0.01 0.00 0.01 0.01 0.01 0.06 0.15 0.01 0.01
LeoI  71829       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.03 0.01 0.02 0.00 0.00 0.00 0.00
LeoI  71821       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.02 0.01 0.02 0.02 0.03 0.05 0.09 0.04 0.04
LeoI  71809       0.12 0.20 0.05 0.09 0.00 0.08 0.02 0.05 0.08 0.18 0.02 0.05 0.07 0.08 0.04 0.05 0.10 0.17 0.02 0.01
LeoI  61288       0.13 0.26 0.03 0.07 0.00 0.00 0.00 0.00 0.08 0.19 0.03 0.04 0.04 0.07 0.01 0.03 0.09 0.19 0.00 0.02
LeoI  61282       0.13 0.26 0.01 0.02 0.07 0.18 0.01 0.02 0.05 0.10 0.00 0.00 0.04 0.10 0.00 0.00 0.07 0.14 0.02 0.04
LeoI  61270       0.08 0.17 0.02 0.04 0.05 0.11 0.02 0.01 0.05 0.11 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  61264       0.14 0.28 0.01 0.02 0.08 0.18 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.01 0.01 0.05 0.06 0.13 0.02 0.05
LeoI  61256       0.12 0.24 0.03 0.05 0.08 0.16 0.00 0.00 0.04 0.08 0.02 0.03 0.02 0.03 0.02 0.03 0.05 0.12 0.04 0.05
LeoI  61260       0.14 0.28 0.02 0.05 0.07 0.14 0.02 0.05 0.02 0.08 0.01 0.02 0.00 0.00 0.01 0.02 0.05 0.16 0.03 0.04
LeoI  61257       0.14 0.27 0.02 0.05 0.05 0.06 0.04 0.06 0.12 0.23 0.01 0.02 0.00 0.01 0.01 0.04 0.04 0.09 0.01 0.01
LeoI  61252       0.14 0.27 0.02 0.03 0.05 0.11 0.01 0.01 0.09 0.19 0.00 0.01 0.02 0.02 0.03 0.05 0.00 0.01 0.00 0.00
LeoI  61247       0.14 0.29 0.00 0.01 0.10 0.19 0.01 0.02 0.10 0.21 0.02 0.03 0.04 0.08 0.01 0.01 0.07 0.14 0.01 0.06
LeoI  71736       0.12 0.24 0.04 0.09 0.00 0.10 0.04 0.07 0.06 0.18 0.03 0.06 0.05 0.09 0.03 0.06 0.16 0.22 0.03 0.04
LeoI  71733       0.15 0.29 0.02 0.04 0.09 0.17 0.03 0.05 0.14 0.21 0.02 0.04 0.00 0.01 0.02 0.03 0.06 0.13 0.02 0.05
LeoI  61231       0.14 0.29 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.15 0.01 0.03 0.00 0.01 0.00 0.01 0.06 0.13 0.02 0.03
LeoI  61226       0.15 0.27 0.01 0.01 0.05 0.07 0.03 0.07 0.10 0.19 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.03 0.00 0.01
LeoI  71692       0.15 0.30 0.02 0.05 0.00 0.00 0.00 0.00 0.06 0.08 0.07 0.11 0.05 0.09 0.00 0.02 0.02 0.05 0.04 0.09
LeoI  61221       0.13 0.26 0.01 0.03 0.09 0.14 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.18 0.00 0.05 0.01 0.01 0.00 0.01
LeoI  71688       0.10 0.18 0.08      0.01 0.02 0.05 0.03 0.12 0.15 0.05 0.05 0.09 0.17 0.06 0.06 0.16 0.27 0.03 0.02
LeoI  71687       0.13 0.26 0.02 0.03 0.08 0.15 0.01 0.02 0.09 0.17 0.00 0.00 0.02 0.04 0.01 0.00 0.02 0.03 0.00 0.00
LeoI  61219       0.09 0.18 0.04      0.00 0.04 0.03 0.04 0.00 0.00 0.00 0.00 0.02 0.06 0.04 0.04 0.07 0.19 0.04 0.06
LeoI  71676       0.15 0.29 0.01 0.03 0.09 0.19 0.04 0.04 0.10 0.22 0.00 0.01 0.05 0.05 0.01 0.02 0.02 0.01 0.00 0.01
LeoI  71670       0.12 0.24 0.05 0.09 0.07 0.12 0.04 0.07 0.10 0.19 0.02 0.04 0.05 0.10 0.02 0.03 0.09 0.21 0.02 0.04
LeoI  61214       0.12 0.24 0.03      0.04 0.08 0.03 0.04 0.08 0.18 0.06 0.06 0.07 0.07 0.02 0.05 0.11 0.20 0.00 0.01
LeoI  71660       0.15 0.29 0.00 0.01 0.08 0.16 0.02 0.03 0.10 0.20 0.01 0.02 0.02 0.02 0.01 0.03 0.02 0.05 0.01 0.02
LeoI  61206       0.15 0.29 0.00 0.01 0.08 0.15 0.02 0.03 0.08 0.16 0.01 0.00 0.01 0.02 0.02 0.03 0.09 0.12 0.04 0.08
LeoI  71659       0.16 0.31 0.01 0.01 0.09 0.16 0.02 0.04 0.12 0.23 0.01 0.02 0.03 0.05 0.02 0.05 0.07 0.12 0.00 0.03
LeoI  71641       0.14 0.29 0.01 0.02 0.09 0.19 0.01 0.03 0.08 0.19 0.03 0.05 0.04 0.08 0.01 0.02 0.03 0.03 0.01 0.01
LeoI  61189       0.14 0.27 0.01 0.04 0.13 0.21 0.01 0.00 0.04 0.07 0.01 0.00 0.00 0.00 0.00 0.00 0.05 0.12 0.02 0.06
LeoI  71632       0.13 0.26 0.03 0.05 0.10 0.19 0.01 0.02 0.07 0.16 0.00 0.01 0.04 0.08 0.01 0.04 0.01 0.03 0.01 0.04
LeoI  71612       0.13 0.25 0.04 0.08 0.06 0.12 0.04 0.07 0.06 0.20 0.05 0.05 0.02 0.06 0.02 0.04 0.12 0.22 0.03 0.05
LeoI  61170       0.13 0.26 0.04 0.08 0.07 0.14 0.03 0.05 0.11 0.22 0.02 0.03 0.02 0.00 0.03 0.04 0.02 0.03 0.02 0.04
LeoI  61168       0.14 0.28 0.02 0.05 0.04 0.06 0.02 0.05 0.10 0.24 0.00 0.01 0.02 0.00 0.04 0.05 0.09 0.17 0.04 0.07
LeoI  61159       0.16 0.30 0.02 0.03 0.00 0.00 0.00 0.00 0.11 0.23 0.01 0.01 0.02 0.03 0.03 0.06 0.04 0.10 0.03 0.04
LeoI  61151       0.14 0.28           0.07 0.11 0.01 0.02 0.11 0.22 0.02 0.04 0.02 0.06 0.02 0.04 0.12 0.26 0.00 0.01
LeoI  61142       0.14 0.28 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.23 0.01 0.03 0.00 0.00 0.02 0.04 0.06 0.13 0.04 0.05
LeoI  71559       0.18 0.37 0.00 0.01 0.00 0.00 0.00 0.00 0.13 0.19 0.02 0.04 0.10 0.15 0.01 0.03 0.00 0.00 0.00 0.00
LeoI  71561       0.13 0.25 0.04 0.08 0.07 0.13 0.02 0.05 0.10 0.19 0.01 0.03 0.06 0.09 0.03 0.05 0.08 0.17 0.01 0.02
LeoI  61137       0.14 0.28 0.01 0.02 0.07 0.16 0.03 0.05 0.10 0.19 0.01 0.02 0.02 0.04 0.02 0.04 0.02 0.04 0.00 0.01
LeoI  61127       0.13 0.26 0.02 0.04 0.08 0.16 0.03 0.05 0.00 0.00 0.00 0.00 0.04 0.08 0.01 0.01 0.05 0.10 0.02 0.04
LeoI  61128       0.16 0.32 0.02 0.04 0.12 0.23 0.04 0.08 0.12 0.20 0.01 0.03 0.05 0.10 0.02 0.04 0.04 0.08 0.01 0.01
LeoI  61115       0.15 0.29 0.02 0.03 0.09 0.16 0.04 0.07 0.09 0.13 0.01 0.04 0.03 0.05 0.01 0.01 0.04 0.13 0.00 0.01
LeoI  71520       0.14 0.28 0.02 0.05 0.06 0.11 0.00 0.04 0.11 0.20 0.03 0.04 0.03 0.05 0.00 0.04 0.06 0.12 0.00 0.02
LeoI  71502       0.13 0.25 0.03 0.07 0.05 0.09 0.03 0.07 0.10 0.18 0.02 0.03 0.02 0.05 0.03 0.06 0.03 0.07 0.03 0.04
LeoI  71492       0.13 0.26 0.03 0.07 0.06 0.12 0.03 0.07 0.09 0.19 0.05 0.07 0.01 0.04 0.02 0.06 0.08 0.19 0.02 0.06
LeoI  71478       0.12 0.23 0.04 0.07 0.05 0.12 0.01 0.02 0.10 0.20 0.01 0.03 0.00 0.02 0.01 0.00 0.07 0.09 0.02 0.08
LeoI  61067       0.16 0.32 0.00 0.02 0.11 0.21 0.01 0.03 0.15 0.24 0.03 0.05 0.04 0.11 0.02 0.05 0.09 0.17 0.07 0.07
LeoI  71467       0.14 0.28 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.00 0.03 0.05 0.00 0.01 0.00 0.03 0.00 0.01
LeoI  71452       0.14 0.27 0.03 0.05 0.06 0.13 0.03 0.06 0.06 0.21 0.01 0.02 0.01 0.01 0.02 0.04 0.12 0.18 0.03 0.10
LeoI  61046       0.10 0.20 0.06 0.13 0.01 0.02 0.07 0.11 0.06 0.10 0.00 0.00 0.12 0.15 0.04 0.07 0.17 0.25 0.04 0.08
LeoI  61043       0.14 0.29 0.01 0.03 0.09 0.18 0.01 0.01 0.09 0.15 0.01 0.01 0.02 0.03 0.01 0.01 0.04 0.09 0.02 0.03
LeoI  61041       0.13 0.27 0.00 0.01 0.09 0.15 0.03 0.03 0.10 0.18 0.05 0.07 0.02 0.04 0.00 0.00 0.09 0.17 0.03 0.03
LeoI  61035       0.13 0.25 0.02 0.03 0.08 0.16 0.00 0.01 0.06 0.15 0.00 0.00 0.00 0.01 0.02 0.03 0.05 0.07 0.05 0.04
LeoI  71399       0.13 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.07 0.16 0.05 0.03 0.07 0.16 0.02 0.04 0.03 0.04 0.00 0.00
LeoI  61015       0.12 0.23 0.01 0.02 0.05 0.08 0.03 0.08 0.01 0.01 0.03 0.06 0.05 0.08 0.01 0.00 0.00 0.00 0.00 0.00
LeoI  71390       0.12 0.23 0.03 0.07 0.05 0.09 0.03 0.06 0.08 0.17 0.01 0.05 0.02 0.04 0.01 0.03 0.09 0.19 0.00 0.03
LeoI  71349       0.14 0.28 0.02 0.03 0.09 0.18 0.01 0.03 0.08 0.17 0.00 0.01 0.01 0.03 0.03 0.06 0.07 0.15 0.02 0.05
LeoI  71345       0.15 0.30 0.01 0.02 0.08 0.15 0.03 0.06 0.10 0.18 0.02 0.01 0.03 0.04 0.04 0.06 0.05 0.13 0.03 0.06
LeoI  60983       0.15 0.30 0.01 0.01 0.00 0.00 0.00 0.40 0.11 0.20 0.00 0.00 0.02 0.04 0.01 0.03 0.03 0.08 0.03 0.08
LeoI  71342       0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.03 0.00 0.00 0.04 0.07 0.01 0.03 0.00 0.00 0.00 0.00
LeoI  60970       0.12 0.23 0.05      0.04 0.09 0.04 0.04 0.09 0.16 0.02 0.01 0.03 0.09 0.02 0.05 0.10 0.24 0.00 0.04
LeoI  71302       0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.03 0.00 0.01
LeoI  60961       0.15 0.29 0.02 0.03 0.00 0.00 0.40 0.00 0.00 0.00 0.40 0.00 0.03 0.05 0.30 0.01 0.08 0.13 0.09 0.08
LeoI  60944       0.13 0.27 0.02 0.04 0.05 0.07 0.01 0.06 0.10 0.17 0.01 0.02 0.00 0.01 0.01 0.02 0.07 0.10 0.04 0.06
LeoI  71256       0.14 0.27 0.02 0.04 0.02 0.05 0.03 0.08 0.09 0.17 0.02 0.04 0.01 0.03 0.04 0.08 0.06 0.15 0.03 0.01
LeoI  71262       0.13 0.25 0.04 0.08 0.07 0.13 0.02 0.04 0.07 0.16 0.02 0.03 0.06 0.09 0.04 0.05 0.11 0.20 0.00 0.00
LeoI  60939       0.13 0.26 0.03 0.06 0.06 0.10 0.03 0.03 0.00 0.01 0.00 0.00 0.01 0.04 0.01 0.04 0.08 0.13 0.01 0.05
LeoI  60938       0.14 0.27 0.01 0.02 0.07 0.18 0.02 0.01 0.06 0.12 0.00 0.01 0.01 0.02 0.00 0.00 0.03 0.09 0.00 0.02
LeoI  71250       0.15 0.30 0.01 0.02 0.07 0.15 0.02 0.04 0.06 0.21 0.02 0.05 0.01 0.02 0.02 0.03 0.03 0.07 0.01 0.02
LeoI  71244       0.14 0.28 0.02 0.04 0.08 0.16 0.02 0.03 0.10 0.20 0.00 0.01 0.02 0.04 0.01 0.03 0.05 0.08 0.02 0.01
LeoI  71228       0.14 0.27 0.02 0.05 0.08 0.21 0.02 0.03 0.11 0.18 0.02 0.03 0.01 0.03 0.03 0.06 0.08 0.19 0.00 0.00
LeoI  60929       0.12 0.25 0.03 0.06 0.06 0.12 0.03 0.06 0.08 0.18 0.03 0.04 0.01 0.02 0.00 0.01 0.08 0.15 0.02 0.04
LeoI  60926       0.14 0.27 0.01 0.03 0.08 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.07 0.03 0.04 0.02 0.04 0.07 0.10
LeoI  60914       0.10 0.18           0.01 0.00 0.02 0.05 0.07 0.15 0.01 0.01 0.09 0.15 0.04 0.07 0.16 0.26 0.02 0.05
LeoI  71204       0.12 0.24 0.03 0.06 0.00 0.00 0.00 0.00 0.06 0.15 0.00 0.01 0.02 0.03 0.04 0.08 0.03 0.05 0.03 0.06
LeoI  71195       0.14 0.28 0.02 0.05 0.07 0.14 0.02 0.04 0.10 0.21 0.01 0.03 0.00 0.00 0.01 0.02 0.12 0.20 0.02 0.04
LeoI  71187       0.14 0.28 0.02 0.03 0.08 0.16 0.00 0.01 0.09 0.17 0.02 0.02 0.01 0.03 0.03 0.05 0.02 0.11 0.01 0.02
LeoI  60898       0.15 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.16 0.00 0.01 0.02 0.04 0.01 0.02 0.00 0.00 0.00 0.00
LeoI  60904       0.15 0.30 0.00 0.01 0.15 0.26 0.00 0.00 0.10 0.19 0.01 0.04 0.00 0.00 0.00 0.00 0.01 0.06 0.01 0.03
LeoI  71186       0.13 0.26 0.01 0.01 0.08 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.07 0.02 0.03 0.16 0.19 0.04 0.10
LeoI  60907       0.13 0.26 0.02 0.04 0.09 0.17 0.02 0.03 0.00 0.00 0.00 0.00 0.01 0.01 0.01 0.02 0.05 0.12 0.01 0.01
LeoI  71151       0.13 0.24 0.05      0.07 0.13 0.03 0.04 0.11 0.21 0.01 0.01 0.04 0.08 0.02 0.05 0.12 0.24 0.03 0.01
LeoI  60865       0.13 0.26 0.02 0.04 0.07 0.13 0.00 0.01 0.09 0.19 0.02 0.04 0.00 0.00 0.02 0.03 0.08 0.12 0.00 0.00
LeoI  60856       0.14 0.29 0.02 0.04 0.02 0.03 0.01 0.02 0.09 0.18 0.00 0.00 0.00 0.01 0.01 0.03 0.02 0.05 0.00 0.00
LeoI  60840       0.12 0.21 0.04 0.08 0.03 0.04 0.02 0.04 0.04 0.13 0.01 0.03 0.05 0.09 0.05 0.08 0.11 0.21 0.03 0.01
LeoI  60841       0.12 0.22 0.05      0.09 0.14 0.04 0.04 0.08 0.16 0.01 0.02 0.05 0.08 0.04 0.04 0.16 0.28 0.00 0.00
LeoI  71095       0.14 0.28 0.02 0.03 0.08 0.15 0.01 0.03 0.09 0.21 0.02 0.04 0.01 0.01 0.02 0.04 0.08 0.15 0.00 0.01
LeoI  71093       0.15 0.29 0.01 0.01 0.11 0.23 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.13 0.00 0.01 0.02 0.04 0.01 0.03
LeoI  71094       0.09 0.17           0.02 0.06 0.02 0.05 0.10 0.18 0.02 0.01 0.10 0.21 0.04 0.07 0.18 0.31 0.04 0.05
LeoI  60820       0.14 0.28 0.02 0.04 0.07 0.15 0.02 0.03 0.04 0.11 0.01 0.02 0.05 0.09 0.01 0.01 0.09 0.16 0.03 0.02
LeoI  60810       0.15 0.29 0.02 0.03 0.08 0.18 0.00 0.01 0.09 0.21 0.05 0.05 0.04 0.09 0.00 0.00 0.08 0.11 0.00 0.00
LeoI  71077       0.14 0.28 0.02 0.03 0.06 0.12 0.03 0.05 0.06 0.19 0.00 0.02 0.05 0.09 0.02 0.02 0.07 0.14 0.03 0.04
LeoI  60806       0.10 0.19           0.05 0.03 0.03 0.06 0.05 0.16 0.02 0.03 0.11 0.20 0.03 0.07 0.16 0.30 0.03 0.06
LeoI  60803       0.12 0.24 0.04      0.05 0.11 0.04 0.02 0.08 0.20 0.03 0.02 0.05 0.09 0.02 0.03 0.13 0.26 0.01 0.02
LeoI  60796       0.14 0.26 0.03 0.05 0.06 0.12 0.02 0.05 0.09 0.18 0.01 0.02 0.01 0.04 0.06 0.08 0.07 0.15 0.01 0.01
LeoI  71068       0.15 0.30 0.01 0.02 0.09 0.18 0.02 0.03 0.08 0.16 0.02 0.04 0.13 0.22 0.01 0.03 0.04 0.10 0.03 0.05
LeoI  71065       0.15 0.30 0.03 0.05 0.00 0.00 0.00 0.00 0.14 0.26 0.01 0.03 0.02 0.03 0.03 0.06 0.02 0.05 0.02 0.00
LeoI  71064       0.12 0.24 0.01 0.03 0.00 0.00 0.00 0.00 0.03 0.13 0.01 0.01 0.01 0.03 0.00 0.01 0.00 0.02 0.00 0.01
LeoI  60775       0.14 0.27 0.01 0.00 0.00 0.00 0.00 0.00 0.09 0.20 0.00 0.03 0.00 0.01 0.00 0.00 0.24 0.27 0.23 0.27
LeoI  60770       0.15 0.29 0.01 0.02 0.06 0.11 0.02 0.03 0.11 0.20 0.04 0.03 0.01 0.06 0.00 0.02 0.03 0.09 0.00 0.02
LeoI  71030       0.09 0.17 0.07      0.00 0.01 0.06 0.05 0.08 0.14 0.03 0.03 0.05 0.20 0.05 0.05 0.15 0.31 0.05 0.07
LeoI  71032       0.13 0.26 0.03 0.06 0.06 0.11 0.03 0.05 0.11 0.21 0.00 0.01 0.03 0.05 0.00 0.03 0.08 0.16 0.04 0.06
LeoI  60760       0.13 0.26 0.01 0.01 0.14 0.31 0.01 0.07 0.06 0.14 0.01 0.01 0.02 0.05 0.03 0.01 0.02 0.03 0.03 0.05
LeoI  60763       0.11 0.21 0.06 0.11 0.00 0.00 0.02 0.10 0.00 0.00 0.00 0.00 0.09 0.14 0.04 0.08 0.15 0.24 0.06 0.10
LeoI  60756       0.16 0.32 0.00 0.00 0.12 0.20 0.00 0.01 0.12 0.24 0.01 0.00 0.03 0.08 0.04 0.08 0.01 0.02 0.01 0.03
LeoI  71017       0.14 0.28 0.02 0.05 0.08 0.16 0.02 0.03 0.12 0.23 0.02 0.05 0.00 0.01 0.02 0.04 0.09 0.15 0.03 0.04
LeoI  70996       0.13 0.24 0.05      0.07 0.10 0.03 0.04 0.13 0.22 0.01 0.01 0.10 0.12 0.02 0.04 0.14 0.25 0.04 0.05
LeoI  60728       0.14 0.28 0.01 0.01 0.04 0.07 0.04 0.05 0.08 0.20 0.01 0.01 0.00 0.00 0.00 0.00 0.16 0.29 0.08 0.14
LeoI  60727       0.12 0.24 0.05 0.11 0.05 0.09 0.04 0.10 0.05 0.15 0.02 0.01 0.05 0.10 0.04 0.07 0.10 0.26 0.04 0.10
LeoI  70942       0.12 0.24 0.04 0.08 0.07 0.13 0.02 0.04 0.10 0.21 0.01 0.03 0.02 0.05 0.02 0.03 0.12 0.19 0.02 0.03
LeoI  60713       0.13 0.23 0.04 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.03 0.06 0.09 0.15 0.02 0.04
LeoI  70939       0.12 0.25 0.01 0.03 0.08 0.12 0.02 0.05 0.08 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.07 0.01 0.01
LeoI  70919       0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.01 0.05 0.05 0.00 0.02 0.00 0.02 0.01 0.02
LeoI  60703       0.12 0.24 0.03 0.05 0.06 0.08 0.04 0.05 0.00 0.00 0.00 0.00 0.02 0.00 0.02 0.03 0.02 0.12 0.01 0.01
LeoI  70914       0.13 0.24 0.04 0.07 0.07 0.13 0.03 0.06 0.00 0.01 0.00 0.00 0.04 0.04 0.00 0.00 0.06 0.19 0.02 0.00
LeoI  60680       0.12 0.23 0.05      0.04 0.07 0.05 0.04 0.08 0.15 0.01 0.01 0.07 0.10 0.03 0.04 0.14 0.21 0.01 0.00
LeoI  70886       0.14 0.28 0.02 0.04 0.05 0.09 0.03 0.06 0.09 0.19 0.00 0.00 0.01 0.03 0.00 0.01 0.05 0.07 0.00 0.02
LeoI  60677       0.12 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.06 0.12 0.00 0.00 0.03 0.06 0.02 0.05 0.00 0.00 0.00 0.00
LeoI  70875       0.15 0.28 0.02 0.03 0.00 0.00 0.00 0.00 0.11 0.20 0.01 0.09 0.01 0.02 0.01 0.04 0.06 0.15 0.02 0.03
LeoI  70871       0.13 0.25 0.04 0.08 0.05 0.07 0.01 0.04 0.10 0.18 0.02 0.05 0.02 0.06 0.02 0.04 0.09 0.22 0.02 0.05
LeoI  60651       0.14 0.29 0.01 0.02 0.06 0.13 0.00 0.01 0.09 0.19 0.00 0.01 0.01 0.01 0.01 0.03 0.06 0.12 0.03 0.02
LeoI  60645       0.14 0.28 0.01 0.01 0.09 0.18 0.00 0.01 0.00 0.00 0.00 0.00 0.02 0.03 0.01 0.01 0.01 0.02 0.03 0.01
LeoI  60649       0.13 0.26 0.03 0.07 0.00 0.03 0.05 0.11 0.06 0.15 0.00 0.01 0.00 0.01 0.04 0.07 0.00 0.00 0.00 0.00
LeoI  60646       0.11 0.23 0.05 0.09 0.01 0.04 0.01 0.03 0.04 0.09 0.02 0.03 0.04 0.08 0.01 0.05 0.12 0.26 0.02 0.05
LeoI  60634       0.13 0.27 0.04 0.08 0.00 0.00 0.00 0.00 0.14 0.25 0.00 0.00 0.05 0.02 0.04 0.05 0.01 0.03 0.01 0.01
LeoI  70844       0.14 0.28 0.02 0.04 0.07 0.14 0.03 0.05 0.09 0.24 0.02 0.04 0.01 0.02 0.02 0.08 0.05 0.12 0.05 0.05
LeoI  60623       0.13 0.25 0.05 0.10 0.01 0.04 0.04 0.10 0.09 0.19 0.05 0.04 0.04 0.06 0.04 0.07 0.12 0.25 0.00 0.05
LeoI  70823       0.13 0.23 0.05 0.09 0.05 0.09 0.04 0.08 0.11 0.19 0.02 0.06 0.06 0.09 0.04 0.08 0.14 0.20 0.02 0.03
LeoI  70814       0.14 0.27 0.02 0.05 0.09 0.16 0.02 0.04 0.10 0.19 0.01 0.03 0.00 0.02 0.01 0.01 0.04 0.10 0.02 0.03
LeoI  60603       0.14 0.26 0.00 0.00 0.08 0.15 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  70789       0.14 0.28 0.01 0.02 0.08 0.16 0.02 0.03 0.08 0.17 0.01 0.01 0.01 0.06 0.01 0.00 0.07 0.09 0.02 0.05
LeoI  60560       0.12 0.25 0.01 0.02 0.06 0.15 0.01 0.02 0.04 0.12 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.05 0.01 0.02
LeoI  70775       0.13 0.26 0.04 0.09 0.07 0.15 0.03 0.06 0.12 0.22 0.03 0.05 0.05 0.09 0.03 0.06 0.12 0.23 0.02 0.04
LeoI  60548       0.13 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.19 0.05 0.09 0.05 0.04 0.03 0.05 0.09 0.16 0.02 0.05
LeoI  70755       0.13 0.26 0.04 0.07 0.04 0.09 0.00 0.01 0.11 0.23 0.01 0.03 0.05 0.09 0.01 0.03 0.10 0.23 0.00 0.00
LeoI  60529       0.13 0.26 0.02 0.05 0.01 0.04 0.00 0.01 0.09 0.16 0.06 0.09 0.01 0.01 0.01 0.00 0.04 0.11 0.05 0.05
LeoI  70728       0.12 0.22 0.05      0.06 0.10 0.03 0.04 0.10 0.19 0.01 0.01 0.08 0.07 0.03 0.05 0.13 0.22 0.02 0.04
LeoI  60517       0.11 0.21 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.15 0.01 0.01 0.02 0.04 0.03 0.04 0.02 0.07 0.01 0.01
LeoI  70719       0.14 0.27 0.03 0.05 0.08 0.17 0.02 0.05 0.10 0.23 0.02 0.03 0.01 0.04 0.04 0.08 0.10 0.19 0.02 0.04
LeoI  70701       0.13 0.27 0.04 0.08 0.07 0.16 0.04 0.06 0.10 0.21 0.02 0.02 0.03 0.06 0.03 0.06 0.13 0.20 0.02 0.05
LeoI  60503       0.12 0.23 0.01 0.01 0.14 0.31 0.04 0.07 0.00 0.00 0.00 0.00 0.06 0.13 0.05 0.09 0.00 0.00 0.00 0.00
LeoI  70699       0.13 0.26 0.03 0.05 0.09 0.12 0.02 0.06 0.07 0.16 0.01 0.03 0.00 0.00 0.04 0.06 0.04 0.09 0.02 0.02
LeoI  70680       0.10 0.19 0.07      0.02 0.05 0.06 0.05 0.10 0.21 0.02 0.02 0.09 0.19 0.04 0.06 0.16 0.33 0.03 0.02
LeoI  70666       0.12 0.20 0.05 0.10 0.03 0.08 0.03 0.07 0.09 0.18 0.05 0.06 0.06 0.08 0.01 0.06 0.12 0.22 0.02 0.04
LeoI  60462       0.14 0.27 0.02      0.05 0.10 0.02 0.03 0.02 0.21 0.05 0.04 0.03 0.04 0.03 0.03 0.15 0.21 0.00 0.00
LeoI  60461       0.16 0.32 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.08 0.02 0.03 0.01 0.03 0.00 0.03
LeoI  70649       0.07 0.12 0.08      0.01 0.02 0.06 0.05 0.11 0.15 0.02 0.03 0.13 0.18 0.07 0.08 0.18 0.25 0.05 0.04
LeoI  60443       0.14 0.29 0.03 0.05 0.03 0.01 0.01 0.01 0.10 0.20 0.02 0.03 0.00 0.01 0.01 0.02 0.08 0.16 0.00 0.01
LeoI  60414       0.14 0.28 0.00 0.01 0.06 0.12 0.03 0.06 0.09 0.17 0.01 0.01 0.00 0.04 0.00 0.00 0.08 0.11 0.08 0.12
LeoI  70571       0.12 0.24 0.04 0.08 0.06 0.13 0.01 0.03 0.12 0.19 0.02 0.04 0.03 0.06 0.02 0.05 0.05 0.13 0.04 0.03
LeoI  60396       0.10 0.16 0.07      0.00 0.00 0.06 0.08 0.00 0.03 0.01 0.01 0.13 0.17 0.03 0.08 0.18 0.22 0.04 0.03
LeoI  70546       0.13 0.26 0.03 0.07 0.07 0.13 0.01 0.05 0.12 0.22 0.02 0.06 0.05 0.07 0.00 0.00 0.08 0.15 0.04 0.07
LeoI  70531       0.14 0.28 0.03 0.05 0.07 0.13 0.02 0.05 0.13 0.21 0.02 0.04 0.01 0.00 0.05 0.06 0.07 0.14 0.03 0.05
LeoI  70535       0.12 0.21 0.04 0.09 0.01 0.02 0.03 0.07 0.00 0.05 0.00 0.01 0.10 0.14 0.04 0.10 0.15 0.23 0.00 0.05
LeoI  60391       0.06 0.14 0.04 0.06 0.00 0.00 0.00 0.00 0.07 0.18 0.07 0.20 0.02 0.02 0.02 0.03 0.00 0.00 0.00 0.00
LeoI  70513       0.13 0.26 0.01 0.02 0.08 0.15 0.02 0.02 0.09 0.17 0.00 0.01 0.03 0.03 0.04 0.05 0.00 0.04 0.02 0.03
LeoI  60371       0.15 0.30 0.02 0.03 0.00 0.00 0.00 0.00 0.05 0.14 0.01 0.01 0.03 0.07 0.00 0.01 0.03 0.06 0.04 0.07
LeoI  70502       0.15 0.31 0.01 0.02 0.07 0.13 0.01 0.02 0.11 0.24 0.01 0.00 0.01 0.03 0.03 0.05 0.05 0.09 0.02 0.02
LeoI  70500       0.15 0.29 0.01 0.02 0.00 0.03 0.00 0.01 0.10 0.20 0.01 0.02 0.03 0.03 0.02 0.03 0.05 0.09 0.01 0.04
LeoI  60356       0.12 0.26 0.02 0.04 0.07 0.15 0.01 0.02 0.00 0.00 0.00 0.00 0.02 0.04 0.00 0.03 0.01 0.03 0.02 0.04
LeoI  70458       0.12 0.24 0.04 0.09 0.03 0.05 0.03 0.07 0.07 0.15 0.02 0.03 0.04 0.08 0.02 0.06 0.15 0.24 0.03 0.05
LeoI  70434       0.13 0.27 0.02 0.03 0.06 0.15 0.02 0.01 0.00 0.00 0.00 0.00 0.02 0.09 0.00 0.00 0.04 0.09 0.01 0.02
LeoI  60310       0.12 0.24 0.04 0.08 0.00 0.00 0.00 0.00 0.03 0.04 0.03 0.06 0.00 0.02 0.03 0.05 0.15 0.24 0.00 0.05
LeoI  70408       0.11 0.19 0.07      0.02 0.01 0.04 0.06 0.09 0.18 0.00 0.00 0.09 0.19 0.04 0.06 0.15 0.31 0.04 0.05
LeoI  60291       0.09 0.17           0.03 0.10 0.04 0.08 0.08 0.13 0.01 0.03 0.08 0.20 0.03 0.05 0.17 0.32 0.03 0.06
LeoI  60286       0.13 0.26 0.04      0.05 0.08 0.03 0.05 0.09 0.19 0.01 0.02 0.02 0.06 0.01 0.02 0.12 0.21 0.01 0.01
LeoI  70391       0.14 0.27 0.02 0.04 0.09 0.18 0.01 0.02 0.09 0.17 0.01 0.03 0.00 0.00 0.01 0.02 0.05 0.09 0.00 0.00
LeoI  60275       0.13 0.27 0.01 0.02 0.04 0.08 0.02 0.05 0.08 0.20 0.01 0.02 0.00 0.01 0.01 0.03 0.03 0.06 0.00 0.01
LeoI  60268       0.12 0.24 0.04 0.08 0.05 0.10 0.03 0.05 0.08 0.15 0.02 0.04 0.05 0.08 0.04 0.03 0.12 0.21 0.01 0.01
LeoI  60261       0.14 0.27 0.02 0.04 0.08 0.15 0.02 0.04 0.12 0.21 0.02 0.03 0.04 0.01 0.03 0.01 0.02 0.05 0.00 0.02
LeoI  70356       0.14 0.27 0.03 0.05 0.09 0.14 0.01 0.04 0.10 0.20 0.02 0.08 0.01 0.01 0.02 0.04 0.07 0.16 0.02 0.04
LeoI  60248       0.14 0.27 0.04 0.08 0.05 0.07 0.04 0.05 0.11 0.20 0.01 0.02 0.02 0.05 0.01 0.03 0.07 0.14 0.03 0.06
LeoI  60239       0.14 0.27 0.03 0.05 0.05 0.12 0.02 0.04 0.10 0.18 0.02 0.07 0.00 0.03 0.01 0.01 0.07 0.13 0.02 0.04
LeoI  70302       0.14 0.28 0.02 0.04 0.08 0.16 0.02 0.04 0.09 0.20 0.02 0.04 0.00 0.01 0.01 0.02 0.10 0.19 0.02 0.05
LeoI  60230       0.13 0.26 0.02 0.04 0.06 0.13 0.02 0.04 0.07 0.19 0.02 0.06 0.03 0.07 0.00 0.00 0.09 0.15 0.01 0.01
LeoI  60223       0.11 0.20 0.06      0.00 0.01 0.03 0.04 0.09 0.17 0.02 0.03 0.09 0.20 0.05 0.07 0.15 0.27 0.01 0.04
LeoI  70301       0.13 0.26 0.01 0.03 0.01 0.04 0.00 0.02 0.00 0.00 0.00 0.00 0.01 0.02 0.02 0.07 0.12 0.25 0.09 0.13
LeoI  60225       0.13 0.25 0.03 0.06 0.06 0.14 0.02 0.05 0.01 0.06 0.00 0.00 0.01 0.02 0.03 0.07 0.08 0.11 0.02 0.01
LeoI  60220       0.08 0.17 0.03 0.01 0.00 0.00 0.00 0.00 0.04 0.10 0.01 0.09 0.00 0.03 0.00 0.00 0.15 0.30 0.07 0.02
LeoI  60226       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.02 0.01 0.01 0.00 0.01 0.07 0.10 0.05 0.05
LeoI  70288       0.15 0.29 0.01 0.02 0.11 0.19 0.01 0.02 0.10 0.19 0.01 0.02 0.03 0.06 0.00 0.01 0.08 0.11 0.07 0.10
LeoI  70295       0.12 0.23 0.05 0.11 0.05 0.09 0.04 0.09 0.10 0.18 0.01 0.00 0.06 0.11 0.05 0.10 0.12 0.23 0.00 0.05
LeoI  70264       0.13 0.25 0.04 0.09 0.05 0.11 0.03 0.06 0.10 0.19 0.02 0.03 0.03 0.07 0.01 0.03 0.15 0.25 0.03 0.04
LeoI  70258       0.14 0.27 0.02 0.04 0.06 0.13 0.01 0.00 0.10 0.19 0.01 0.03 0.00 0.02 0.01 0.05 0.09 0.15 0.03 0.07
LeoI  60148       0.12 0.23 0.05 0.09 0.03 0.05 0.02 0.07 0.11 0.20 0.03 0.05 0.02 0.03 0.00 0.00 0.06 0.16 0.01 0.00
LeoI  60143       0.14 0.27 0.02 0.05 0.00 0.00 0.00 0.00 0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.22 0.05 0.08
LeoI  70211       0.14 0.27 0.02 0.05 0.05 0.09 0.02 0.05 0.09 0.19 0.01 0.02 0.02 0.03 0.01 0.04 0.03 0.10 0.00 0.00
LeoI  60141       0.15 0.29 0.00 0.00 0.07 0.10 0.03 0.04 0.11 0.21 0.03 0.04 0.02 0.02 0.01 0.00 0.06 0.14 0.02 0.04
LeoI  60132       0.06 0.12           0.00 0.01 0.03 0.06 0.00 0.00 0.00 0.00 0.15 0.25 0.03 0.09 0.15 0.33 0.01 0.07
LeoI  70181       0.14 0.28 0.01 0.03 0.00 0.00 0.00 0.00 0.11 0.20 0.02 0.04 0.00 0.01 0.00 0.00 0.05 0.09 0.00 0.00
LeoI  70182       0.14 0.27 0.02 0.05 0.11 0.20 0.01 0.03 0.10 0.19 0.01 0.02 0.01 0.00 0.02 0.04 0.01 0.06 0.00 0.01
LeoI  70184       0.11 0.23 0.05 0.10 0.04 0.25 0.04 0.07 0.08 0.16 0.02 0.04 0.11 0.22 0.03 0.10 0.15 0.23 0.03 0.04
LeoI  60119       0.14 0.27 0.03 0.05 0.07 0.10 0.01 0.03 0.11 0.20 0.01 0.03 0.03 0.04 0.01 0.02 0.07 0.17 0.02 0.03
LeoI  70168       0.14 0.28 0.02 0.03 0.09 0.19 0.01 0.03 0.09 0.20 0.01 0.01 0.04 0.11 0.01 0.02 0.06 0.12 0.02 0.04
LeoI  60091       0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.06 0.11 0.00 0.01 0.02 0.04 0.01 0.00 0.07 0.12 0.01 0.01
LeoI  70126       0.14 0.28 0.02 0.04 0.07 0.14 0.02 0.03 0.00 0.00 0.00 0.00 0.01 0.00 0.02 0.03 0.07 0.11 0.01 0.01
LeoI  70106       0.14 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.15 0.01 0.02 0.05 0.08 0.01 0.03 0.01 0.02 0.03 0.07
LeoI  70095       0.14 0.27 0.02 0.04 0.08 0.19 0.00 0.00 0.01 0.03 0.00 0.00 0.03 0.05 0.02 0.04 0.02 0.04 0.02 0.04
LeoI  70097       0.14 0.27 0.03 0.06 0.05 0.10 0.00 0.03 0.11 0.21 0.01 0.06 0.03 0.06 0.02 0.03 0.10 0.15 0.01 0.03
LeoI  60064       0.14 0.28 0.03 0.05 0.06 0.12 0.04 0.08 0.07 0.15 0.01 0.00 0.03 0.05 0.01 0.02 0.03 0.05 0.05 0.06
LeoI  70079       0.14 0.27 0.02 0.04 0.07 0.14 0.02 0.04 0.12 0.18 0.02 0.03 0.01 0.07 0.01 0.02 0.06 0.16 0.00 0.02
LeoI  70074       0.09 0.16           0.00 0.01 0.00 0.03 0.11 0.19 0.02 0.03 0.09 0.21 0.04 0.08 0.18 0.32 0.01 0.05
LeoI  60047       0.12 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.17 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  70053       0.14 0.28 0.01 0.03 0.10 0.20 0.00 0.00 0.07 0.16 0.00 0.01 0.02 0.04 0.00 0.00 0.04 0.05 0.02 0.00
LeoI  60019       0.10 0.21 0.05 0.11 0.00 0.00 0.78 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.20 0.08 0.08 0.18 0.02 0.06
LeoI  60025       0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.02 0.00 0.00 0.00 0.00 0.15 0.31 0.03 0.07
LeoI  70023       0.13 0.26 0.03 0.06 0.05 0.11 0.02 0.05 0.11 0.19 0.06 0.06 0.01 0.02 0.03 0.06 0.07 0.14 0.01 0.02
LeoI  70009       0.13 0.27 0.01 0.03 0.03 0.01 0.02 0.05 0.08 0.17 0.01 0.01 0.01 0.03 0.01 0.01 0.00 0.00 0.00 0.00
LeoI  70001       0.12 0.23 0.04 0.09 0.05 0.09 0.02 0.06 0.04 0.14 0.02 0.04 0.03 0.08 0.03 0.07 0.13 0.20 0.02 0.05
LeoI  23429       0.10 0.18 0.06      0.01 0.00 0.05 0.05 0.00 0.00 0.00 0.00 0.09 0.15 0.08 0.07 0.14 0.23 0.02 0.05
LeoI  23429       0.13 0.24 0.06      0.05 0.07 0.04 0.05 0.06 0.12 0.01 0.00 0.02 0.08 0.04 0.05 0.15 0.25 0.04 0.05
LeoI  33045       0.11 0.22 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.15 0.00 0.00 0.07 0.10 0.00 0.01 0.02 0.03 0.01 0.01
LeoI  23405       0.14 0.28 0.01 0.02 0.04 0.07 0.04 0.07 0.11 0.20 0.02 0.03 0.01 0.01 0.01 0.03 0.05 0.12 0.02 0.03
LeoI  33030       0.14 0.27 0.01 0.02 0.10 0.18 0.01 0.01 0.09 0.17 0.00 0.01 0.04 0.02 0.02 0.02 0.02 0.04 0.00 0.00
LeoI  33024       0.13 0.24 0.05 0.09 0.05 0.10 0.04 0.07 0.11 0.23 0.02 0.03 0.04 0.11 0.04 0.08 0.12 0.24 0.00 0.05
LeoI  23399       0.14 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.15 0.01 0.04 0.04 0.07 0.00 0.01 0.05 0.12 0.01 0.01
LeoI  33020       0.15 0.29 0.02 0.03 0.09 0.18 0.02 0.03 0.10 0.16 0.01 0.03 0.02 0.03 0.01 0.01 0.01 0.06 0.00 0.00
LeoI  23387       0.12 0.24 0.02 0.04 0.11 0.21 0.00 0.01 0.09 0.17 0.01 0.02 0.03 0.03 0.03 0.00 0.01 0.04 0.00 0.00
LeoI  23382       0.13 0.27 0.02 0.05 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.02 0.06 0.10 0.02 0.03 0.08 0.21 0.04 0.06
LeoI  23385       0.20 0.39 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.04 0.05 0.12 0.00 0.00
LeoI  32990       0.14 0.27 0.03 0.06 0.06 0.12 0.03 0.05 0.08 0.16 0.03 0.07 0.03 0.05 0.00 0.05 0.10 0.22 0.01 0.01
LeoI  23370       0.09 0.19 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.02 0.00 0.00 0.00 0.00
LeoI  23364       0.15 0.29 0.01 0.03 0.08 0.17 0.01 0.03 0.11 0.21 0.02 0.04 0.04 0.09 0.01 0.02 0.07 0.12 0.03 0.05
LeoI  23365       0.25 0.50 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.00 0.00 0.39 0.00 0.00
LeoI  32980       0.12 0.23 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.14 0.03 0.04 0.04 0.06 0.01 0.01 0.00 0.01 0.00 0.01
LeoI  32978       0.13 0.27 0.01 0.03 0.07 0.13 0.00 0.00 0.07 0.16 0.01 0.02 0.04 0.07 0.00 0.00 0.07 0.11 0.04 0.06
LeoI  23349       0.11 0.22 0.04 0.07 0.04 0.08 0.04 0.07 0.07 0.15 0.01 0.00 0.00 0.00 0.02 0.03 0.05 0.11 0.01 0.01
LeoI  23342       0.14 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.15 0.00 0.00 0.03 0.04 0.01 0.04 0.02 0.04 0.03 0.06
LeoI  32964       0.13 0.26 0.02 0.04 0.06 0.12 0.04 0.07 0.08 0.16 0.00 0.00 0.06 0.12 0.01 0.02 0.04 0.05 0.01 0.05
LeoI  23326       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.16 0.00 0.01 0.01 0.04 0.05 0.05 0.03 0.09 0.05 0.05
LeoI  32942       0.13 0.25 0.01 0.01 0.07 0.13 0.01 0.02 0.09 0.13 0.00 0.01 0.02 0.05 0.01 0.01 0.03 0.07 0.02 0.04
LeoI  32941       0.13 0.26 0.03 0.07 0.06 0.13 0.03 0.07 0.09 0.22 0.02 0.04 0.02 0.04 0.03 0.07 0.07 0.17 0.01 0.05
LeoI  32933       0.13 0.26 0.01 0.03 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.02 0.01 0.00 0.02 0.03 0.05 0.08 0.03 0.01
LeoI  32930       0.12 0.25 0.02 0.05 0.05 0.10 0.02 0.04 0.08 0.15 0.02 0.03 0.01 0.01 0.00 0.01 0.04 0.08 0.03 0.07
LeoI  23305       0.14 0.27 0.02 0.04 0.06 0.10 0.03 0.06 0.06 0.13 0.00 0.01 0.09 0.15 0.03 0.06 0.07 0.15 0.02 0.05
LeoI  23301       0.14 0.26 0.02 0.03 0.09 0.17 0.01 0.00 0.07 0.13 0.00 0.00 0.00 0.01 0.01 0.00 0.05 0.12 0.03 0.05
LeoI  32903       0.13 0.27 0.02 0.03 0.07 0.12 0.19 0.05 0.09 0.15 0.02 0.03 0.05 0.07 0.00 0.02 0.02 0.06 0.00 0.01
LeoI  32893       0.14 0.28 0.02 0.04 0.08 0.15 0.02 0.04 0.11 0.20 0.00 0.00 0.00 0.01 0.03 0.06 0.05 0.06 0.02 0.03
LeoI  23259       0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.02 0.00 0.01 0.01 0.03 0.00 0.00 0.00 0.01
LeoI  32861       0.14 0.26 0.00 0.01 0.14 0.21 0.07 0.11 0.07 0.15 0.00 0.00 0.08 0.14 0.03 0.07 0.01 0.00 0.01 0.02
LeoI  32861       0.10 0.21 0.03 0.07 0.00 0.00 0.00 0.00 0.07 0.15 0.02 0.03 0.01 0.01 0.01 0.04 0.07 0.13 0.02 0.06
LeoI  23242       0.12 0.24 0.06 0.12 0.07 0.13 0.04 0.08 0.13 0.26 0.01 0.02 0.04 0.07 0.03 0.06 0.09 0.19 0.02 0.04
LeoI  32848       0.14 0.28 0.03 0.06 0.14 0.15 0.03 0.06 0.13 0.23 0.01 0.03 0.02 0.01 0.06 0.08 0.07 0.14 0.00 0.05
LeoI  23234       0.11 0.21 0.04 0.10 0.04 0.09 0.04 0.08 0.06 0.17 0.00 0.03 0.03 0.07 0.03 0.04 0.08 0.17 0.03 0.01
LeoI  23231       0.15 0.29 0.02 0.04 0.01 0.03 0.05 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.15 0.00 0.00
LeoI  32805       0.13 0.23 0.04 0.07 0.05 0.08 0.02 0.05 0.03 0.11 0.02 0.03 0.03 0.07 0.03 0.04 0.08 0.16 0.02 0.03
LeoI  23195       0.13 0.27 0.02      0.08 0.16 0.00 0.02 0.07 0.14 0.01 0.02 0.01 0.00 0.01 0.01 0.08 0.18 0.00 0.00
LeoI  23192       0.11 0.21 0.04      0.03 0.07 0.04 0.05 0.13 0.24 0.05 0.04 0.06 0.10 0.04 0.05 0.12 0.20 0.02 0.00
LeoI  23188       0.14 0.27 0.02 0.04 0.01 0.06 0.00 0.01 0.10 0.19 0.00 0.00 0.03 0.05 0.01 0.02 0.07 0.10 0.04 0.06
LeoI  32745       0.13 0.26 0.02 0.03 0.05 0.10 0.03 0.06 0.07 0.15 0.00 0.00 0.00 0.01 0.00 0.00 0.05 0.10 0.00 0.02
LeoI  32732       0.14 0.26 0.03 0.07 0.08 0.14 0.02 0.05 0.12 0.23 0.03 0.04 0.02 0.07 0.03 0.06 0.09 0.22 0.01 0.03
LeoI  32729       0.14 0.27 0.02 0.03 0.10 0.19 0.01 0.01 0.07 0.19 0.01 0.02 0.01 0.00 0.00 0.00 0.03 0.07 0.01 0.02
LeoI  23131       0.12 0.25 0.04 0.08 0.02 0.06 0.03 0.06 0.08 0.16 0.02 0.03 0.02 0.04 0.00 0.00 0.12 0.18 0.01 0.05
LeoI  23134       0.07 0.14 0.03 0.06 0.08 0.14 0.10 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.02 0.08
LeoI  32711       0.11 0.22 0.05 0.11 0.03 0.05 0.04 0.07 0.06 0.15 0.00 0.00 0.07 0.14 0.05 0.08 0.12 0.24 0.04 0.07
LeoI  32695       0.15 0.29 0.02 0.04 0.04 0.09 0.02 0.03 0.10 0.22 0.00 0.01 0.01 0.02 0.03 0.04 0.05 0.11 0.03 0.05
LeoI  23094       0.13 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.05 0.14 0.02 0.02 0.01 0.03 0.01 0.01 0.06 0.01 0.01 0.01
LeoI  32697       0.13 0.25 0.04 0.08 0.06 0.12 0.02 0.05 0.13 0.20 0.02 0.04 0.01 0.03 0.01 0.03 0.08 0.20 0.01 0.02
LeoI  32681       0.13 0.26 0.02 0.04 0.09 0.18 0.00 0.00 0.08 0.16 0.00 0.00 0.03 0.06 0.00 0.01 0.01 0.03 0.01 0.01
LeoI  32667       0.15 0.29 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.08 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  32653       0.12 0.22 0.05 0.11 0.02 0.04 0.04 0.02 0.14 0.20 0.01 0.02 0.05 0.09 0.04 0.09 0.11 0.21 0.06 0.10
LeoI  23048       0.13 0.24 0.03 0.06 0.03 0.02 0.04 0.08 0.09 0.16 0.02 0.03 0.03 0.03 0.02 0.05 0.05 0.10 0.04 0.05
LeoI  23044       0.12 0.22 0.05 0.10 0.03 0.04 0.03 0.05 0.07 0.13 0.01 0.02 0.05 0.07 0.00 0.04 0.13 0.16 0.04 0.07
LeoI  23045       0.17 0.33 0.00 0.00 0.07 0.15 0.02 0.05 0.11 0.23 0.00 0.02 0.02 0.03 0.03 0.07 0.05 0.09 0.01 0.05
LeoI  32642       0.13 0.26 0.04 0.07 0.04 0.11 0.03 0.04 0.10 0.21 0.02 0.03 0.05 0.06 0.03 0.04 0.12 0.22 0.02 0.04
LeoI  23031       0.13 0.25 0.03      0.04 0.09 0.01 0.04 0.03 0.09 0.03 0.04 0.03 0.03 0.01 0.01 0.09 0.17 0.00 0.01
LeoI  32621       0.13 0.26 0.02 0.03 0.07 0.12 0.03 0.02 0.02 0.10 0.00 0.02 0.01 0.02 0.01 0.03 0.03 0.07 0.02 0.03
LeoI  32614       0.07 0.14           0.00 0.01 0.03 0.07 0.08 0.11 0.01 0.02 0.09 0.24 0.04 0.06 0.15 0.35 0.05 0.06
LeoI  22996       0.13 0.26 0.03 0.07 0.07 0.11 0.01 0.09 0.08 0.16 0.02 0.20 0.02 0.07 0.02 0.03 0.11 0.21 0.01 0.07
LeoI  32606       0.14 0.28 0.01 0.02 0.04 0.09 0.02 0.05 0.00 0.00 0.00 0.00 0.05 0.09 0.00 0.00 0.06 0.11 0.02 0.04
LeoI  32615       0.13 0.26 0.03 0.06 0.07 0.13 0.03 0.05 0.10 0.19 0.01 0.01 0.01 0.03 0.00 0.00 0.10 0.17 0.02 0.05
LeoI  22988       0.11 0.19 0.06 0.11 0.02 0.03 0.05 0.09 0.07 0.14 0.02 0.05 0.05 0.12 0.04 0.07 0.16 0.21 0.03 0.06
LeoI  32560       0.13 0.26 0.01 0.03 0.00 0.00 0.00 0.00 0.09 0.20 0.01 0.01 0.04 0.20 0.01 0.03 0.02 0.08 0.03 0.04
LeoI  22950       0.13 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.18 0.02 0.03 0.03 0.07 0.02 0.03 0.04 0.05 0.01 0.03
LeoI  22939       0.14 0.27 0.03 0.05 0.00 0.00 0.00 0.00 0.11 0.22 0.03 0.04 0.11 0.19 0.04 0.06 0.08 0.17 0.02 0.05
LeoI  32537       0.12 0.22 0.05 0.09 0.05 0.10 0.04 0.07 0.08 0.16 0.01 0.03 0.04 0.07 0.03 0.05 0.10 0.20 0.03 0.06
LeoI  32535       0.13 0.25 0.02 0.05 0.08 0.16 0.01 0.02 0.11 0.18 0.01 0.01 0.01 0.02 0.02 0.03 0.04 0.07 0.02 0.04
LeoI  22916       0.13 0.26 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.14 0.01 0.04 0.02 0.03 0.01 0.03 0.04 0.07 0.02 0.03
LeoI  22911       0.12 0.24 0.05      0.06 0.06 0.03 0.04 0.09 0.18 0.01 0.01 0.04 0.05 0.01 0.03 0.13 0.23 0.01 0.02
LeoI  22910       0.14 0.28 0.02 0.03 0.06 0.13 0.03 0.04 0.07 0.16 0.01 0.03 0.02 0.01 0.01 0.00 0.03 0.11 0.00 0.02
LeoI  32519       0.14 0.28 0.01 0.01 0.10 0.21 0.00 0.00 0.11 0.21 0.02 0.03 0.00 0.02 0.00 0.05 0.10 0.19 0.06 0.13
LeoI  32515       0.14 0.27 0.02 0.03 0.10 0.19 0.01 0.02 0.13 0.19 0.00 0.02 0.01 0.03 0.04 0.07 0.00 0.05 0.00 0.02
LeoI  22889       0.14 0.29 0.01 0.03 0.05 0.10 0.01 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.00 0.00 0.05 0.13 0.01 0.02
LeoI  22893       0.12 0.25 0.02 0.05 0.13 0.22 0.04 0.10 0.08 0.17 0.03 0.05 0.00 0.02 0.01 0.00 0.10 0.15 0.01 0.01
LeoI  22883       0.13 0.25 0.02 0.04 0.07 0.14 0.02 0.04 0.07 0.16 0.01 0.04 0.02 0.04 0.00 0.01 0.04 0.11 0.03 0.04
LeoI  22878       0.13 0.27 0.03 0.05 0.05 0.11 0.04 0.07 0.08 0.18 0.01 0.01 0.01 0.02 0.03 0.05 0.04 0.08 0.03 0.05
LeoI  22875       0.14 0.28 0.01 0.03 0.00 0.04 0.00 0.04 0.11 0.21 0.02 0.04 0.01 0.03 0.01 0.02 0.05 0.09 0.02 0.03
LeoI  32487       0.13 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.10 0.18 0.02 0.02 0.03 0.08 0.01 0.03 0.06 0.13 0.01 0.02
LeoI  32484       0.07 0.11           0.00 0.01 0.03 0.05 0.10 0.13 0.03 0.02 0.09 0.19 0.04 0.08 0.20 0.30 0.04 0.06
LeoI  32487       0.13 0.26 0.02 0.05 0.09 0.16 0.02 0.04 0.10 0.19 0.01 0.03 0.04 0.05 0.00 0.01 0.08 0.20 0.03 0.06
LeoI  32483       0.14 0.28 0.02 0.03 0.07 0.14 0.00 0.02 0.08 0.15 0.01 0.02 0.04 0.05 0.01 0.01 0.08 0.20 0.00 0.03
LeoI  22863       0.14 0.29 0.01 0.03 0.09 0.18 0.01 0.02 0.10 0.18 0.01 0.02 0.05 0.08 0.01 0.01 0.02 0.02 0.02 0.03
LeoI  22835       0.12 0.23 0.04 0.08 0.05 0.09 0.03 0.07 0.00 0.00 0.00 0.00 0.08 0.10 0.03 0.04 0.09 0.21 0.00 0.01
LeoI  22832       0.12 0.24 0.05 0.09 0.04 0.07 0.05 0.06 0.09 0.16 0.01 0.02 0.01 0.07 0.04 0.07 0.07 0.19 0.00 0.05
LeoI  22831       0.11 0.21 0.01 0.02 0.13 0.25 0.01 0.04 0.09 0.14 0.00 0.01 0.04 0.09 0.05 0.09 0.05 0.12 0.03 0.05
LeoI  32452       0.14 0.28 0.02 0.04 0.07 0.13 0.01 0.02 0.10 0.20 0.03 0.06 0.01 0.03 0.01 0.04 0.04 0.10 0.00 0.02
LeoI  22830       0.13 0.27 0.03 0.05 0.07 0.14 0.01 0.00 0.08 0.18 0.02 0.04 0.01 0.01 0.01 0.02 0.08 0.15 0.00 0.00
LeoI  22820       0.13 0.26 0.03 0.05 0.02 0.09 0.00 0.04 0.08 0.15 0.03 0.04 0.03 0.07 0.02 0.02 0.04 0.11 0.01 0.00
LeoI  32417       0.15 0.28 0.02 0.03 0.08 0.16 0.02 0.04 0.11 0.21 0.02 0.03 0.05 0.08 0.01 0.02 0.07 0.16 0.05 0.05
LeoI  22802       0.14 0.29 0.01 0.02 0.07 0.15 0.02 0.04 0.00 0.00 0.00 0.00 0.02 0.04 0.00 0.02 0.08 0.14 0.02 0.05
LeoI  32409       0.13 0.26 0.02 0.05 0.04 0.07 0.03 0.04 0.07 0.21 0.01 0.02 0.00 0.01 0.01 0.03 0.03 0.08 0.00 0.02
LeoI  22794       0.13 0.25 0.01 0.02 0.21 0.25 0.10 0.14 0.00 0.00 0.00 0.00 0.02 0.04 0.00 0.01 0.01 0.03 0.01 0.02
LeoI  32402       0.12 0.25 0.03 0.06 0.06 0.13 0.01 0.05 0.09 0.19 0.01 0.02 0.01 0.03 0.01 0.02 0.03 0.11 0.00 0.02
LeoI  22780       0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.12 0.18 0.03 0.05 0.00 0.01 0.01 0.04 0.03 0.06 0.02 0.02
LeoI  32394       0.13 0.25 0.01 0.02 0.08 0.19 0.01 0.00 0.07 0.17 0.01 0.01 0.04 0.08 0.00 0.01 0.05 0.10 0.01 0.02
LeoI  22756       0.13 0.26 0.03 0.06 0.05 0.08 0.02 0.05 0.10 0.19 0.02 0.04 0.04 0.00 0.02 0.05 0.05 0.12 0.01 0.02
LeoI  32365       0.12 0.23 0.03 0.05 0.05 0.11 0.02 0.04 0.10 0.30 0.02 0.05 0.00 0.00 0.00 0.00 0.07 0.02 0.01 0.03
LeoI  22763       0.12 0.24 0.01 0.02 0.10 0.20 0.02 0.05 0.07 0.11 0.03 0.05 0.00 0.00 0.00 0.00 0.04 0.05 0.03 0.05
LeoI  32355       0.14 0.28 0.01 0.02 0.09 0.19 0.01 0.01 0.08 0.17 0.00 0.00 0.05 0.10 0.00 0.01 0.07 0.11 0.01 0.00
LeoI  32358       0.12 0.24 0.03 0.07 0.03 0.11 0.02 0.06 0.12 0.19 0.02 0.03 0.00 0.00 0.01 0.03 0.08 0.16 0.00 0.04
LeoI  22736       0.14 0.29 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.04 0.03 0.06 0.02 0.06
LeoI  22730       0.13 0.26 0.03 0.06 0.05 0.10 0.03 0.06 0.10 0.19 0.01 0.03 0.03 0.04 0.00 0.01 0.08 0.12 0.00 0.01
LeoI  22719       0.12 0.22 0.05      0.05 0.08 0.03 0.04 0.08 0.16 0.03 0.05 0.09 0.12 0.04 0.04 0.12 0.23 0.00 0.04
LeoI  22715       0.13 0.26 0.02 0.03 0.07 0.13 0.03 0.06 0.10 0.20 0.01 0.00 0.03 0.07 0.01 0.04 0.04 0.11 0.00 0.00
LeoI  22708       0.12 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  32303       0.13 0.25 0.04 0.08 0.05 0.11 0.04 0.03 0.09 0.20 0.03 0.08 0.04 0.08 0.02 0.04 0.13 0.22 0.01 0.04
LeoI  22692       0.12 0.22 0.03 0.06 0.05 0.09 0.02 0.05 0.08 0.16 0.02 0.03 0.04 0.07 0.02 0.04 0.05 0.11 0.01 0.05
LeoI  32296       0.14 0.27 0.02 0.05 0.05 0.14 0.01 0.02 0.10 0.19 0.04 0.08 0.00 0.02 0.00 0.01 0.09 0.14 0.00 0.00
LeoI  22679       0.15 0.30 0.00 0.01 0.08 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.12 0.01 0.02 0.00 0.00 0.00 0.00
LeoI  22664       0.13 0.26 0.02 0.04 0.06 0.12 0.03 0.05 0.05 0.10 0.04 0.06 0.03 0.05 0.02 0.03 0.04 0.08 0.01 0.02
LeoI  32268       0.16 0.31 0.00      0.09 0.20 0.02 0.00 0.09 0.18 0.00 0.01 0.00 0.02 0.00 0.00 0.04 0.09 0.00 0.00
LeoI  32266       0.14 0.27 0.01 0.03 0.09 0.18 0.01 0.00 0.09 0.17 0.01 0.03 0.01 0.04 0.01 0.01 0.02 0.04 0.00 0.01
LeoI  22640       0.14 0.28 0.00 0.01 0.06 0.13 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.12 0.03 0.06 0.06 0.10 0.01 0.00
LeoI  22621       0.13 0.26 0.01 0.03 0.07 0.15 0.01 0.03 0.06 0.12 0.01 0.02 0.01 0.01 0.02 0.04 0.03 0.07 0.01 0.02
LeoI  22615       0.13 0.26 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.01 0.01 0.05 0.02 0.05 0.03 0.07
LeoI  22595       0.12 0.25 0.04 0.08 0.05 0.11 0.03 0.06 0.08 0.17 0.02 0.07 0.04 0.06 0.01 0.02 0.12 0.17 0.02 0.04
LeoI  22567       0.17 0.33 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.16 0.02 0.05 0.01 0.08 0.00 0.02
LeoI  32186       0.14 0.27 0.02 0.04 0.07 0.14 0.02 0.03 0.11 0.21 0.01 0.02 0.01 0.00 0.00 0.00 0.05 0.10 0.02 0.03
LeoI  32181       0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.18 0.03 0.05 0.01 0.02 0.02 0.04 0.05 0.03 0.05 0.05
LeoI  32142       0.13 0.26 0.02 0.04 0.04 0.09 0.04 0.09 0.10 0.21 0.02 0.03 0.00 0.00 0.02 0.04 0.06 0.12 0.03 0.07
LeoI  22531       0.11 0.22 0.06      0.05 0.08 0.04 0.05 0.09 0.22 0.01 0.00 0.05 0.08 0.02 0.04 0.13 0.26 0.03 0.03
LeoI  22529       0.15 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.20 0.00 0.03 0.01 0.01 0.00 0.03 0.05 0.08 0.01 0.01
LeoI  22528       0.13 0.27 0.03 0.05 0.08 0.15 0.02 0.04 0.09 0.18 0.02 0.03 0.01 0.01 0.02 0.04 0.05 0.12 0.01 0.05
LeoI  32122       0.12 0.23 0.05 0.10 0.05 0.10 0.04 0.06 0.09 0.20 0.03 0.06 0.05 0.06 0.02 0.05 0.14 0.21 0.01 0.00
LeoI  22516       0.14 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  22508       0.14 0.27 0.03 0.05 0.07 0.12 0.03 0.05 0.10 0.20 0.00 0.01 0.04 0.06 0.01 0.03 0.00 0.03 0.04 0.03
LeoI  32106       0.14 0.26 0.03 0.07 0.10 0.22 0.01 0.01 0.09 0.17 0.03 0.06 0.01 0.01 0.00 0.01 0.10 0.22 0.02 0.02
LeoI  32102       0.14 0.27 0.02 0.03 0.04 0.10 0.00 0.58 0.05 0.13 0.01 0.03 0.02 0.01 0.00 0.01 0.02 0.08 0.01 0.01
LeoI  32097       0.14 0.27 0.02 0.05 0.08 0.15 0.01 0.02 0.10 0.19 0.02 0.05 0.00 0.07 0.03 0.05 0.08 0.19 0.01 0.01
LeoI  22491       0.14 0.27 0.03 0.05 0.10 0.21 0.02 0.04 0.10 0.19 0.01 0.02 0.02 0.01 0.03 0.05 0.09 0.20 0.03 0.04
LeoI  22490       0.13 0.26 0.02 0.05 0.06 0.13 0.03 0.07 0.10 0.19 0.02 0.04 0.01 0.03 0.01 0.04 0.04 0.09 0.01 0.02
LeoI  22480       0.12 0.24 0.04 0.07 0.05 0.09 0.02 0.04 0.12 0.22 0.01 0.03 0.01 0.01 0.02 0.03 0.07 0.17 0.00 0.04
LeoI  22479       0.09 0.18 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.13 0.01 0.00 0.00 0.00 0.03 0.04 0.08 0.19 0.01 0.02
LeoI  32075       0.14 0.28 0.00 0.01 0.09 0.18 0.01 0.02 0.08 0.15 0.00 0.00 0.04 0.08 0.00 0.01 0.02 0.07 0.02 0.06
LeoI  32065       0.11 0.20 0.06 0.13 0.02 0.04 0.04 0.09 0.10 0.17 0.02 0.03 0.08 0.10 0.05 0.09 0.16 0.24 0.03 0.06
LeoI  22464       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.14 0.01 0.01 0.01 0.01 0.02 0.04 0.01 0.04 0.03 0.04
LeoI  22451       0.12 0.25 0.02 0.04 0.05 0.12 0.01 0.02 0.08 0.14 0.03 0.07 0.00 0.01 0.02 0.04 0.07 0.14 0.03 0.04
LeoI  22440       0.14 0.28 0.01 0.03 0.07 0.14 0.16 0.05 0.10 0.20 0.01 0.03 0.05 0.09 0.00 0.01 0.06 0.13 0.00 0.00
LeoI  22431       0.12 0.22 0.07      0.07 0.06 0.05 0.05 0.06 0.13 0.01 0.01 0.05 0.12 0.04 0.05 0.13 0.27 0.04 0.05
LeoI  32019       0.14 0.27 0.02 0.04 0.09 0.17 0.01 0.02 0.09 0.18 0.00 0.01 0.00 0.00 0.01 0.04 0.04 0.11 0.00 0.04
LeoI  22396       0.13 0.27 0.03 0.05 0.04 0.09 0.03 0.04 0.12 0.24 0.03 0.06 0.02 0.00 0.01 0.02 0.09 0.16 0.01 0.00
LeoI  22390       0.10 0.20 0.06      0.00 0.00 0.04 0.06 0.09 0.21 0.04 0.04 0.06 0.13 0.02 0.04 0.15 0.29 0.03 0.02
LeoI  31984       0.14 0.29 0.00 0.00 0.17 0.35 0.05 0.10 0.00 0.00 0.00 0.00 0.01 0.03 0.02 0.03 0.00 0.00 0.00 0.00
LeoI  22385       0.14 0.28 0.02 0.04 0.07 0.17 0.00 0.04 0.00 0.00 0.00 0.00 0.04 0.03 0.02 0.03 0.05 0.12 0.01 0.03
LeoI  22354       0.14 0.28 0.03 0.06 0.08 0.17 0.03 0.04 0.09 0.19 0.01 0.01 0.01 0.01 0.02 0.00 0.09 0.14 0.02 0.09
LeoI  22352       0.10 0.20 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.08 0.00 0.01 0.04 0.09 0.02 0.07
LeoI  31961       0.16 0.31 0.01 0.01 0.09 0.16 0.01 0.02 0.09 0.16 0.01 0.01 0.03 0.05 0.00 0.01 0.00 0.02 0.00 0.00
LeoI  22337       0.13 0.25 0.04 0.07 0.06 0.14 0.02 0.05 0.09 0.18 0.02 0.04 0.04 0.08 0.00 0.05 0.10 0.16 0.01 0.03
LeoI  31953       0.15 0.30 0.01 0.01 0.00 0.01 0.00 0.00 0.00 0.02 0.01 0.02 0.00 0.00 0.00 0.00 0.05 0.14 0.03 0.08
LeoI  31942       0.13 0.26 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.03 0.04 0.01 0.02
LeoI  31907       0.14 0.28 0.02 0.03 0.08 0.14 0.01 0.02 0.10 0.22 0.01 0.02 0.02 0.03 0.00 0.01 0.02 0.07 0.00 0.00
LeoI  31893       0.12 0.21 0.06      0.03 0.00 0.05 0.06 0.03 0.08 0.02 0.03 0.04 0.05 0.06 0.07 0.17 0.26 0.05 0.07
LeoI  22260       0.13 0.26 0.03 0.06 0.03 0.09 0.01 0.03 0.10 0.21 0.02 0.05 0.00 0.01 0.00 0.00 0.05 0.12 0.02 0.03
LeoI  22254       0.12 0.23 0.05      0.05 0.11 0.03 0.04 0.07 0.18 0.02 0.03 0.02 0.08 0.01 0.02 0.13 0.24 0.01 0.02
LeoI  31867       0.14 0.28 0.02 0.03 0.10 0.19 0.01 0.03 0.08 0.16 0.01 0.01 0.02 0.05 0.03 0.03 0.00 0.04 0.00 0.01
LeoI  31856       0.13 0.25 0.03 0.07 0.04 0.09 0.01 0.02 0.11 0.19 0.01 0.04 0.02 0.04 0.01 0.02 0.09 0.15 0.03 0.06
LeoI  22232       0.13 0.26 0.03 0.06 0.07 0.14 0.01 0.03 0.08 0.19 0.02 0.03 0.00 0.01 0.02 0.05 0.03 0.05 0.01 0.03
LeoI  31849       0.15 0.30 0.01 0.02 0.08 0.16 0.01 0.02 0.11 0.23 0.01 0.04 0.00 0.00 0.02 0.05 0.04 0.09 0.00 0.01
LeoI  31834       0.12 0.25 0.02 0.03 0.06 0.13 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.05 0.00 0.00 0.03 0.05 0.01 0.03
LeoI  22210       0.13 0.26 0.03 0.06 0.02 0.05 0.05 0.08 0.13 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02
LeoI  22211       0.14 0.27 0.01 0.01 0.08 0.16 0.01 0.02 0.07 0.14 0.01 0.01 0.16 0.29 0.08 0.14 0.00 0.00 0.00 0.00
LeoI  31835       0.08 0.17 0.14 0.26 0.12 0.23 0.12 0.19 0.07 0.13 0.10 0.17 0.00 0.00 0.00 0.00 0.11 0.21 0.14 0.25
LeoI  31816       0.14 0.27 0.01 0.01 0.08 0.17 0.03 0.06 0.00 0.00 0.00 0.00 0.01 0.02 0.00 0.09 0.12 0.22 0.04 0.07
LeoI  22202       0.13 0.27 0.01 0.02 0.06 0.09 0.02 0.01 0.08 0.17 0.01 0.01 0.00 0.00 0.01 0.03 0.07 0.14 0.02 0.03
LeoI  31801       0.13 0.26 0.03 0.06 0.15 0.19 0.16 0.19 0.08 0.15 0.02 0.03 0.03 0.03 0.02 0.02 0.07 0.16 0.02 0.02
LeoI  31799       0.13 0.26 0.02 0.04 0.00 0.00 0.00 0.00 0.09 0.18 0.03 0.05 0.03 0.04 0.03 0.06 0.12 0.15 0.01 0.03
LeoI  31789       0.13 0.28 0.02 0.05 0.06 0.12 0.01 0.03 0.10 0.17 0.02 0.03 0.02 0.03 0.02 0.04 0.01 0.03 0.02 0.03
LeoI  22143       0.13 0.27 0.02 0.05 0.07 0.13 0.03 0.06 0.08 0.17 0.01 0.01 0.07 0.13 0.02 0.04 0.08 0.16 0.02 0.02
LeoI  31771       0.12 0.23 0.05 0.09 0.01 0.05 0.03 0.04 0.10 0.20 0.05 0.05 0.04 0.07 0.04 0.06 0.10 0.20 0.01 0.03
LeoI  31752       0.13 0.24 0.03 0.07 0.10 0.18 0.02 0.04 0.07 0.16 0.02 0.05 0.00 0.02 0.02 0.04 0.09 0.18 0.02 0.05
LeoI  31750       0.15 0.29 0.02 0.04 0.00 0.00 0.00 0.00 0.12 0.21 0.02 0.03 0.00 0.00 0.04 0.03 0.05 0.10 0.00 0.03
LeoI  31748       0.05 0.08           0.03 0.07 0.02 0.07 0.00 0.00 0.00 0.00 0.08 0.14 0.02 0.04 0.12 0.26 0.02 0.02
LeoI  31719       0.14 0.28 0.00 0.01 0.01 0.03 0.00 0.01 0.09 0.18 0.02 0.03 0.02 0.05 0.01 0.02 0.00 0.02 0.01 0.01
LeoI  31717       0.12 0.21 0.05      0.04 0.08 0.04 0.04 0.10 0.19 0.02 0.03 0.03 0.05 0.04 0.04 0.13 0.25 0.03 0.01
LeoI  22059       0.13 0.25 0.01 0.00 0.00 0.00 0.00 0.00 0.07 0.14 0.00 0.01 0.08 0.15 0.02 0.04 0.00 0.10 0.00 0.00
LeoI  31707       0.14 0.25 0.03 0.06 0.05 0.10 0.03 0.04 0.02 0.10 0.00 0.02 0.02 0.04 0.03 0.06 0.05 0.14 0.04 0.03
LeoI  22037       0.12 0.24 0.04      0.04 0.11 0.03 0.04 0.09 0.20 0.02 0.02 0.06 0.14 0.00 0.04 0.14 0.22 0.03 0.04
LeoI  22040       0.11 0.20 0.01 0.03 0.00 0.00 0.00 0.00 0.04 0.08 0.02 0.03 0.03 0.04 0.00 0.00 0.06 0.18 0.02 0.06
LeoI  22023       0.12 0.25 0.04 0.08 0.06 0.11 0.01 0.00 0.11 0.22 0.03 0.05 0.01 0.03 0.01 0.03 0.06 0.16 0.03 0.01
LeoI  22009       0.13 0.26 0.02 0.04 0.07 0.15 0.02 0.03 0.11 0.17 0.02 0.02 0.03 0.04 0.00 0.01 0.05 0.11 0.00 0.02
LeoI  22001       0.12 0.21 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.03 0.02 0.04 0.04 0.06 0.01 0.00
LeoI  21999       0.15 0.29 0.00 0.00 0.08 0.15 0.00 0.00 0.07 0.13 0.01 0.01 0.03 0.06 0.03 0.05 0.02 0.06 0.00 0.00
LeoI  31663       0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.21 0.01 0.02 0.02 0.05 0.02 0.07 0.06 0.10 0.02 0.06
LeoI  31669       0.16 0.31 0.01 0.01 0.04 0.11 0.01 0.03 0.12 0.23 0.02 0.05 0.05 0.08 0.02 0.03 0.08 0.16 0.02 0.03
LeoI  21993       0.13 0.27 0.04 0.07 0.07 0.12 0.02 0.05 0.11 0.21 0.03 0.06 0.00 0.02 0.02 0.05 0.07 0.15 0.02 0.04
LeoI  21987       0.13 0.25 0.05      0.04 0.07 0.03 0.04 0.08 0.16 0.04 0.04 0.01 0.02 0.02 0.03 0.10 0.21 0.01 0.00
LeoI  21989       0.13 0.26 0.03 0.07 0.07 0.11 0.03 0.07 0.11 0.19 0.03 0.05 0.02 0.04 0.01 0.02 0.11 0.25 0.02 0.05
LeoI  31655       0.11 0.23 0.01 0.03 0.05 0.11 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.06 0.00 0.00 0.00 0.00
LeoI  31636       0.13 0.27 0.02 0.05 0.00 0.00 0.00 0.00 0.13 0.20 0.01 0.03 0.01 0.02 0.01 0.02 0.06 0.12 0.02 0.03
LeoI  21961       0.13 0.27 0.03 0.06 0.08 0.16 0.02 0.04 0.04 0.07 0.01 0.02 0.00 0.06 0.00 0.02 0.06 0.15 0.00 0.04
LeoI  21958       0.14 0.28 0.03 0.05 0.07 0.12 0.04 0.05 0.14 0.18 0.03 0.06 0.02 0.04 0.02 0.03 0.07 0.18 0.01 0.03
LeoI  31621       0.14 0.28 0.02 0.04 0.14 0.26 0.07 0.14 0.07 0.15 0.01 0.03 0.01 0.01 0.01 0.03 0.05 0.16 0.02 0.03
LeoI  31618       0.07 0.14 0.07      0.02 0.04 0.05 0.06 0.00 0.00 0.00 0.00 0.07 0.11 0.06 0.07 0.07 0.19 0.02 0.03
LeoI  21942       0.13 0.27 0.03 0.06 0.08 0.19 0.01 0.02 0.06 0.08 0.00 0.02 0.01 0.04 0.02 0.01 0.07 0.13 0.02 0.03
LeoI  31610       0.10 0.21 0.04 0.08 0.04 0.09 0.03 0.06 0.06 0.16 0.02 0.04 0.04 0.05 0.02 0.05 0.07 0.18 0.00 0.01
LeoI  31598       0.13 0.27 0.01 0.02 0.06 0.14 0.01 0.05 0.08 0.18 0.01 0.02 0.03 0.06 0.04 0.04 0.10 0.14 0.01 0.07
LeoI  31608       0.15 0.28 0.01 0.01 0.18 0.35 0.07 0.14 0.10 0.17 0.00 0.03 0.01 0.07 0.03 0.01 0.04 0.08 0.01 0.04
LeoI  21936       0.14 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.18 0.02 0.03 0.04 0.08 0.01 0.02 0.00 0.02 0.00 0.02
LeoI  31595       0.15 0.29 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.22 0.00 0.00 0.04 0.08 0.04 0.04 0.05 0.10 0.03 0.07
LeoI  21926       0.10 0.18           0.03 0.04 0.03 0.06 0.04 0.13 0.00 0.01 0.14 0.16 0.02 0.06 0.18 0.27 0.02 0.05
LeoI  31576       0.14 0.28 0.02 0.04 0.04 0.07 0.02 0.06 0.08 0.17 0.01 0.02 0.06 0.13 0.02 0.03 0.09 0.19 0.03 0.05
LeoI  31551       0.14 0.26 0.01 0.02 0.05 0.10 0.04 0.05 0.10 0.18 0.02 0.04 0.06 0.14 0.01 0.02 0.04 0.13 0.00 0.00
LeoI  21858       0.13 0.25 0.02 0.05 0.10 0.18 0.00 0.01 0.09 0.18 0.00 0.01 0.03 0.05 0.01 0.04 0.02 0.03 0.01 0.04
LeoI  31530       0.17 0.30 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.21 0.01 0.01 0.07 0.11 0.00 0.01 0.01 0.19 0.01 0.02
LeoI  21854       0.14 0.19 0.03 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  31528       0.12 0.24 0.04 0.08 0.05 0.11 0.03 0.04 0.11 0.22 0.02 0.03 0.04 0.05 0.02 0.06 0.08 0.16 0.02 0.02
LeoI  31526       0.12 0.25 0.05 0.10 0.16 0.16 0.00 0.04 0.07 0.17 0.01 0.01 0.00 0.00 0.00 0.01 0.10 0.19 0.04 0.09
LeoI  31529       0.13 0.27 0.04 0.06 0.06 0.13 0.04 0.07 0.08 0.20 0.00 0.01 0.03 0.06 0.03 0.05 0.06 0.14 0.06 0.13
LeoI  31514       0.13 0.23 0.04 0.06 0.05 0.10 0.03 0.05 0.03 0.15 0.02 0.07 0.00 0.02 0.04 0.07 0.09 0.17 0.02 0.02
LeoI  31513       0.14 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.03 0.02 0.05 0.16 0.22 0.16 0.25
LeoI  21843       0.12 0.25 0.03 0.06 0.05 0.12 0.02 0.04 0.07 0.12 0.01 0.01 0.02 0.03 0.00 0.01 0.07 0.14 0.02 0.04
LeoI  21833       0.13 0.27 0.01 0.03 0.09 0.17 0.00 0.00 0.07 0.13 0.02 0.00 0.06 0.07 0.01 0.03 0.03 0.10 0.02 0.03
LeoI  31501       0.13 0.25 0.04 0.07 0.07 0.11 0.02 0.05 0.09 0.18 0.03 0.04 0.02 0.04 0.01 0.04 0.07 0.17 0.00 0.00
LeoI  31498       0.13 0.24 0.03 0.05 0.09 0.14 0.03 0.05 0.00 0.00 0.00 0.00 0.08 0.11 0.01 0.02 0.01 0.06 0.02 0.04
LeoI  21820       0.12 0.25 0.02 0.03 0.06 0.13 0.02 0.04 0.05 0.15 0.01 0.02 0.01 0.03 0.01 0.01 0.00 0.02 0.00 0.00
LeoI  31482       0.12 0.24 0.05 0.09 0.02 0.09 0.04 0.07 0.10 0.20 0.01 0.03 0.02 0.05 0.00 0.02 0.11 0.20 0.05 0.04
LeoI  21785       0.14 0.27 0.01 0.03 0.08 0.16 0.02 0.04 0.09 0.17 0.01 0.01 0.01 0.09 0.01 0.00 0.05 0.12 0.03 0.05
LeoI  21779       0.14 0.27 0.01 0.02 0.10 0.19 0.02 0.04 0.00 0.00 0.00 0.00 0.06 0.10 0.05 0.10 0.03 0.05 0.00 0.01
LeoI  31462       0.14 0.27 0.03 0.06 0.07 0.12 0.03 0.06 0.10 0.24 0.03 0.05 0.02 0.01 0.00 0.01 0.07 0.12 0.02 0.04
LeoI  31452       0.13 0.25 0.03 0.07 0.06 0.11 0.04 0.08 0.11 0.20 0.01 0.04 0.04 0.08 0.00 0.05 0.06 0.17 0.02 0.04
LeoI  31441       0.14 0.28 0.01 0.01 0.10 0.18 0.00 0.01 0.10 0.17 0.05 0.05 0.05 0.09 0.00 0.00 0.00 0.02 0.01 0.01
LeoI  21755       0.13 0.26 0.03 0.06 0.00 0.00 0.00 0.00 0.12 0.24 0.04 0.05 0.02 0.03 0.02 0.05 0.06 0.12 0.00 0.02
LeoI  21722       0.13 0.24 0.04 0.06 0.06 0.11 0.04 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.11 0.01 0.02
LeoI  21715       0.12 0.24 0.05 0.10 0.05 0.01 0.03 0.05 0.08 0.17 0.01 0.02 0.06 0.11 0.04 0.08 0.10 0.23 0.03 0.07
LeoI  21712       0.15 0.29 0.01 0.02 0.06 0.13 0.02 0.04 0.00 0.00 0.00 0.00 0.01 0.02 0.03 0.06 0.09 0.14 0.03 0.07
LeoI  31400       0.15 0.28 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.04 0.04 0.09 0.04 0.06
LeoI  31391       0.15 0.29 0.01 0.03 0.08 0.17 0.02 0.04 0.11 0.18 0.01 0.01 0.02 0.03 0.00 0.06 0.08 0.16 0.02 0.03
LeoI  31386       0.15 0.31 0.00 0.01 0.03 0.11 0.02 0.06 0.11 0.22 0.02 0.03 0.07 0.11 0.01 0.02 0.05 0.13 0.05 0.05
LeoI  21673       0.09 0.17           0.02 0.00 0.03 0.06 0.00 0.07 0.00 0.00 0.12 0.23 0.03 0.08 0.18 0.33 0.03 0.07
LeoI  21673       0.09 0.17           0.01 0.02 0.03 0.06 0.03 0.14 0.01 0.01 0.03 0.07 0.02 0.05 0.12 0.22 0.00 0.02
LeoI  31376       0.13 0.25 0.02 0.05 0.10 0.20 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.08 0.09 0.17 0.00 0.04
LeoI  31374       0.15 0.29 0.02 0.04 0.08 0.18 0.03 0.04 0.12 0.21 0.01 0.02 0.00 0.00 0.02 0.04 0.07 0.14 0.00 0.01
LeoI  31366       0.14 0.27 0.03 0.05 0.05 0.10 0.02 0.04 0.08 0.17 0.02 0.04 0.02 0.04 0.02 0.04 0.06 0.14 0.03 0.05
LeoI  31364       0.14 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.14 0.22 0.02 0.03 0.02 0.04 0.01 0.02 0.00 0.04 0.01 0.02
LeoI  31360       0.12 0.23 0.06 0.11 0.04 0.04 0.04 0.08 0.05 0.07 0.00 0.01 0.03 0.09 0.03 0.03 0.13 0.25 0.03 0.04
LeoI  21647       0.12 0.25 0.03 0.06 0.03 0.06 0.05 0.10 0.07 0.12 0.02 0.06 0.00 0.02 0.02 0.04 0.06 0.15 0.01 0.05
LeoI  31357       0.14 0.27 0.03 0.05 0.08 0.06 0.01 0.01 0.11 0.17 0.02 0.05 0.03 0.02 0.01 0.01 0.09 0.18 0.05 0.04
LeoI  21634       0.12 0.24 0.00 0.01 0.08 0.17 0.01 0.01 0.00 0.00 0.00 0.00 0.04 0.06 0.02 0.04 0.09 0.25 0.02 0.02
LeoI  31348       0.12 0.20 0.05 0.10 0.03 0.06 0.05 0.09 0.06 0.05 0.00 0.00 0.03 0.04 0.02 0.05 0.11 0.19 0.03 0.06
LeoI  31336       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.20 0.01 0.03 0.05 0.09 0.01 0.01 0.06 0.14 0.03 0.05
LeoI  21617       0.11 0.20 0.06 0.11 0.01 0.01 0.04 0.08 0.08 0.14 0.00 0.05 0.03 0.02 0.02 0.04 0.17 0.22 0.04 0.07
LeoI  31324       0.13 0.25 0.04 0.07 0.05 0.11 0.00 0.03 0.12 0.21 0.02 0.06 0.03 0.06 0.01 0.04 0.08 0.18 0.01 0.02
LeoI  21604       0.15 0.30 0.00 0.00 0.07 0.11 0.03 0.15 0.11 0.21 0.01 0.03 0.05 0.07 0.03 0.06 0.01 0.04 0.00 0.01
LeoI  31321       0.15 0.30 0.03 0.05 0.00 0.00 0.00 0.00 0.11 0.22 0.00 0.00 0.00 0.00 0.00 0.04 0.03 0.07 0.03 0.05
LeoI  31313       0.15 0.27 0.02 0.04 0.05 0.06 0.01 0.03 0.04 0.08 0.02 0.02 0.05 0.07 0.01 0.01 0.09 0.14 0.02 0.05
LeoI  21598       0.14 0.28 0.01 0.03 0.09 0.15 0.00 0.04 0.09 0.16 0.01 0.01 0.02 0.03 0.00 0.01 0.02 0.05 0.00 0.00
LeoI  31304       0.14 0.27 0.03 0.05 0.05 0.15 0.02 0.03 0.10 0.20 0.01 0.02 0.00 0.07 0.01 0.05 0.07 0.13 0.00 0.01
LeoI  21582       0.12 0.25 0.02 0.04 0.06 0.15 0.03 0.04 0.03 0.08 0.02 0.05 0.01 0.02 0.01 0.02 0.07 0.11 0.03 0.06
LeoI  21580       0.14 0.27 0.02 0.04 0.10 0.20 0.00 0.00 0.09 0.18 0.01 0.01 0.05 0.07 0.01 0.02 0.03 0.07 0.01 0.02
LeoI  31275       0.15 0.28 0.02 0.03 0.11 0.21 0.00 0.00 0.03 0.12 0.02 0.01 0.00 0.02 0.01 0.02 0.08 0.19 0.04 0.08
LeoI  31264       0.15 0.28 0.01 0.02 0.10 0.19 0.02 0.03 0.10 0.18 0.00 0.00 0.04 0.06 0.01 0.02 0.07 0.10 0.06 0.08
LeoI  31257       0.12 0.25 0.02 0.02 0.02 0.07 0.06 0.10 0.08 0.17 0.01 0.00 0.01 0.03 0.02 0.03 0.02 0.04 0.01 0.02
LeoI  21549       0.14 0.28 0.02 0.05 0.07 0.12 0.02 0.01 0.10 0.17 0.00 0.00 0.01 0.03 0.01 0.06 0.05 0.07 0.02 0.05
LeoI  31260       0.15 0.29 0.01 0.02 0.07 0.13 0.03 0.06 0.10 0.21 0.00 0.01 0.02 0.04 0.02 0.04 0.02 0.04 0.02 0.04
LeoI  31252       0.15 0.30 0.00 0.01 0.12 0.59 0.00 0.00 0.11 0.23 0.02 0.03 0.04 0.08 0.01 0.03 0.03 0.05 0.01 0.02
LeoI  31251       0.13 0.26 0.02 0.04 0.06 0.12 0.02 0.06 0.10 0.20 0.02 0.03 0.02 0.03 0.01 0.04 0.09 0.15 0.02 0.07
LeoI  21536       0.13 0.27 0.02 0.05 0.05 0.10 0.03 0.05 0.04 0.04 0.01 0.03 0.02 0.02 0.00 0.00 0.05 0.11 0.00 0.00
LeoI  31238       0.15 0.28 0.02 0.05 0.07 0.13 0.04 0.05 0.12 0.23 0.02 0.03 0.00 0.01 0.01 0.05 0.05 0.11 0.02 0.04
LeoI  21513       0.15 0.31 0.02 0.04 0.00 0.00 0.00 0.00 0.14 0.24 0.00 0.01 0.02 0.04 0.00 0.00 0.05 0.11 0.04 0.05
LeoI  21506       0.15 0.29 0.00 0.00 0.10 0.19 0.01 0.02 0.10 0.16 0.02 0.03 0.06 0.12 0.02 0.03 0.03 0.05 0.03 0.04
LeoI  31217       0.08 0.14           0.01 0.02 0.02 0.04 0.08 0.13 0.00 0.01 0.12 0.19 0.03 0.07 0.17 0.31 0.05 0.06
LeoI  31214       0.14 0.28 0.02 0.03 0.06 0.13 0.01 0.04 0.09 0.18 0.02 0.07 0.03 0.04 0.00 0.01 0.09 0.13 0.01 0.02
LeoI  21487       0.14 0.26 0.03 0.05 0.04 0.07 0.56 0.13 0.10 0.17 0.01 0.03 0.06 0.14 0.00 0.01 0.06 0.14 0.11 0.05
LeoI  21477       0.14 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.02 0.12 0.20 0.11 0.15
LeoI  21472       0.13 0.26 0.01 0.03 0.04 0.15 0.03 0.04 0.08 0.16 0.00 0.00 0.01 0.01 0.03 0.05 0.00 0.01 0.00 0.00
LeoI  31194       0.11 0.23 0.05      0.01 0.03 0.03 0.04 0.09 0.16 0.02 0.02 0.13 0.12 0.02 0.04 0.15 0.25 0.04 0.05
LeoI  21429       0.13 0.27 0.03 0.06 0.05 0.12 0.02 0.05 0.09 0.20 0.02 0.04 0.03 0.05 0.02 0.04 0.03 0.13 0.02 0.03
LeoI  21427       0.13 0.25 0.02 0.04 0.07 0.15 0.00 0.01 0.08 0.17 0.01 0.02 0.07 0.13 0.04 0.04 0.05 0.07 0.01 0.03
LeoI  31161       0.14 0.27 0.03 0.05 0.00 0.00 0.00 0.00 0.09 0.15 0.01 0.03 0.02 0.01 0.01 0.03 0.02 0.16 0.02 0.02
LeoI  21426       0.13 0.25 0.02 0.04 0.04 0.06 0.01 0.02 0.04 0.13 0.00 0.00 0.01 0.02 0.01 0.01 0.00 0.00 0.00 0.00
LeoI  31162       0.15 0.29 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.13 0.02 0.05 0.08 0.16 0.03 0.06
LeoI  21423       0.13 0.25 0.03 0.05 0.10 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.01 0.04 0.03 0.07 0.03 0.05
LeoI  21406       0.12 0.23 0.04 0.09 0.06 0.11 0.02 0.04 0.09 0.17 0.02 0.03 0.02 0.08 0.01 0.00 0.11 0.19 0.03 0.04
LeoI  31150       0.12 0.25 0.03 0.07 0.06 0.15 0.01 0.01 0.10 0.18 0.02 0.05 0.04 0.08 0.01 0.03 0.09 0.18 0.02 0.04
LeoI  31144       0.14 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.10 0.22 0.02 0.02 0.02 0.04 0.00 0.01 0.12 0.16 0.00 0.07
LeoI  31141       0.13 0.27 0.02 0.03 0.06 0.07 0.01 0.02 0.02 0.05 0.00 0.00 0.03 0.05 0.00 0.01 0.02 0.13 0.01 0.00
LeoI  21384       0.14 0.26 0.01 0.02 0.07 0.12 0.05 0.10 0.00 0.00 0.00 0.00 0.05 0.08 0.01 0.01 0.22 0.25 0.01 0.01
LeoI  31135       0.13 0.26 0.04 0.08 0.05 0.09 0.01 0.02 0.10 0.21 0.02 0.06 0.01 0.08 0.04 0.09 0.11 0.19 0.04 0.05
LeoI  31135       0.13 0.25 0.04 0.08 0.04 0.11 0.02 0.03 0.10 0.21 0.01 0.03 0.01 0.02 0.00 0.01 0.14 0.26 0.02 0.04
LeoI  21376       0.07 0.12 0.06 0.13 0.05 0.09 0.02 0.05 0.00 0.00 0.00 0.00 0.03 0.08 0.04 0.09 0.00 0.00 0.00 0.00
LeoI  31129       0.13 0.26 0.03 0.06 0.04 0.04 0.01 0.02 0.11 0.20 0.02 0.04 0.06 0.10 0.04 0.06 0.12 0.24 0.00 0.00
LeoI  21360       0.13 0.27 0.00 0.01 0.11 0.21 0.01 0.03 0.00 0.00 0.00 0.00 0.04 0.06 0.01 0.03 0.00 0.00 0.00 0.00
LeoI  31113       0.12 0.24 0.01 0.03 0.00 0.00 0.00 0.00 0.06 0.13 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.01
LeoI  31111       0.13 0.24 0.04 0.09 0.05 0.09 0.03 0.08 0.05 0.13 0.01 0.00 0.03 0.03 0.02 0.05 0.13 0.19 0.01 0.05
LeoI  31107       0.15 0.29 0.02 0.03 0.07 0.11 0.03 0.03 0.11 0.21 0.02 0.04 0.01 0.01 0.02 0.05 0.06 0.13 0.01 0.02
LeoI  31102       0.13 0.26 0.02 0.04 0.05 0.15 0.01 0.02 0.09 0.19 0.01 0.02 0.01 0.00 0.01 0.02 0.06 0.10 0.04 0.06
LeoI  21340       0.15 0.30 0.01 0.03 0.00 0.00 0.00 0.00 0.09 0.19 0.01 0.03 0.03 0.04 0.00 0.02 0.03 0.07 0.01 0.01
LeoI  21337       0.14 0.27 0.02 0.03 0.08 0.14 0.02 0.03 0.09 0.15 0.01 0.01 0.01 0.01 0.03 0.05 0.00 0.00 0.02 0.02
LeoI  21334       0.12 0.24 0.03 0.05 0.00 0.00 0.00 0.00 0.07 0.18 0.05 0.04 0.06 0.07 0.01 0.02 0.06 0.14 0.02 0.04
LeoI  31099       0.14 0.27 0.02 0.04 0.06 0.13 0.02 0.05 0.05 0.14 0.00 0.03 0.00 0.02 0.00 0.01 0.06 0.11 0.03 0.06
LeoI  31097       0.15 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.22 0.01 0.02 0.04 0.05 0.02 0.00 0.04 0.11 0.03 0.01
LeoI  21328       0.14 0.27 0.03 0.05 0.05 0.09 0.01 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.04 0.07 0.07 0.15 0.01 0.01
LeoI  21326       0.13 0.25 0.03 0.06 0.00 0.00 0.00 0.00 0.13 0.18 0.02 0.04 0.01 0.03 0.02 0.03 0.01 0.10 0.00 0.00
LeoI  21298       0.13 0.25 0.04 0.09 0.04 0.07 0.04 0.05 0.09 0.18 0.02 0.04 0.05 0.09 0.03 0.05 0.12 0.21 0.01 0.04
LeoI  21281       0.12 0.24 0.02 0.05 0.07 0.13 0.01 0.06 0.08 0.16 0.01 0.02 0.10 0.10 0.01 0.03 0.06 0.12 0.01 0.00
LeoI  31045       0.12 0.23 0.05 0.09 0.05 0.10 0.02 0.04 0.01 0.04 0.00 0.00 0.04 0.12 0.06 0.04 0.12 0.21 0.03 0.04
LeoI  31036       0.13 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.01 0.03 0.04 0.02 0.03 0.01 0.02 0.01 0.03
LeoI  21243       0.14 0.28 0.01 0.03 0.08 0.15 0.01 0.03 0.10 0.20 0.03 0.04 0.07 0.13 0.01 0.02 0.04 0.10 0.02 0.03
LeoI  21239       0.13 0.26 0.03 0.07 0.03 0.11 0.01 0.04 0.11 0.21 0.02 0.04 0.03 0.07 0.02 0.04 0.09 0.17 0.00 0.01
LeoI  21236       0.12 0.23 0.04 0.07 0.00 0.00 0.00 0.00 0.14 0.22 0.07 0.12 0.02 0.05 0.03 0.05 0.08 0.13 0.00 0.00
LeoI  21237       0.11 0.24 0.00 0.02 0.06 0.09 0.09 0.19 0.06 0.14 0.01 0.00 0.00 0.00 0.00 0.00 0.01 0.06 0.00 0.03
LeoI  31018       0.15 0.30 0.02 0.03 0.07 0.14 0.02 0.06 0.09 0.19 0.01 0.02 0.05 0.09 0.01 0.03 0.03 0.05 0.03 0.05
LeoI  21213       0.13 0.26 0.02 0.04 0.08 0.14 0.01 0.01 0.10 0.19 0.02 0.03 0.06 0.09 0.01 0.01 0.08 0.15 0.01 0.02
LeoI  31012       0.15 0.29 0.02 0.03 0.07 0.11 0.05 0.08 0.12 0.22 0.02 0.06 0.11 0.33 0.10 0.18 0.05 0.18 0.05 0.05
LeoI  31007       0.11 0.20 0.05      0.03 0.03 0.04 0.05 0.00 0.05 0.00 0.00 0.09 0.14 0.04 0.05 0.14 0.20 0.01 0.00
LeoI  31007       0.12 0.22 0.05      0.05 0.09 0.05 0.05 0.11 0.17 0.02 0.02 0.02 0.05 0.02 0.05 0.15 0.30 0.04 0.04
LeoI  21181       0.16 0.30 0.02 0.03 0.08 0.15 0.03 0.05 0.10 0.18 0.01 0.02 0.05 0.04 0.03 0.03 0.08 0.15 0.00 0.00
LeoI  30981       0.14 0.28 0.02 0.03 0.09 0.17 0.01 0.03 0.06 0.14 0.04 0.03 0.00 0.00 0.01 0.03 0.08 0.11 0.05 0.06
LeoI  30980       0.14 0.27 0.01 0.02 0.07 0.12 0.02 0.05 0.07 0.14 0.02 0.02 0.02 0.03 0.00 0.01 0.08 0.16 0.02 0.05
LeoI  30978       0.13 0.26 0.04 0.08 0.06 0.10 0.03 0.05 0.07 0.16 0.02 0.03 0.02 0.04 0.00 0.00 0.14 0.23 0.01 0.03
LeoI  30975       0.11 0.23 0.03 0.06 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.01 0.03 0.04 0.03 0.07 0.03 0.09 0.00 0.08
LeoI  21158       0.14 0.28 0.02 0.04 0.08 0.12 0.03 0.05 0.00 0.00 0.00 0.00 0.04 0.02 0.01 0.06 0.08 0.14 0.04 0.03
LeoI  30972       0.14 0.26 0.03 0.06 0.05 0.14 0.02 0.05 0.10 0.18 0.01 0.03 0.07 0.08 0.01 0.04 0.09 0.17 0.02 0.06
LeoI  30964       0.13 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.19 0.01 0.02 0.00 0.01 0.02 0.04 0.06 0.07 0.02 0.04
LeoI  30957       0.13 0.27 0.02 0.03 0.05 0.09 0.01 0.02 0.10 0.17 0.00 0.02 0.03 0.03 0.04 0.06 0.00 0.01 0.01 0.03
LeoI  21147       0.14 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.16 0.02 0.03 0.02 0.04 0.01 0.02 0.00 0.02 0.01 0.03
LeoI  21145       0.13 0.25 0.02 0.04 0.00 0.00 0.00 0.00 0.04 0.13 0.01 0.01 0.03 0.05 0.01 0.02 0.05 0.09 0.03 0.05
LeoI  21142       0.13 0.27 0.00 0.00 0.05 0.13 0.04 0.06 0.06 0.16 0.00 0.00 0.05 0.11 0.01 0.02 0.01 0.03 0.02 0.05
LeoI  30956       0.13 0.23 0.02 0.03 0.00 0.00 0.00 0.00 0.04 0.06 0.03 0.05 0.03 0.05 0.00 0.00 0.01 0.09 0.04 0.04
LeoI  21133       0.12 0.23 0.03 0.07 0.05 0.10 0.02 0.03 0.08 0.18 0.05 0.09 0.04 0.06 0.05 0.07 0.10 0.16 0.00 0.02
LeoI  21131       0.13 0.26 0.02 0.04 0.07 0.16 0.00 0.04 0.10 0.18 0.02 0.02 0.01 0.05 0.01 0.01 0.03 0.14 0.00 0.00
LeoI  30947       0.13 0.26 0.02 0.04 0.03 0.07 0.02 0.03 0.07 0.18 0.01 0.02 0.02 0.04 0.00 0.01 0.02 0.02 0.02 0.03
LeoI  21121       0.14 0.28 0.01 0.03 0.00 0.00 0.00 0.00 0.05 0.11 0.01 0.02 0.02 0.04 0.04 0.05 0.05 0.12 0.02 0.04
LeoI  21116       0.13 0.26 0.01 0.03 0.05 0.12 0.00 0.01 0.03 0.08 0.02 0.03 0.02 0.07 0.00 0.01 0.05 0.08 0.00 0.00
LeoI  30944       0.14 0.27 0.03 0.05 0.04 0.07 0.02 0.05 0.06 0.19 0.03 0.03 0.01 0.00 0.00 0.06 0.10 0.17 0.01 0.04
LeoI  21109       0.14 0.27 0.01 0.02 0.14 0.22 0.00 0.01 0.09 0.18 0.01 0.01 0.02 0.04 0.01 0.01 0.01 0.04 0.01 0.00
LeoI  30941       0.14 0.28 0.02 0.03 0.04 0.09 0.03 0.06 0.08 0.19 0.02 0.04 0.07 0.12 0.04 0.07 0.11 0.17 0.00 0.01
LeoI  21104       0.14 0.27 0.02 0.02 0.00 0.00 0.00 0.00 0.12 0.20 0.02 0.04 0.00 0.02 0.02 0.01 0.10 0.18 0.06 0.06
LeoI  40296       0.13 0.26 0.02 0.04 0.10 0.19 0.02 0.05 0.09 0.18 0.03 0.04 0.00 0.03 0.00 0.00 0.02 0.09 0.01 0.01
LeoI  30925       0.13 0.27 0.01 0.02 0.10 0.17 0.00 0.00 0.08 0.15 0.00 0.01 0.05 0.04 0.01 0.03 0.01 0.08 0.00 0.01
LeoI  21093       0.12 0.21 0.04 0.08 0.03 0.01 0.01 0.03 0.06 0.16 0.02 0.04 0.05 0.07 0.02 0.04 0.09 0.19 0.03 0.05
LeoI  30919       0.13 0.26 0.03 0.07 0.04 0.08 0.03 0.05 0.12 0.22 0.02 0.04 0.02 0.07 0.01 0.04 0.11 0.17 0.00 0.02
LeoI  30913       0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.22 0.03 0.04 0.01 0.03 0.02 0.03 0.07 0.16 0.01 0.03
LeoI  21080       0.14 0.27 0.01 0.02 0.23 0.23 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.16 0.06 0.11
LeoI  21074       0.13 0.27 0.01 0.03 0.22 0.25 0.10 0.25 0.08 0.18 0.01 0.00 0.06 0.13 0.02 0.02 0.07 0.14 0.04 0.07
LeoI  30904       0.13 0.27 0.03 0.04 0.09 0.17 0.00 0.00 0.07 0.16 0.02 0.03 0.01 0.01 0.00 0.00 0.02 0.07 0.00 0.00
LeoI  30892       0.14 0.27 0.02 0.04 0.07 0.11 0.02 0.04 0.07 0.14 0.02 0.03 0.03 0.03 0.01 0.01 0.09 0.21 0.03 0.06
LeoI  21049       0.14 0.28 0.02 0.04 0.09 0.18 0.01 0.00 0.09 0.18 0.01 0.01 0.03 0.04 0.00 0.02 0.03 0.09 0.03 0.05
LeoI  21047       0.15 0.30 0.01 0.02 0.09 0.18 0.03 0.05 0.08 0.16 0.00 0.00 0.05 0.09 0.00 0.01 0.08 0.15 0.05 0.10
LeoI  30891       0.12 0.24 0.04 0.08 0.07 0.14 0.02 0.03 0.10 0.18 0.02 0.04 0.06 0.10 0.00 0.03 0.08 0.20 0.01 0.01
LeoI  21017       0.13 0.25 0.04 0.08 0.04 0.09 0.01 0.03 0.07 0.15 0.02 0.05 0.01 0.06 0.01 0.02 0.11 0.19 0.00 0.00
LeoI  21006       0.11 0.22 0.03 0.05 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.02 0.01 0.00 0.03 0.05 0.03 0.07 0.03 0.04
LeoI  21005       0.15 0.28 0.03 0.06 0.06 0.10 0.03 0.05 0.10 0.20 0.01 0.02 0.04 0.05 0.00 0.00 0.09 0.18 0.00 0.00
LeoI  30854       0.16 0.31 0.02 0.04 0.10 0.21 0.00 0.01 0.02 0.04 0.03 0.06 0.05 0.09 0.01 0.03 0.00 0.01 0.04 0.07
LeoI  20987       0.14 0.27 0.03 0.06 0.07 0.15 0.02 0.02 0.11 0.22 0.02 0.06 0.04 0.06 0.01 0.05 0.12 0.22 0.02 0.03
LeoI  30827       0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.15 0.00 0.01 0.04 0.07 0.01 0.02 0.00 0.03 0.00 0.00
LeoI  20982       0.14 0.28 0.02 0.05 0.07 0.11 0.02 0.04 0.12 0.19 0.02 0.03 0.03 0.08 0.00 0.01 0.12 0.20 0.03 0.04
LeoI  20958       0.14 0.26 0.03 0.05 0.01 0.05 0.02 0.05 0.09 0.18 0.01 0.02 0.01 0.02 0.03 0.04 0.11 0.14 0.01 0.09
LeoI  30806       0.15 0.30 0.02 0.04 0.09 0.18 0.02 0.05 0.11 0.23 0.02 0.04 0.04 0.04 0.01 0.01 0.05 0.10 0.00 0.00
LeoI  20956       0.14 0.28 0.01 0.02 0.06 0.13 0.02 0.03 0.05 0.12 0.01 0.01 0.02 0.04 0.00 0.00 0.06 0.12 0.01 0.01
LeoI  20954       0.14 0.27 0.02 0.05 0.06 0.12 0.02 0.05 0.09 0.19 0.02 0.07 0.02 0.03 0.01 0.03 0.09 0.16 0.00 0.01
LeoI  20945       0.13 0.25 0.03 0.07 0.04 0.10 0.01 0.03 0.08 0.19 0.03 0.05 0.02 0.02 0.00 0.01 0.15 0.20 0.01 0.05
LeoI  20943       0.15 0.31 0.01 0.02 0.08 0.17 0.02 0.03 0.10 0.20 0.01 0.02 0.03 0.07 0.00 0.00 0.03 0.10 0.03 0.06
LeoI  30798       0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.15 0.01 0.00 0.03 0.03 0.00 0.01 0.04 0.09 0.00 0.02
LeoI  20928       0.13 0.26 0.02 0.04 0.04 0.05 0.03 0.01 0.10 0.19 0.02 0.03 0.02 0.04 0.00 0.02 0.06 0.11 0.01 0.05
LeoI  30787       0.11 0.22 0.02 0.05 0.01 0.02 0.01 0.03 0.10 0.15 0.00 0.01 0.00 0.02 0.00 0.01 0.06 0.13 0.01 0.02
LeoI  30789       0.13 0.24 0.00 0.01 0.09 0.16 0.02 0.07 0.09 0.18 0.05 0.09 0.00 0.00 0.00 0.00 0.02 0.05 0.01 0.00
LeoI  30777       0.18 0.34 0.01 0.03 0.12 0.44 0.00 0.00 0.12 0.22 0.01 0.02 0.05 0.11 0.02 0.03 0.00 0.03 0.00 0.00
LeoI  30773       0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.12 0.01 0.01 0.02 0.04 0.00 0.01 0.01 0.09 0.00 0.01
LeoI  20898       0.13 0.27 0.03      0.06 0.11 0.03 0.03 0.07 0.19 0.03 0.04 0.01 0.03 0.00 0.02 0.12 0.25 0.01 0.02
LeoI  20891       0.13 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.02 0.00 0.01 0.02 0.03 0.06 0.09 0.01 0.02
LeoI  20885       0.15 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.12 0.01 0.02 0.02 0.03 0.00 0.01 0.01 0.09 0.00 0.03
LeoI  20882       0.16 0.30 0.01 0.02 0.06 0.11 0.04 0.09 0.11 0.20 0.01 0.03 0.05 0.08 0.01 0.01 0.01 0.01 0.01 0.02
LeoI  30739       0.10 0.20 0.06      0.04 0.06 0.03 0.04 0.11 0.20 0.05 0.04 0.08 0.16 0.06 0.07 0.15 0.28 0.01 0.05
LeoI  30728       0.12 0.23 0.04 0.09 0.04 0.07 0.04 0.08 0.07 0.14 0.03 0.04 0.06 0.13 0.03 0.09 0.16 0.25 0.03 0.03
LeoI  30736       0.14 0.27 0.03 0.05 0.07 0.13 0.03 0.05 0.13 0.23 0.01 0.03 0.04 0.04 0.01 0.01 0.01 0.01 0.03 0.05
LeoI  30729       0.15 0.29 0.00 0.02 0.00 0.00 0.00 0.00 0.11 0.21 0.02 0.02 0.07 0.10 0.01 0.02 0.05 0.08 0.04 0.06
LeoI  20871       0.12 0.26 0.00 0.00 0.14 0.31 0.02 0.06 0.00 0.00 0.00 0.00 0.01 0.01 0.03 0.06 0.00 0.00 0.00 0.00
LeoI  20868       0.14 0.28 0.02      0.06 0.10 0.01 0.03 0.00 0.00 0.00 0.00 0.02 0.04 0.04 0.04 0.10 0.18 0.01 0.01
LeoI  20852       0.14 0.29 0.01 0.01 0.06 0.15 0.00 0.00 0.08 0.15 0.01 0.00 0.05 0.13 0.00 0.00 0.05 0.08 0.02 0.03
LeoI  30718       0.15 0.28 0.02 0.05 0.07 0.13 0.03 0.07 0.09 0.17 0.05 0.03 0.00 0.01 0.02 0.04 0.06 0.15 0.02 0.04
LeoI  20839       0.13 0.26 0.01 0.02 0.05 0.10 0.05 0.09 0.00 0.00 0.02 0.04 0.04 0.08 0.02 0.06 0.04 0.09 0.04 0.07
LeoI  30710       0.12 0.24 0.03 0.06 0.06 0.14 0.04 0.05 0.07 0.20 0.00 0.04 0.01 0.04 0.01 0.01 0.09 0.21 0.01 0.01
LeoI  30703       0.13 0.26 0.04 0.09 0.07 0.13 0.01 0.04 0.06 0.14 0.01 0.02 0.02 0.05 0.03 0.06 0.08 0.15 0.01 0.03
LeoI  20823       0.15 0.31 0.00 0.01 0.83 0.88 0.42 0.47 0.09 0.19 0.01 0.02 0.05 0.12 0.00 0.01 0.01 0.02 0.00 0.00
LeoI  20821       0.04 0.10 0.11      0.35 0.28 0.05 0.41 0.00 0.00 0.00 0.00 0.33 0.33 0.04 0.32 0.15 0.22 0.08 0.07
LeoI  30691       0.13 0.25 0.04 0.08 0.06 0.08 0.02 0.04 0.11 0.22 0.05 0.07 0.05 0.08 0.05 0.07 0.13 0.21 0.00 0.01
LeoI  20817       0.13 0.26 0.03 0.04 0.08 0.16 0.01 0.02 0.11 0.21 0.02 0.04 0.08 0.15 0.01 0.03 0.05 0.12 0.01 0.00
LeoI  30682       0.14 0.27 0.00 0.01 0.14 0.25 0.05 0.18 0.10 0.18 0.00 0.00 0.06 0.11 0.01 0.49 0.09 0.25 0.02 0.00
LeoI  20806       0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.04 0.03 0.04 0.02 0.03 0.00 0.04 0.00 0.00
LeoI  30676       0.15 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.07 0.04 0.06 0.03 0.04 0.02 0.04
LeoI  20802       0.15 0.29 0.01 0.01 0.08 0.16 0.02 0.03 0.10 0.20 0.00 0.01 0.02 0.07 0.02 0.06 0.00 0.01 0.00 0.01
LeoI  20799       0.15 0.32 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.23 0.02 0.03 0.03 0.07 0.01 0.02 0.05 0.09 0.03 0.06
LeoI  20796       0.15 0.30 0.01 0.01 0.08 0.14 0.01 0.02 0.11 0.19 0.01 0.04 0.05 0.09 0.00 0.00 0.02 0.02 0.00 0.00
LeoI  20795       0.12 0.24 0.01 0.03 0.00 0.00 0.00 0.00 0.07 0.14 0.02 0.01 0.02 0.04 0.00 0.02 0.01 0.04 0.01 0.02
LeoI  20785       0.10 0.19 0.07      0.02 0.08 0.05 0.05 0.08 0.18 0.01 0.01 0.08 0.17 0.06 0.06 0.15 0.29 0.04 0.07
LeoI  20783       0.14 0.28 0.02 0.04 0.05 0.12 0.04 0.09 0.11 0.22 0.02 0.05 0.01 0.02 0.01 0.02 0.00 0.05 0.00 0.00
LeoI  20783       0.14 0.29 0.01 0.02 0.11 0.23 0.00 0.00 0.08 0.19 0.01 0.02 0.00 0.00 0.00 0.00 0.03 0.05 0.00 0.01
LeoI  20775       0.11 0.23 0.01 0.01 0.06 0.15 0.00 0.02 0.04 0.15 0.02 0.01 0.00 0.00 0.00 0.00 0.04 0.06 0.02 0.02
LeoI  30650       0.15 0.29 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.20 0.02 0.05 0.09 0.15 0.03 0.05 0.02 0.09 0.00 0.01
LeoI  30639       0.16 0.30 0.00 0.01 0.11 0.20 0.01 0.03 0.12 0.23 0.03 0.04 0.05 0.04 0.00 0.01 0.03 0.06 0.02 0.03
LeoI  30635       0.16 0.32 0.01 0.01 0.10 0.20 0.00 0.00 0.10 0.19 0.01 0.03 0.03 0.06 0.02 0.04 0.02 0.03 0.04 0.02
LeoI  30627       0.15 0.29 0.02 0.04 0.05 0.08 0.02 0.05 0.16 0.23 0.02 0.03 0.01 0.03 0.02 0.07 0.07 0.16 0.00 0.03
LeoI  30624       0.12 0.24 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.04 0.05 0.03 0.05 0.11 0.18 0.03 0.05
LeoI  30616       0.16 0.30 0.01 0.02 0.06 0.11 0.04 0.09 0.00 0.00 0.00 0.00 0.04 0.07 0.00 0.03 0.05 0.12 0.02 0.03
LeoI  20735       0.13 0.25 0.04 0.07 0.04 0.07 0.03 0.05 0.04 0.08 0.02 0.03 0.05 0.10 0.03 0.04 0.09 0.18 0.05 0.05
LeoI  30612       0.16 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.21 0.00 0.00 0.03 0.05 0.01 0.02 0.01 0.04 0.04 0.08
LeoI  20728       0.14 0.28 0.01 0.00 0.07 0.10 0.01 0.02 0.10 0.20 0.00 0.00 0.07 0.11 0.02 0.02 0.02 0.03 0.01 0.00
LeoI  30608       0.12 0.23 0.01 0.02 0.05 0.12 0.03 0.04 0.06 0.11 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.18 0.04 0.06
LeoI  20723       0.15 0.30 0.01 0.03 0.08 0.16 0.02 0.05 0.05 0.12 0.01 0.03 0.03 0.06 0.01 0.03 0.05 0.11 0.01 0.02
LeoI  20721       0.14 0.27 0.02 0.04 0.06 0.11 0.02 0.04 0.08 0.18 0.02 0.05 0.00 0.00 0.01 0.01 0.05 0.17 0.05 0.04
LeoI  20702       0.11 0.23 0.00 0.02 0.05 0.08 0.01 0.04 0.06 0.13 0.01 0.00 0.03 0.05 0.01 0.02 0.04 0.06 0.02 0.05
LeoI  30591       0.13 0.26 0.04 0.07 0.10 0.23 0.01 0.03 0.05 0.07 0.09 0.11 0.02 0.07 0.01 0.03 0.05 0.11 0.01 0.01
LeoI  20698       0.11 0.25 0.03 0.10 0.03 0.12 0.02 0.09 0.00 0.00 0.00 0.00 0.05 0.09 0.02 0.09 0.01 0.01 0.00 0.05
LeoI  30582       0.13 0.26 0.02 0.05 0.06 0.14 0.02 0.03 0.07 0.14 0.01 0.03 0.02 0.02 0.00 0.02 0.04 0.14 0.00 0.00
LeoI  20691       0.15 0.30 0.01 0.03 0.05 0.09 0.00 0.00 0.11 0.22 0.02 0.04 0.03 0.05 0.02 0.04 0.07 0.13 0.02 0.05
LeoI  20689       0.14 0.26 0.02 0.04 0.09 0.16 0.01 0.02 0.09 0.19 0.01 0.03 0.01 0.03 0.03 0.02 0.04 0.13 0.02 0.04
LeoI  30572       0.14 0.28 0.02 0.04 0.04 0.11 0.01 0.04 0.07 0.20 0.01 0.02 0.06 0.09 0.03 0.05 0.07 0.10 0.05 0.07
LeoI  20668       0.14 0.28 0.02 0.03 0.00 0.00 0.00 0.03 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.02 0.02 0.02 0.01 0.02
LeoI  30569       0.16 0.29 0.01 0.01 0.00 0.00 0.00 0.00 0.14 0.25 0.05 0.10 0.00 0.00 0.00 0.00 0.02 0.24 0.01 0.01
LeoI  20664       0.15 0.29 0.02 0.03 0.08 0.15 0.02 0.04 0.10 0.18 0.01 0.02 0.04 0.01 0.03 0.04 0.07 0.19 0.00 0.00
LeoI  20659       0.15 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.13 0.00 0.00 0.02 0.03 0.02 0.04
LeoI  30555       0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.21 0.02 0.04 0.08 0.16 0.02 0.03 0.04 0.09 0.02 0.04
LeoI  30551       0.13 0.25 0.03 0.05 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.01 0.00 0.01 0.02 0.04 0.06 0.13 0.01 0.02
LeoI  20644       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.01 0.06 0.00 0.00 0.02 0.05 0.02 0.05 0.06 0.11 0.02 0.04
LeoI  30540       0.13 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.03 0.06 0.00 0.00 0.05 0.08 0.02 0.03 0.03 0.04 0.02 0.03
LeoI  30538       0.14 0.28 0.02 0.04 0.01 0.06 0.02 0.01 0.07 0.21 0.02 0.03 0.02 0.06 0.02 0.05 0.10 0.20 0.00 0.01
LeoI  30538       0.15 0.28 0.02 0.03 0.06 0.12 0.03 0.07 0.04 0.14 0.02 0.03 0.04 0.07 0.00 0.01 0.09 0.15 0.03 0.05
LeoI  20640       0.14 0.29 0.02 0.04 0.06 0.13 0.02 0.04 0.10 0.19 0.01 0.00 0.01 0.01 0.02 0.04 0.06 0.13 0.02 0.04
LeoI  20625       0.12 0.22 0.05 0.09 0.05 0.09 0.04 0.08 0.00 0.00 0.00 0.00 0.04 0.09 0.05 0.12 0.12 0.18 0.03 0.05
LeoI  20624       0.14 0.27 0.00 0.01 0.10 0.16 0.00 0.01 0.08 0.17 0.05 0.05 0.00 0.00 0.02 0.03 0.05 0.11 0.02 0.03
LeoI  30522       0.15 0.28 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.06 0.01 0.03 0.07 0.12 0.01 0.00
LeoI  30522       0.14 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.22 0.02 0.04 0.05 0.15 0.01 0.02 0.08 0.15 0.05 0.05
LeoI  30515       0.13 0.26 0.02 0.04 0.00 0.00 0.00 0.00 0.10 0.19 0.03 0.03 0.03 0.04 0.00 0.01 0.08 0.15 0.02 0.05
LeoI  30514       0.13 0.25 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.15 0.00 0.00 0.02 0.03 0.00 0.00 0.02 0.04 0.00 0.02
LeoI  30514       0.11 0.21 0.02 0.05 0.01 0.00 0.03 0.08 0.06 0.11 0.01 0.01 0.04 0.08 0.03 0.02 0.02 0.14 0.00 0.00
LeoI  20598       0.15 0.29 0.02 0.04 0.07 0.13 0.01 0.03 0.09 0.19 0.00 0.01 0.01 0.02 0.02 0.04 0.09 0.15 0.01 0.02
LeoI  30497       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.15 0.02 0.03 0.03 0.04 0.04 0.06 0.06 0.13 0.05 0.10
LeoI  30496       0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.21 0.04 0.05 0.04 0.06 0.00 0.01 0.01 0.02 0.00 0.00
LeoI  30498       0.14 0.28 0.03 0.05 0.09 0.17 0.02 0.04 0.11 0.20 0.01 0.02 0.01 0.01 0.01 0.04 0.06 0.18 0.04 0.04
LeoI  30492       0.15 0.30 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.02 0.01 0.00 0.03 0.02 0.07 0.14 0.00 0.00
LeoI  20579       0.13 0.26 0.02 0.04 0.07 0.11 0.03 0.06 0.10 0.16 0.01 0.02 0.04 0.11 0.00 0.00 0.08 0.15 0.01 0.03
LeoI  20575       0.13 0.26 0.00 0.01 0.02 0.04 0.00 0.03 0.08 0.18 0.01 0.02 0.06 0.11 0.03 0.06 0.00 0.00 0.00 0.00
LeoI  20573       0.16 0.31 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.20 0.04 0.04 0.00 0.00 0.00 0.00 0.04 0.07 0.01 0.02
LeoI  30480       0.13 0.25 0.04 0.08 0.06 0.09 0.01 0.01 0.11 0.19 0.02 0.04 0.03 0.07 0.04 0.07 0.11 0.22 0.02 0.03
LeoI  30478       0.13 0.27 0.02 0.02 0.05 0.15 0.02 0.04 0.07 0.18 0.01 0.02 0.07 0.14 0.02 0.04 0.04 0.08 0.01 0.01
LeoI  20566       0.14 0.28 0.03 0.05 0.09 0.18 0.02 0.42 0.09 0.18 0.00 0.15 0.02 0.01 0.03 0.07 0.07 0.13 0.04 0.07
LeoI  20559       0.14 0.28 0.01 0.03 0.00 0.00 0.00 0.00 0.06 0.19 0.00 0.01 0.01 0.00 0.02 0.05 0.07 0.14 0.02 0.04
LeoI  20558       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.05 0.09 0.02 0.04 0.00 0.02 0.01 0.05 0.01 0.01 0.01 0.02
LeoI  30471       0.14 0.28 0.01 0.03 0.08 0.16 0.02 0.04 0.10 0.21 0.01 0.03 0.05 0.09 0.01 0.03 0.09 0.14 0.00 0.01
LeoI  20551       0.14 0.27 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.17 0.00 0.02 0.02 0.05 0.02 0.04 0.01 0.03 0.01 0.03
LeoI  20547       0.13 0.25 0.04 0.08 0.00 0.00 0.00 0.00 0.13 0.21 0.01 0.04 0.03 0.08 0.00 0.09 0.09 0.17 0.02 0.06
LeoI  30456       0.15 0.31 0.01 0.02 0.10 0.20 0.02 0.02 0.12 0.23 0.00 0.01 0.08 0.13 0.03 0.06 0.06 0.08 0.01 0.01
LeoI  20538       0.13 0.26 0.02 0.04 0.03 0.09 0.02 0.05 0.11 0.23 0.01 0.03 0.01 0.02 0.03 0.05 0.02 0.06 0.00 0.00
LeoI  20532       0.13 0.25 0.02 0.03 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.00 0.01 0.02 0.03 0.04 0.00 0.00 0.00 0.00
LeoI  20533       0.13 0.27 0.02 0.04 0.10 0.22 0.00 0.00 0.07 0.16 0.00 0.00 0.02 0.07 0.01 0.01 0.03 0.06 0.02 0.04
LeoI  20518       0.13 0.25 0.02 0.05 0.07 0.14 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.01 0.06 0.06 0.01 0.03
LeoI  20514       0.15 0.29 0.02 0.03 0.07 0.14 0.03 0.04 0.00 0.00 0.00 0.00 0.06 0.13 0.02 0.02 0.05 0.13 0.01 0.04
LeoI  20506       0.13 0.25 0.03 0.06 0.05 0.09 0.02 0.05 0.07 0.17 0.03 0.06 0.04 0.07 0.02 0.03 0.10 0.19 0.02 0.04
LeoI  20507       0.13 0.26 0.03 0.07 0.06 0.13 0.03 0.06 0.06 0.15 0.03 0.05 0.04 0.07 0.04 0.08 0.11 0.16 0.01 0.02
LeoI  30439       0.13 0.25 0.02 0.03 0.05 0.08 0.03 0.04 0.09 0.17 0.01 0.00 0.01 0.03 0.02 0.04 0.05 0.10 0.02 0.04
LeoI  20504       0.15 0.30 0.02 0.03 0.00 0.00 0.00 0.39 0.11 0.22 0.05 0.06 0.02 0.03 0.02 0.04 0.02 0.05 0.03 0.02
LeoI  30429       0.13 0.26 0.01 0.03 0.06 0.06 0.11 0.23 0.05 0.12 0.01 0.03 0.02 0.04 0.01 0.03 0.07 0.14 0.00 0.02
LeoI  20491       0.14 0.27 0.03 0.06 0.05 0.13 0.02 0.04 0.11 0.24 0.02 0.04 0.06 0.10 0.02 0.03 0.08 0.16 0.01 0.04
LeoI  20483       0.13 0.27 0.00 0.01 0.06 0.13 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.04 0.04 0.08 0.02 0.03
LeoI  20477       0.15 0.30 0.01 0.02 0.08 0.15 0.00 0.01 0.11 0.23 0.01 0.02 0.02 0.01 0.03 0.05 0.04 0.09 0.01 0.03
LeoI  30420       0.10 0.20 0.03 0.06 0.00 0.00 0.00 0.00 0.10 0.17 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.16 0.04 0.05
LeoI  20474       0.13 0.26 0.01 0.01 0.08 0.13 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.05 0.01 0.02 0.03 0.01 0.01 0.01
LeoI  20471       0.14 0.28 0.01 0.02 0.05 0.09 0.02 0.04 0.04 0.09 0.01 0.01 0.01 0.02 0.01 0.03 0.08 0.19 0.04 0.07
LeoI  30414       0.12 0.20 0.00 0.00 0.02 0.04 0.02 0.08 0.00 0.00 0.00 0.00 0.61 0.07 0.00 0.04 0.01 0.07 0.00 0.00
LeoI  30398       0.15 0.30 0.01 0.02 0.28 0.40 0.12 0.33 0.07 0.20 0.00 0.02 0.01 0.02 0.02 0.04 0.06 0.17 0.02 0.02
LeoI  20450       0.13 0.26 0.01 0.03 0.05 0.08 0.00 0.00 0.11 0.19 0.02 0.04 0.09 0.13 0.07 0.11 0.05 0.14 0.01 0.02
LeoI  30395       0.13 0.24 0.01 0.03 0.00 0.00 0.00 0.00 0.10 0.18 0.00 0.01 0.00 0.00 0.00 0.00 0.01 0.02 0.03 0.04
LeoI  20445       0.11 0.22 0.01 0.02 0.06 0.13 0.01 0.03 0.05 0.12 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.18 0.03 0.05
LeoI  20438       0.12 0.24 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.11 0.01 0.00 0.05 0.02 0.05 0.07 0.01 0.02 0.02 0.05
LeoI  30387       0.11 0.23 0.01 0.03 0.08 0.16 0.00 0.01 0.00 0.00 0.00 0.00 0.02 0.05 0.02 0.03 0.00 0.00 0.00 0.00
LeoI  20436       0.13 0.26 0.03 0.06 0.05 0.07 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.02 0.01 0.02 0.07 0.14 0.00 0.04
LeoI  30382       0.16 0.31 0.01 0.01 0.00 0.00 0.00 0.00 0.13 0.20 0.03 0.05 0.06 0.10 0.02 0.03 0.03 0.08 0.00 0.01
LeoI  20431       0.12 0.22 0.04 0.09 0.02 0.06 0.04 0.07 0.07 0.18 0.02 0.08 0.05 0.09 0.04 0.07 0.16 0.20 0.01 0.04
LeoI  20428       0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.07 0.03 0.05 0.08 0.16 0.06 0.10
LeoI  20427       0.13 0.25 0.04 0.08 0.07 0.07 0.02 0.05 0.08 0.15 0.04 0.07 0.04 0.07 0.01 0.04 0.13 0.23 0.00 0.01
LeoI  30374       0.13 0.27 0.02 0.04 0.05 0.08 0.29 0.00 0.11 0.19 0.10 0.03 0.03 0.02 0.00 0.02 0.03 0.11 0.05 0.04
LeoI  30370       0.07 0.13 0.06      0.02 0.02 0.01 0.03 0.10 0.13 0.06 0.07 0.03 0.05 0.04 0.04 0.06 0.15 0.00 0.03
LeoI  30355       0.14 0.26 0.03 0.05 0.08 0.16 0.02 0.03 0.08 0.20 0.03 0.04 0.01 0.00 0.03 0.04 0.08 0.14 0.00 0.00
LeoI  20402       0.14 0.27 0.02 0.04 0.09 0.16 0.02 0.05 0.10 0.17 0.03 0.05 0.02 0.01 0.01 0.01 0.03 0.07 0.03 0.06
LeoI  30337       0.12 0.25 0.01 0.03 0.06 0.14 0.01 0.04 0.08 0.14 0.02 0.03 0.01 0.01 0.02 0.03 0.11 0.18 0.01 0.08
LeoI  30332       0.13 0.26 0.01 0.02 0.08 0.16 0.00 0.00 0.07 0.15 0.01 0.02 0.04 0.06 0.01 0.02 0.00 0.00 0.00 0.00
LeoI  30331       0.13 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.04 0.01 0.01 0.00 0.05 0.00 0.00
LeoI  20391       0.14 0.28 0.03 0.05 0.11 0.10 0.01 0.02 0.06 0.15 0.01 0.02 0.04 0.04 0.02 0.04 0.07 0.16 0.00 0.05
LeoI  30320       0.14 0.29 0.02 0.03 0.00 0.40 0.00 0.00 0.10 0.05 0.01 0.02 0.06 0.08 0.00 0.01 0.10 0.18 0.01 0.04
LeoI  20377       0.15 0.29 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.07 0.02 0.03 0.01 0.05 0.03 0.08
LeoI  20372       0.14 0.29 0.02 0.04 0.06 0.12 0.02 0.05 0.08 0.19 0.00 0.01 0.01 0.01 0.02 0.04 0.09 0.19 0.03 0.05
LeoI  20361       0.12 0.23 0.04 0.08 0.04 0.08 0.02 0.05 0.06 0.15 0.01 0.02 0.03 0.06 0.02 0.06 0.09 0.18 0.03 0.07
LeoI  20359       0.13 0.26 0.03 0.07 0.06 0.13 0.02 0.05 0.10 0.20 0.01 0.03 0.02 0.03 0.01 0.02 0.09 0.19 0.02 0.05
LeoI  20354       0.15 0.31 0.01 0.01 0.06 0.13 0.06 0.07 0.00 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.04 0.10 0.02 0.03
LeoI  30292       0.12 0.26 0.03 0.06 0.00 0.38 0.00 0.00 0.11 0.19 0.01 0.03 0.01 0.00 0.00 0.05 0.04 0.08 0.01 0.04
LeoI  30293       0.15 0.30 0.01 0.03 0.08 0.18 0.02 0.05 0.12 0.24 0.03 0.05 0.05 0.09 0.02 0.03 0.03 0.05 0.01 0.03
LeoI  30290       0.14 0.29 0.02 0.04 0.06 0.12 0.03 0.05 0.11 0.24 0.01 0.03 0.00 0.04 0.01 0.03 0.12 0.20 0.03 0.04
LeoI  20348       0.13 0.25 0.00 0.01 0.12 0.24 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  20345       0.12 0.24 0.05 0.09 0.00 0.03 0.05 0.08 0.07 0.20 0.02 0.06 0.03 0.03 0.01 0.01 0.15 0.23 0.01 0.00
LeoI  20345       0.13 0.24 0.04 0.09 0.06 0.10 0.03 0.06 0.13 0.19 0.02 0.03 0.07 0.11 0.03 0.08 0.13 0.24 0.01 0.03
LeoI  20346       0.15 0.29 0.01 0.02 0.08 0.19 0.03 0.03 0.00 0.00 0.00 0.00 0.04 0.05 0.01 0.02 0.06 0.12 0.01 0.01
LeoI  20342       0.16 0.30 0.00 0.01 0.09 0.18 0.01 0.03 0.08 0.17 0.01 0.01 0.00 0.00 0.00 0.06 0.02 0.12 0.03 0.04
LeoI  20343       0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.11 0.03 0.06
LeoI  20340       0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.19 0.05 0.05 0.02 0.04 0.01 0.03 0.06 0.13 0.01 0.02
LeoI  20335       0.14 0.28 0.01 0.03 0.09 0.17 0.01 0.04 0.12 0.15 0.02 0.04 0.02 0.02 0.00 0.03 0.01 0.02 0.00 0.02
LeoI  30273       0.15 0.28 0.00      0.18 0.45 0.04 0.01 0.14 0.26 0.03 0.03 0.01 0.02 0.04 0.05 0.10 0.19 0.00 0.00
LeoI  30268       0.13 0.24 0.03 0.05 0.00 0.00 0.00 0.00 0.02 0.03 0.04 0.05 0.02 0.04 0.03 0.05 0.10 0.21 0.06 0.10
LeoI  20304       0.14 0.29 0.03 0.04 0.11 0.07 0.02 0.05 0.11 0.19 0.02 0.06 0.09 0.15 0.04 0.08 0.08 0.13 0.00 0.01
LeoI  30265       0.13 0.26 0.04 0.08 0.06 0.09 0.03 0.06 0.11 0.23 0.05 0.05 0.03 0.06 0.03 0.05 0.13 0.29 0.02 0.03
LeoI  30264       0.12 0.25 0.02 0.03 0.00 0.00 0.00 0.00 0.07 0.16 0.01 0.02 0.01 0.02 0.01 0.02 0.05 0.07 0.02 0.04
LeoI  20299       0.15 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.04 0.06 0.10 0.01 0.02
LeoI  30261       0.12 0.26 0.03 0.04 0.07 0.16 0.05 0.05 0.00 0.00 0.00 0.00 0.03 0.05 0.04 0.06 0.07 0.14 0.04 0.05
LeoI  30260       0.16 0.32 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.05 0.01 0.01 0.05 0.12 0.03 0.06
LeoI  20293       0.17 0.32 0.01      0.06 0.11 0.01 0.02 0.11 0.19 0.02 0.02 0.02 0.03 0.02 0.03 0.10 0.17 0.00 0.01
LeoI  30242       0.13 0.24 0.03 0.06 0.05 0.08 0.07 0.05 0.08 0.16 0.03 0.06 0.02 0.03 0.03 0.05 0.10 0.17 0.00 0.00
LeoI  20277       0.13 0.27 0.01 0.02 0.06 0.13 0.03 0.06 0.04 0.14 0.02 0.02 0.03 0.06 0.00 0.01 0.05 0.12 0.01 0.03
LeoI  20277       0.13 0.26 0.01 0.03 0.10 0.20 0.02 0.03 0.10 0.18 0.01 0.03 0.03 0.06 0.01 0.02 0.04 0.10 0.03 0.04
LeoI  30236       0.13 0.26 0.01 0.02 0.18 0.37 0.05 0.11 0.05 0.13 0.00 0.02 0.01 0.03 0.01 0.03 0.04 0.08 0.01 0.00
LeoI  20266       0.13 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.25 0.05 0.11 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  30228       0.14 0.28 0.00 0.01 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.10 0.01 0.02 0.05 0.09 0.04 0.07
LeoI  20250       0.13 0.25 0.02 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  20248       0.13 0.26 0.03 0.06 0.05 0.10 0.03 0.06 0.11 0.22 0.02 0.02 0.04 0.08 0.00 0.00 0.16 0.23 0.03 0.05
LeoI  20244       0.14 0.27 0.01 0.02 0.17 0.24 0.06 0.11 0.09 0.17 0.02 0.01 0.02 0.01 0.01 0.02 0.06 0.18 0.05 0.05
LeoI  20231       0.13 0.27 0.03 0.05 0.06 0.13 0.03 0.06 0.00 0.00 0.00 0.00 0.01 0.04 0.01 0.03 0.11 0.24 0.00 0.00
LeoI  20230       0.10 0.20 0.04      0.08 0.14 0.01 0.03 0.08 0.13 0.11 0.07 0.07 0.07 0.02 0.03 0.13 0.24 0.00 0.00
LeoI  20225       0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.21 0.00 0.00 0.08 0.15 0.02 0.05 0.04 0.10 0.03 0.02
LeoI  20198       0.14 0.27 0.03      0.08 0.09 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.05 0.12 0.22 0.00 0.01
LeoI  20185       0.14 0.28 0.03 0.06 0.09 0.14 0.03 0.03 0.09 0.19 0.01 0.03 0.02 0.04 0.01 0.03 0.07 0.17 0.01 0.02
LeoI  30156       0.16 0.34 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.28 0.00 0.03 0.08 0.16 0.00 0.01 0.04 0.02 0.03 0.04
LeoI  20163       0.15 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.16 0.00 0.00 0.00 0.00 0.00 0.00
LeoI  30139       0.12 0.25 0.00 0.00 0.10 0.20 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.02 0.02 0.02 0.04
LeoI  20139       0.10 0.20           0.01 0.01 0.02 0.05 0.12 0.24 0.02 0.02 0.07 0.13 0.02 0.06 0.12 0.27 0.02 0.05
LeoI  30123       0.12 0.23 0.05 0.10 0.04 0.07 0.04 0.07 0.09 0.20 0.03 0.05 0.04 0.08 0.01 0.02 0.16 0.23 0.04 0.04
LeoI  30123       0.13 0.24 0.05 0.09 0.06 0.10 0.05 0.08 0.11 0.21 0.02 0.06 0.00 0.00 0.05 0.10 0.15 0.25 0.00 0.05
LeoI  20129       0.14 0.28 0.03 0.06 0.04 0.08 0.04 0.07 0.09 0.18 0.00 0.02 0.06 0.12 0.04 0.07 0.10 0.20 0.03 0.05
LeoI  20129       0.15 0.29 0.03 0.05 0.00 0.00 0.00 0.00 0.09 0.23 0.00 0.01 0.02 0.05 0.04 0.06 0.10 0.17 0.00 0.06
LeoI  30102       0.13 0.25 0.03 0.06 0.02 0.04 0.04 0.08 0.00 0.00 0.00 0.00 0.02 0.03 0.04 0.08 0.15 0.20 0.00 0.01
LeoI  30090       0.12 0.25 0.01 0.02 0.04 0.07 0.04 0.08 0.00 0.00 0.00 0.00 0.04 0.08 0.01 0.01 0.04 0.07 0.01 0.03
LeoI  30082       0.14 0.28 0.02 0.04 0.10 0.19 0.01 0.02 0.09 0.19 0.01 0.03 0.00 0.00 0.02 0.04 0.07 0.17 0.02 0.03
LeoI  20102       0.12 0.22 0.05      0.08 0.16 0.01 0.11 0.05 0.16 0.03 0.03 0.09 0.11 0.02 0.07 0.14 0.24 0.02 0.02
LeoI  20100       0.13 0.26 0.03 0.05 0.08 0.15 0.02 0.05 0.13 0.22 0.03 0.05 0.01 0.02 0.01 0.02 0.02 0.04 0.01 0.01
LeoI  30046       0.14 0.28 0.03 0.06 0.08 0.16 0.03 0.05 0.11 0.22 0.00 0.00 0.01 0.02 0.03 0.05 0.07 0.19 0.02 0.05
LeoI  30033       0.13 0.27 0.03 0.05 0.09 0.17 0.01 0.05 0.11 0.19 0.01 0.02 0.27 0.32 0.11 0.22 0.06 0.14 0.05 0.06
Sex   1788        0.14 0.17 0.04 0.00 0.00 0.00 0.00 0.00 0.11 0.13 0.02 0.02 0.00 0.00 0.00 0.00 0.33 0.88 0.16 0.28
Sex   937         0.12 0.23 0.00 0.02 0.00 0.00 0.00 0.00 0.08 0.14 0.01 0.05 0.04 0.08 0.02 0.05 0.00 0.00 0.00 0.00
Sex   2816        0.11 0.25 0.00      0.06 0.20 0.05 0.04 0.00 0.00 0.00 0.00 0.01 0.09 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1637        0.10 0.20 0.01 0.01 0.07 0.12 0.00 0.02 0.00 0.00 0.00 0.00 0.03 0.05 0.00 0.00 0.03 0.03 0.29 0.38
Sex   302         0.15 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.16 0.02 0.05 0.08 0.15 0.02 0.03 0.07 0.13 0.01 0.03
Sex   1965        0.12 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.09 0.01 0.02 0.00 0.00 0.00 0.00
Sex   3136        0.09 0.16 0.00      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.71 0.00 0.00
Sex   493         0.13 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.17 0.01 0.02 0.16 0.35 0.06 0.14 0.07 0.07 0.13 0.23
Sex   1513        0.11 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.13 0.00 0.01 0.04 0.06 0.02 0.03 0.02 0.04 0.00 0.00
Sex   2048        0.13 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.01 0.02 0.08 0.00 0.00 0.02 0.04 0.01 0.02
Sex   212         0.15 0.29 0.01 0.01 0.08 0.16 0.00 0.04 0.08 0.16 0.01 0.02 0.04 0.09 0.00 0.00 0.09 0.14 0.02 0.04
Sex   1578        0.09 0.16 0.01 0.04 0.00 0.01 0.02 0.03 0.04 0.05 0.00 0.01 0.04 0.07 0.01 0.00 0.02 0.05 0.01 0.01
Sex   257         0.15 0.30 0.01 0.02 0.10 0.19 0.01 0.01 0.07 0.21 0.01 0.01 0.10 0.16 0.02 0.03 0.05 0.11 0.00 0.03
Sex   878         0.12 0.23 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.13 0.02 0.01 0.07 0.12 0.01 0.05 0.00 0.00 0.00 0.00
Sex   1948        0.11 0.21 0.04 0.05 0.68 0.73 0.78 0.86 0.02 0.08 0.00 0.02 0.00 0.02 0.06 0.10 0.00 0.00 0.00 0.00
Sex   2787        0.12 0.23 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.14 0.01 0.01 0.03 0.03 0.05 0.01
Sex   1023        0.09 0.19 0.02 0.03 0.07 0.15 0.01 0.00 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.04 0.01 0.01 0.04 0.05
Sex   2356        0.13 0.24 0.03 0.05 0.00 0.00 0.00 0.00 0.08 0.13 0.00 0.02 0.11 0.15 0.04 0.09 0.00 0.00 0.00 0.00
Sex   269         0.16 0.31 0.00 0.00 0.10 0.19 0.02 0.04 0.09 0.21 0.02 0.00 0.05 0.07 0.02 0.04 0.04 0.11 0.04 0.05
Sex   531         0.13 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.22 0.02 0.01 0.09 0.15 0.00 0.01 0.02 0.05 0.01 0.01
Sex   1313        0.03 0.01 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.13 0.01 0.04 0.40 1.00 0.23 0.44
Sex   1228        0.12 0.24 0.01 0.01 0.08 0.14 0.03 0.05 0.08 0.17 0.01 0.01 0.03 0.06 0.01 0.01 0.04 0.09 0.02 0.05
Sex   1487        0.12 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.18 0.00 0.01 0.01 0.12 0.00 0.04 0.00 0.00 0.00 0.00
Sex   382         0.15 0.31 0.00 0.00 0.11 0.23 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.09 0.04 0.05 0.00 0.00 0.00 0.00
Sex   191         0.14 0.27 0.02 0.03 0.07 0.12 0.01 0.01 0.06 0.16 0.01 0.02 0.05 0.12 0.01 0.02 0.09 0.15 0.04 0.06
Sex   522         0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.19 0.00 0.01 0.05 0.10 0.02 0.03 0.00 0.02 0.00 0.00
Sex   647         0.12 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.19 0.01 0.01 0.07 0.11 0.01 0.02 0.05 0.09 0.07 0.13
Sex   958         0.13 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   2868        0.10 0.20 0.03      0.00 0.00 0.00 0.00 0.05 0.14 0.15 0.14 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1569        0.17 0.35 0.01 0.05 0.02 0.11 0.13 0.19 0.02 0.03 0.05 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.03
Sex   1207        0.06 0.15 0.03 0.06 0.00 0.00 0.00 0.00 0.02 0.10 0.01 0.01 0.00 0.00 0.02 0.02 0.06 0.08 0.04 0.07
Sex   545         0.12 0.24 0.00 0.01 0.22 0.37 0.05 0.34 0.00 0.00 0.00 0.00 0.02 0.04 0.00 0.01 0.00 0.05 0.04 0.05
Sex   343         0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.07 0.16 0.01 0.01 0.04 0.08 0.01 0.04 0.02 0.03 0.01 0.03
Sex   1615        0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.11 0.09 0.13
Sex   169         0.16 0.32 0.01      0.10 0.18 0.00 0.02 0.11 0.23 0.02 0.02 0.01 0.00 0.03 0.03 0.09 0.14 0.00 0.00
Sex   2318        0.11 0.20 0.01 0.02 0.00 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.03 0.04 0.01 0.01 0.08 0.12
Sex   3292        0.09 0.17 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1125        0.12 0.27 0.02 0.02 0.05 0.13 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.52 0.57 0.11 0.34
Sex   740         0.13 0.25 0.01 0.03 0.00 0.00 0.00 0.00 0.10 0.20 0.01 0.01 0.06 0.11 0.00 0.00 0.03 0.07 0.01 0.03
Sex   539         0.11 0.22 0.01 0.01 0.00 0.00 0.00 0.00 0.07 0.15 0.00 0.10 0.05 0.08 0.00 0.00 0.09 0.21 0.05 0.09
Sex   819         0.13 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.02 0.04 0.09 0.01 0.00 0.03 0.00 0.04 0.07
Sex   444         0.09 0.18 0.01 0.03 0.00 0.00 0.00 0.00 0.03 0.09 0.01 0.02 0.01 0.02 0.00 0.01 0.08 0.20 0.02 0.03
Sex   2299        0.12 0.24 0.01 0.00 0.01 0.01 0.10 0.23 0.01 0.05 0.05 0.01 0.00 0.03 0.05 0.12 0.00 0.00 0.00 0.00
Sex   919         0.12 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.12 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1422        0.11 0.22 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.05 0.04 0.06 0.21 0.35 0.00 0.04
Sex   492         0.13 0.26 0.00 0.01 0.07 0.11 0.01 0.00 0.09 0.16 0.02 0.04 0.06 0.12 0.01 0.02 0.03 0.07 0.03 0.04
Sex   2194        0.13 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.10 0.21 0.01 0.02 0.05 0.10 0.03 0.04 0.10 0.21 0.09 0.17
Sex   2147        0.11 0.24 0.00 0.01 0.10 0.25 0.06 0.12 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.48 0.57 0.47 0.58
Sex   2410        0.13 0.24 0.04 0.03 0.24 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1211        0.13 0.25 0.02 0.04 0.08 0.13 0.00 0.00 0.11 0.21 0.01 0.03 0.00 0.03 0.01 0.01 0.01 0.03 0.00 0.00
Sex   1291        0.10 0.20 0.01 0.02 0.05 0.11 0.01 0.02 0.06 0.14 0.00 0.01 0.00 0.01 0.01 0.00 0.01 0.01 0.02 0.04
Sex   608         0.12 0.26 0.01 0.01 0.25 0.39 0.11 0.26 0.00 0.00 0.00 0.00 0.05 0.09 0.00 0.01 0.31 0.37 0.07 0.17
Sex   2106        0.09 0.21 0.03 0.04 0.04 0.08 0.06 0.07 0.00 0.00 0.00 0.00 0.01 0.06 0.04 0.05 0.00 0.00 0.00 0.00
Sex   514         0.12 0.24 0.00 0.01 0.06 0.11 0.03 0.05 0.10 0.18 0.02 0.01 0.02 0.03 0.02 0.01 0.04 0.00 0.03 0.05
Sex   623         0.14 0.27 0.01 0.02 0.09 0.17 0.02 0.04 0.07 0.16 0.02 0.00 0.02 0.06 0.01 0.02 0.03 0.05 0.00 0.01
Sex   1428        0.11 0.22 0.01 0.01 0.00 0.01 0.00 0.00 0.08 0.16 0.01 0.03 0.01 0.02 0.03 0.07 0.13 0.34 0.02 0.04
Sex   599         0.10 0.21 0.02 0.04 0.01 0.01 0.10 0.19 0.00 0.00 0.00 0.00 0.03 0.07 0.03 0.02 0.07 0.17 0.02 0.06
Sex   885         0.14 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.01 0.00 0.02 0.06 0.13
Sex   1906        0.15 0.32 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.03 0.00 0.00 0.03 0.07 0.04 0.08 0.00 0.00 0.00 0.00
Sex   990         0.12 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.17 0.04 0.05 0.05 0.09 0.01 0.01 0.03 0.05 0.00 0.01
Sex   2178        0.12 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.20 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   497         0.14 0.28 0.00 0.01 0.07 0.13 0.02 0.06 0.11 0.21 0.01 0.01 0.02 0.07 0.00 0.00 0.01 0.03 0.02 0.05
Sex   760         0.13 0.31 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.26 0.02 0.04 0.19 0.36 0.09 0.21 0.08 0.20 0.04 0.10
Sex   741         0.12 0.24 0.01 0.02 0.03 0.06 0.04 0.09 0.07 0.15 0.01 0.01 0.02 0.03 0.01 0.04 0.00 0.00 0.00 0.00
Sex   1611        0.12 0.25 0.01 0.03 0.00 0.00 0.00 0.00 0.09 0.19 0.01 0.02 0.07 0.14 0.01 0.02 0.00 0.03 0.03 0.04
Sex   591         0.13 0.25 0.01 0.01 0.05 0.11 0.02 0.05 0.08 0.17 0.01 0.01 0.06 0.12 0.02 0.04 0.01 0.01 0.01 0.02
Sex   255         0.16 0.31 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.20 0.03 0.03 0.01 0.08 0.00 0.00 0.03 0.04 0.00 0.01
Sex   1830        0.08 0.16 0.05 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.00 0.00
Sex   2541        0.14 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.02 0.06
Sex   772         0.10 0.21 0.01 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.06 0.02 0.05 0.00 0.00 0.00 0.00
Sex   1406        0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.02 0.00 0.00 0.00 0.00 0.03 0.06 0.00 0.00
Sex   570         0.10 0.20 0.01 0.02 0.02 0.03 0.04 0.08 0.00 0.00 0.00 0.00 0.05 0.10 0.01 0.02 0.00 0.00 0.00 0.00
Sex   825         0.08 0.15 0.01 0.02 0.05 0.08 0.10 0.14 0.04 0.08 0.02 0.04 0.05 0.08 0.04 0.05 0.07 0.15 0.01 0.02
Sex   564         0.11 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.19 0.01 0.01 0.04 0.06 0.01 0.02 0.00 0.00 0.00 0.00
Sex   1703        0.04 0.01 0.06 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.00 0.00 0.00
Sex   561         0.12 0.24 0.00 0.01 0.12 0.24 0.02 0.04 0.09 0.19 0.00 0.00 0.04 0.04 0.01 0.04 0.05 0.10 0.02 0.05
Sex   420         0.15 0.28 0.01 0.01 0.09 0.14 0.01 0.01 0.10 0.18 0.04 0.04 0.03 0.11 0.00 0.00 0.02 0.04 0.02 0.04
Sex   322         0.15 0.30 0.00 0.01 0.07 0.18 0.02 0.04 0.08 0.18 0.01 0.02 0.04 0.09 0.01 0.02 0.01 0.02 0.01 0.01
Sex   1838        0.10 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.04 0.09 0.01 0.02 0.00 0.00 0.01 0.03 0.00 0.00 0.00 0.00
Sex   223         0.15 0.29 0.01 0.02 0.07 0.13 0.01 0.03 0.08 0.20 0.02 0.02 0.05 0.09 0.01 0.02 0.11 0.13 0.05 0.06
Sex   690         0.12 0.24 0.02 0.04 0.06 0.12 0.02 0.04 0.06 0.13 0.00 0.01 0.03 0.06 0.01 0.02 0.11 0.13 0.11 0.16
Sex   195         0.15 0.30 0.02 0.04 0.00 0.00 0.00 0.00 0.11 0.23 0.02 0.04 0.03 0.07 0.05 0.06 0.05 0.09 0.05 0.05
Sex   1240        0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.06 0.01 0.02 0.00 0.00 0.00 0.00
Sex   2103        0.09 0.18 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.01 0.02 0.00 0.00 0.00 0.00
Sex   1895        0.06 0.12 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   2643        0.10 0.20 0.00      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1063        0.11 0.22 0.02 0.03 0.06 0.12 0.02 0.03 0.00 0.00 0.00 0.00 0.04 0.08 0.00 0.00 0.09 0.17 0.01 0.00
Sex   2871        0.03 0.04 0.01      1.00 1.00 1.00 0.11 0.06 0.12 0.03 0.10 0.00 0.00 0.00 0.00 0.01 0.02 0.01 0.08
Sex   574         0.14 0.28 0.00 0.01 0.08 0.16 0.00 0.01 0.09 0.19 0.01 0.01 0.04 0.09 0.00 0.00 0.05 0.11 0.02 0.04
Sex   1531        0.16 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.19 0.02 0.05 0.00 0.27 0.01 0.19 0.00 0.00 0.00 0.00
Sex   1739        0.12 0.29 0.11 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.00
Sex   534         0.13 0.26 0.00 0.01 0.07 0.15 0.02 0.04 0.09 0.18 0.00 0.00 0.02 0.06 0.01 0.07 0.01 0.01 0.00 0.00
Sex   279         0.15 0.30 0.01 0.02 0.07 0.13 0.00 0.01 0.10 0.20 0.01 0.00 0.02 0.04 0.02 0.05 0.06 0.10 0.02 0.05
Sex   299         0.16 0.31 0.01 0.02 0.00 0.15 0.00 0.00 0.11 0.23 0.02 0.04 0.05 0.09 0.00 0.02 0.04 0.08 0.01 0.03
Sex   943         0.12 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.03 0.07 0.00 0.00 0.03 0.04 0.01 0.01
Sex   929         0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.00 0.01 0.10 0.36 0.12 0.35
Sex   1048        0.12 0.23 0.02 0.04 0.00 0.00 0.00 0.00 0.10 0.19 0.00 0.01 0.07 0.09 0.02 0.05 0.04 0.08 0.04 0.09
Sex   397         0.10 0.21 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.13 0.03 0.05 0.10 0.27 0.00 0.12
Sex   1510        0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.10 0.03 0.02
Sex   1324        0.11 0.60 0.15 0.42 0.00 0.00 0.00 0.00 0.10 0.40 0.12 0.39 0.02 0.09 0.10 0.19 0.14 0.68 0.08 0.29
Sex   777         0.12 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.23 0.00 0.00 0.08 0.13 0.00 0.01 0.03 0.07 0.00 0.00
Sex   390         0.13 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.06 0.01 0.03 0.05 0.09 0.00 0.01
Sex   670         0.12 0.24 0.00 0.00 0.06 0.11 0.02 0.03 0.08 0.16 0.01 0.03 0.01 0.02 0.01 0.02 0.00 0.00 0.00 0.00
Sex   1575        0.11 0.21 0.02 0.04 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.11 0.01 0.01 0.05 0.11 0.03 0.05
Sex   1605        0.11 0.21 0.01 0.03 0.05 0.10 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.15 0.33 0.14 0.32
Sex   1347        0.11 0.22 0.01 0.04 0.00 0.00 0.00 0.00 0.05 0.10 0.02 0.04 0.02 0.07 0.01 0.04 0.08 0.10 0.33 0.38
Sex   1411        0.06 0.10 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1203        0.10 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.14 0.01 0.02 0.04 0.08 0.02 0.03 0.00 0.00 0.00 0.00
Sex   470         0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.04 0.05 0.02 0.04 0.01 0.01 0.01 0.04
Sex   792         0.12 0.24 0.01 0.02 0.08 0.17 0.02 0.03 0.07 0.16 0.01 0.02 0.04 0.09 0.00 0.00 0.01 0.02 0.00 0.00
Sex   1213        0.11 0.23 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.14 0.00 0.00 0.02 0.04 0.02 0.03 0.00 0.00 0.00 0.00
Sex   1084        0.12 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1709        0.11 0.21 0.00 0.00 0.06 0.10 0.03 0.04 0.07 0.11 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   2999        0.08 0.17 0.04      0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1400        0.10 0.21 0.00 0.00 0.04 0.08 0.06 0.13 0.00 0.00 0.00 0.00 0.03 0.06 0.01 0.01 0.00 0.00 0.00 0.00
Sex   2419        0.09 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.35 0.16 0.36
Sex   2001        0.09 0.18 0.03 0.05 0.00 0.00 0.00 0.00 0.06 0.11 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   1901        0.07 0.14 0.03 0.05 0.00 0.00 0.00 0.00 0.01 0.01 0.11 0.05 0.00 0.00 0.04 0.03 0.36 0.89 0.13 0.36
Sex   787         0.12 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.15 0.02 0.02 0.00 0.03 0.00 0.00
Sex   572         0.14 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.16 0.00 0.05 0.04 0.08 0.00 0.01 0.00 0.00 0.00 0.00
Sex   1479        0.12 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.03 0.01 0.03 0.04 0.06 0.03 0.05
Sex   1902        0.10 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.15 0.04 0.06 0.00 0.01 0.00 0.01 0.01 0.02 0.00 0.01
Sex   1638        0.10 0.20 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.03 0.09 0.00 0.00 0.00 0.00
Sex   642         0.10 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.15 0.00 0.00 0.00 0.03 0.04 0.05 0.04 0.03 0.06 0.09
Sex   858         0.07 0.16 0.03 0.04 0.03 0.09 0.02 0.02 0.04 0.11 0.01 0.01 0.00 0.00 0.00 0.00 0.03 0.05 0.02 0.02
Sex   1872        0.07 0.14 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.72 0.25 0.39
Sex   274         0.16 0.31 0.00 0.00 0.08 0.11 0.16 0.02 0.09 0.21 0.01 0.01 0.06 0.13 0.00 0.00 0.02 0.09 0.00 0.01
Sex   530         0.13 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.07 0.01 0.02 0.18 0.23 0.07 0.10
Sex   502         0.12 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.05 0.06 0.07 0.13 0.02 0.05
Sex   1603        0.00 0.02 0.07 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.19 0.08 0.18 0.00 0.00 0.00 0.00
Sex   1541        0.13 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.05 0.00 0.00 0.15 0.34 0.11 0.24 0.00 0.00 0.00 0.00
Sex   2148        0.11 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.24 0.03 0.07 0.02 0.06 0.04 0.06 0.00 0.00 0.00 0.00
Sex   1579        0.09 0.18 0.01 0.01 0.08 0.12 0.02 0.06 0.05 0.11 0.00 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   2508        0.12 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Sex   2168        0.11 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.08 0.00 0.01 0.00 0.00 0.00 0.00 0.01 0.00 0.02 0.05
Sex   1720        0.09 0.19 0.03 0.05 0.00 0.00 0.00 0.00 0.05 0.11 0.02 0.04 0.03 0.05 0.03 0.05 0.04 0.09 0.02 0.05
Sex   1896        0.12 0.24 0.10 0.12 0.00 0.00 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.09 0.00 0.04 0.00 0.00 0.00 0.00
Sex   442         0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.01 0.08 0.17 0.03 0.05 0.02 0.01 0.01 0.01
Sex   1614        0.14 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.10 0.18 0.04 0.07 0.00 0.00 0.00 0.00 0.04 0.07 0.01 0.05
Sex   162         0.16 0.31 0.01      0.08 0.20 0.02 0.02 0.12 0.21 0.00 0.01 0.08 0.15 0.01 0.00 0.07 0.16 0.00 0.00
Sex   1062        0.08 0.15 0.00 0.01 0.08 0.10 0.09 0.10 0.04 0.06 0.00 0.00 0.01 0.04 0.00 0.01 0.00 0.00 0.00 0.00
LeoII C-7-84      0.15 0.29 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.12 0.01 0.00 0.26 0.46 0.03 0.34
LeoII C-6-70      0.14 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.16 0.00 0.00 0.06 0.06 0.04 0.05 0.01 0.01 0.03 0.04
LeoII C-7-186     0.13 0.25 0.01 0.01 0.00 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.02 0.04 0.02 0.05 0.01 0.01
LeoII C-6-214     0.12 0.23 0.02 0.03 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.03 0.01 0.02 0.00 0.00 0.00 0.00
LeoII C-7-218     0.08 0.15 0.02 0.04 0.00 0.00 0.00 0.00 0.02 0.03 0.02 0.04 0.00 0.00 0.00 0.00 0.06 0.16 0.01 0.02
LeoII C-6-115     0.13 0.25 0.01 0.01 0.07 0.11 0.01 0.03 0.00 0.00 0.00 0.00 0.01 0.02 0.00 0.00 0.01 0.02 0.00 0.00
LeoII C-7-231     0.07 0.17 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.13 0.28 0.07 0.15 0.27 0.35 0.13 0.25
LeoII C-7-266     0.08 0.18 0.02 0.03 0.02 0.03 0.04 0.08 0.04 0.13 0.00 0.02 0.03 0.08 0.00 0.02 0.01 0.00 0.01 0.01
LeoII C-7-158     0.09 0.17 0.01 0.03 0.33 0.44 0.30 0.43 0.04 0.08 0.01 0.03 0.00 0.00 0.00 0.00 0.01 0.02 0.03 0.04
LeoII C-7-150     0.12 0.24 0.02 0.03 0.03 0.08 0.02 0.08 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.04 0.00 0.00 0.02 0.03
LeoII C-6-100     0.11 0.23 0.01 0.02 0.02 0.04 0.03 0.08 0.00 0.00 0.00 0.00 0.04 0.08 0.00 0.01 0.01 0.03 0.03 0.01
LeoII C-7-213     0.11 0.22 0.01 0.02 0.07 0.16 0.01 0.01 0.03 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.13 0.28 0.02 0.02
LeoII C-7-110     0.11 0.23 0.01 0.03 0.01 0.03 0.04 0.07 0.07 0.13 0.01 0.02 0.00 0.00 0.00 0.02 0.01 0.02 0.01 0.02
LeoII C-7-263     0.13 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.19 0.01 0.03 0.02 0.07 0.01 0.02 0.04 0.06 0.05 0.09
LeoII C-7-237     0.14 0.26 0.01 0.01 0.10 0.17 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.04 0.01 0.03 0.07 0.15 0.02 0.04
LeoII C2-7-392    0.07 0.16 0.04 0.07 0.10 0.20 0.05 0.11 0.04 0.10 0.00 0.00 0.03 0.07 0.01 0.01 0.07 0.11 0.02 0.04
LeoII C-6-81      0.15 0.30 0.01 0.01 0.11 0.21 0.00 0.01 0.09 0.19 0.01 0.02 0.01 0.04 0.02 0.03 0.03 0.06 0.00 0.00
LeoII C-6-136     0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.24 0.02 0.04 0.06 0.12 0.01 0.00 0.00 0.00 0.00 0.00
LeoII C-7-336     0.10 0.23 0.00 0.01 0.01 0.01 0.05 0.08 0.00 0.00 0.00 0.00 0.01 0.01 0.02 0.03 0.30 0.52 0.04 0.11
LeoII C-7-59      0.14 0.28 0.03 0.05 0.05 0.06 0.03 0.05 0.09 0.20 0.02 0.07 0.01 0.03 0.03 0.08 0.09 0.15 0.00 0.01
LeoII C-7-154     0.14 0.27 0.01 0.01 0.06 0.09 0.01 0.01 0.08 0.19 0.01 0.01 0.03 0.09 0.00 0.02 0.02 0.03 0.04 0.06
LeoII C2-7-343    0.16 0.31 0.01 0.01 0.07 0.15 0.01 0.05 0.10 0.19 0.01 0.01 0.03 0.06 0.02 0.01 0.03 0.11 0.01 0.04
LeoII C-7-81      0.13 0.26 0.03 0.06 0.04 0.07 0.03 0.04 0.08 0.20 0.01 0.03 0.03 0.06 0.00 0.01 0.08 0.15 0.02 0.04
LeoII C-7-152     0.13 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.10 0.01 0.00 0.06 0.10 0.04 0.09
LeoII C-7-31      0.16 0.31 0.01      0.03 0.14 0.04 0.00 0.00 0.00 0.00 0.00 0.07 0.14 0.00 0.01 0.06 0.12 0.01 0.02
LeoII C-7-278     0.11 0.22 0.01 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoII C-6-110     0.10 0.22 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.73 0.10 0.14
LeoII C-7-323     0.14 0.27 0.01 0.02 0.07 0.15 0.05 0.09 0.08 0.14 0.00 0.01 0.09 0.17 0.03 0.06 0.07 0.17 0.02 0.05
LeoII C-6-154     0.13 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.03 0.04 0.08 0.01 0.01 0.06 0.14 0.05 0.10
LeoII C-7-343     0.13 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.13 0.00 0.00 0.02 0.03 0.03 0.03 0.45 0.50 0.42 0.50
LeoII C-6-173     0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.20 0.03 0.05 0.09 0.18 0.05 0.09 0.00 0.00 0.00 0.00
LeoII C-7-285     0.06 0.15 0.02 0.03 0.00 0.04 0.03 0.07 0.02 0.09 0.01 0.01 0.07 0.17 0.02 0.08 0.02 0.01 0.06 0.08
LeoII C-7-89      0.14 0.28 0.00 0.01 0.08 0.17 0.04 0.04 0.09 0.14 0.00 0.01 0.09 0.17 0.02 0.03 0.03 0.05 0.03 0.06
LeoII C-7-168     0.14 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.07 0.05 0.08 0.02 0.05 0.05 0.09
LeoII C-6-231     0.11 0.23 0.01 0.01 0.09 0.30 0.05 0.05 0.16 0.28 0.05 0.16 0.00 0.00 0.00 0.00 0.16 0.25 0.10 0.18
LeoII C-7-164     0.11 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02
LeoII C-6-53      0.15 0.31 0.00 0.01 0.08 0.15 0.02 0.03 0.08 0.17 0.00 0.02 0.02 0.01 0.00 0.04 0.06 0.10 0.01 0.04
LeoII C-7-78      0.13 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.01 0.02 0.05 0.04 0.07 0.07 0.16 0.04 0.06
LeoII C-7-189     0.14 0.29 0.00 0.01 0.01 0.04 0.01 0.03 0.09 0.17 0.03 0.08 0.04 0.11 0.00 0.03 0.12 0.29 0.06 0.11
LeoII C-7-309     0.12 0.24 0.00 0.01 0.06 0.16 0.03 0.04 0.06 0.12 0.00 0.03 0.02 0.21 0.00 0.16 0.01 0.01 0.02 0.04
LeoII C-7-115     0.11 0.23 0.01 0.02 0.02 0.05 0.04 0.05 0.05 0.13 0.01 0.01 0.01 0.03 0.04 0.03 0.03 0.02 0.01 0.02
LeoII C-7-298     0.14 0.27 0.00 0.00 0.30 0.42 0.23 0.40 0.09 0.15 0.01 0.00 0.00 0.00 0.00 0.00 0.01 0.06 0.00 0.06
LeoII C-7-131     0.13 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.05 0.10
LeoII C-7-273     0.12 0.24 0.02 0.03 0.05 0.11 0.04 0.05 0.11 0.22 0.02 0.04 0.06 0.11 0.03 0.06 0.08 0.15 0.01 0.04
LeoII C-7-180     0.13 0.24 0.00 0.00 0.05 0.08 0.02 0.05 0.09 0.15 0.01 0.01 0.04 0.04 0.02 0.03 0.04 0.05 0.02 0.05
LeoII C-6-63      0.15 0.30 0.01 0.02 0.05 0.11 0.01 0.04 0.10 0.20 0.02 0.04 0.07 0.13 0.02 0.04 0.06 0.10 0.00 0.01
LeoII C-7-73      0.15 0.29 0.01 0.02 0.08 0.15 0.02 0.04 0.12 0.22 0.01 0.04 0.04 0.04 0.01 0.02 0.08 0.15 0.03 0.05
LeoII C-7-104     0.12 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.14 0.01 0.02 0.00 0.00 0.00 0.00
LeoII C-6-200     0.14 0.29 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.18 0.03 0.07 0.07 0.16 0.02 0.05
LeoII C-7-230     0.12 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.17 0.05 0.05 0.00 0.00 0.00 0.00 0.03 0.08 0.02 0.09
LeoII C-7-39      0.17 0.33 0.00 0.01 0.09 0.15 0.02 0.03 0.13 0.24 0.01 0.02 0.05 0.10 0.01 0.01 0.07 0.12 0.00 0.00
LeoII C-6-94      0.14 0.27 0.01 0.03 0.05 0.10 0.07 0.05 0.09 0.22 0.03 0.03 0.02 0.05 0.04 0.04 0.05 0.11 0.02 0.04
LeoII C-6-117     0.11 0.22 0.01 0.02 0.07 0.63 0.03 0.07 0.11 0.25 0.00 0.01 0.10 0.21 0.01 0.06 0.01 0.29 0.01 0.02
LeoII C-6-99      0.12 0.25 0.01 0.02 0.05 0.09 0.05 0.04 0.07 0.18 0.00 0.01 0.02 0.06 0.01 0.02 0.03 0.07 0.01 0.03
LeoII C-7-143     0.13 0.25 0.01 0.03 0.06 0.12 0.03 0.05 0.08 0.14 0.01 0.02 0.02 0.01 0.02 0.03 0.01 0.04 0.01 0.01
LeoII C-6-58      0.14 0.28 0.02 0.04 0.06 0.10 0.02 0.04 0.09 0.19 0.01 0.03 0.01 0.04 0.00 0.01 0.07 0.14 0.01 0.01
LeoII C-7-252     0.13 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.22 0.02 0.06 0.02 0.05 0.01 0.02 0.01 0.01 0.01 0.01
LeoII C-7-174     0.12 0.24 0.02 0.03 0.06 0.12 0.02 0.02 0.09 0.17 0.00 0.02 0.04 0.09 0.01 0.03 0.01 0.00 0.00 0.01
LeoII C-7-284     0.08 0.18 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoII C-7-50      0.15 0.30 0.02 0.04 0.10 0.21 0.00 0.00 0.11 0.25 0.02 0.04 0.04 0.10 0.03 0.07 0.03 0.06 0.01 0.02
LeoII C-7-205     0.14 0.28 0.01 0.01 0.04 0.08 0.04 0.07 0.00 0.00 0.00 0.00 0.03 0.06 0.02 0.03 0.03 0.04 0.04 0.05
LeoII C-6-218     0.12 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.22 0.02 0.03 0.00 0.02 0.04 0.08
LeoII C-7-51      0.14 0.27 0.02 0.05 0.01 0.07 0.00 0.03 0.10 0.20 0.03 0.05 0.01 0.01 0.02 0.05 0.08 0.16 0.00 0.00
LeoII C-7-82      0.14 0.28 0.02 0.04 0.07 0.14 0.02 0.04 0.13 0.22 0.02 0.05 0.05 0.08 0.03 0.03 0.06 0.12 0.02 0.03
LeoII C-7-47      0.13 0.25 0.03 0.05 0.01 0.03 0.04 0.07 0.01 0.10 0.00 0.01 0.04 0.03 0.05 0.06 0.06 0.12 0.01 0.02
LeoII C-7-274     0.12 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.16 0.01 0.00 0.00 0.00 0.01 0.06 0.04 0.07 0.14 0.25
LeoII C-7-125     0.13 0.26 0.02 0.03 0.07 0.11 0.03 0.05 0.04 0.07 0.04 0.05 0.07 0.14 0.02 0.06 0.05 0.11 0.03 0.03
LeoII C-6-131     0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.19 0.01 0.02 0.04 0.03 0.02 0.03 0.06 0.11 0.04 0.06
LeoII C-6-83      0.13 0.26 0.01 0.02 0.04 0.07 0.03 0.05 0.08 0.20 0.00 0.01 0.06 0.12 0.01 0.03 0.04 0.06 0.03 0.05
LeoII C-6-56      0.15 0.29 0.01 0.02 0.04 0.13 0.00 0.01 0.11 0.18 0.00 0.01 0.01 0.02 0.02 0.04 0.02 0.08 0.02 0.04
LeoII C-7-72      0.15 0.30 0.01 0.02 0.09 0.18 0.02 0.05 0.08 0.16 0.01 0.02 0.01 0.03 0.01 0.05 0.01 0.07 0.00 0.01
LeoII C-7-146     0.14 0.29 0.01 0.02 0.06 0.13 0.02 0.04 0.00 0.00 0.00 0.00 0.01 0.02 0.01 0.02 0.01 0.03 0.01 0.01
LeoII C-6-103     0.12 0.25 0.01 0.02 0.07 0.15 0.08 0.00 0.08 0.16 0.01 0.02 0.04 0.08 0.01 0.02 0.00 0.00 0.00 0.00
LeoII C-7-322     0.17 0.36 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.26 0.57 0.10 0.32 0.00 0.00 0.00 0.00
LeoII C-6-41      0.15 0.30 0.00 0.01 0.07 0.13 0.01 0.03 0.09 0.17 0.02 0.03 0.02 0.01 0.01 0.05 0.07 0.14 0.00 0.00
LeoII C-6-219     0.08 0.18 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoII C-7-88      0.11 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.03 0.05 0.08 0.09 0.15 0.07 0.11
LeoII C-7-63      0.16 0.31 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.20 0.01 0.04 0.03 0.05 0.02 0.05 0.04 0.09 0.00 0.02
LeoII C-7-38      0.13 0.27 0.02 0.04 0.05 0.11 0.01 0.04 0.12 0.25 0.02 0.05 0.02 0.03 0.07 0.14 0.04 0.10 0.02 0.04
LeoII C-6-109     0.11 0.20 0.02 0.02 0.06 0.09 0.03 0.06 0.06 0.11 0.00 0.00 0.05 0.06 0.01 0.03 0.09 0.19 0.03 0.05
LeoII C-7-83      0.14 0.27 0.03 0.05 0.06 0.13 0.03 0.06 0.11 0.22 0.02 0.04 0.01 0.00 0.00 0.01 0.07 0.11 0.02 0.00
LeoII C-7-76      0.14 0.27 0.00 0.01 0.09 0.16 0.00 0.01 0.10 0.19 0.01 0.02 0.00 0.02 0.02 0.06 0.01 0.04 0.00 0.00
LeoII C-7-111     0.13 0.27 0.02 0.03 0.07 0.15 0.02 0.04 0.08 0.18 0.01 0.03 0.06 0.15 0.00 0.01 0.05 0.12 0.01 0.01
LeoII C-6-233     0.12 0.26 0.01 0.00 0.10 0.21 0.01 0.03 0.08 0.18 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoII C-6-54      0.14 0.27 0.03 0.05 0.03 0.06 0.05 0.05 0.10 0.23 0.03 0.05 0.01 0.03 0.01 0.01 0.06 0.15 0.01 0.04
LeoII C-6-31      0.11 0.19 0.05      0.01 0.04 0.04 0.05 0.17 0.24 0.05 0.04 0.04 0.10 0.06 0.11 0.11 0.20 0.01 0.05
LeoII C-7-202     0.14 0.26 0.03 0.05 0.00 0.00 0.00 0.00 0.06 0.10 0.02 0.04 0.01 0.05 0.03 0.06 0.03 0.07 0.02 0.04
LeoII C2-7-384    0.14 0.27 0.00 0.00 0.07 0.15 0.02 0.03 0.06 0.17 0.01 0.02 0.05 0.12 0.02 0.03 0.04 0.12 0.00 0.02
LeoII C-6-102     0.13 0.25 0.01 0.02 0.08 0.16 0.01 0.02 0.06 0.13 0.01 0.01 0.05 0.12 0.00 0.01 0.01 0.00 0.00 0.00
LeoII C-7-45      0.13 0.26 0.03 0.06 0.03 0.03 0.02 0.05 0.07 0.16 0.03 0.05 0.03 0.05 0.02 0.05 0.09 0.18 0.00 0.00
LeoII C-7-123     0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.03 0.06 0.01 0.03 0.01 0.01 0.01 0.01
LeoII C-7-35      0.12 0.24 0.05      0.01 0.03 0.03 0.06 0.09 0.20 0.02 0.02 0.06 0.11 0.06 0.06 0.10 0.24 0.02 0.04
LeoII C-7-112     0.14 0.28 0.02 0.03 0.00 0.01 0.02 0.04 0.09 0.19 0.01 0.03 0.02 0.05 0.00 0.00 0.06 0.13 0.01 0.02
LeoII C2-7-660    0.14 0.28 0.01 0.03 0.00 0.00 0.00 0.00 0.11 0.20 0.01 0.01 0.01 0.01 0.04 0.07 0.05 0.05 0.00 0.01
LeoII C-7-185     0.14 0.27 0.01 0.02 0.08 0.14 0.02 0.04 0.07 0.14 0.03 0.03 0.02 0.00 0.01 0.03 0.07 0.16 0.03 0.07
LeoII C-7-182     0.12 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.02 0.03 0.04 0.01 0.02 0.03 0.07 0.02 0.04
LeoII C-7-207     0.15 0.29 0.01 0.02 0.07 0.07 0.06 0.07 0.10 0.20 0.00 0.01 0.05 0.17 0.03 0.05 0.07 0.12 0.06 0.09
LeoII C-7-133     0.12 0.23 0.01 0.02 0.06 0.11 0.03 0.05 0.07 0.12 0.01 0.02 0.01 0.01 0.01 0.02 0.00 0.00 0.01 0.02
LeoII C-7-148     0.14 0.28 0.02 0.03 0.00 0.00 0.00 0.00 0.12 0.21 0.04 0.08 0.03 0.04 0.00 0.00 0.03 0.05 0.01 0.01
LeoII C2-6-215    0.14 0.27 0.01 0.02 0.03 0.04 0.06 0.13 0.09 0.17 0.01 0.02 0.03 0.05 0.00 0.00 0.01 0.03 0.00 0.00
LeoII C2-7-998    0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.05 0.11 0.03 0.04 0.03 0.05 0.02 0.03 0.00 0.00 0.00 0.00
LeoII C2-7-1178   0.13 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.01 0.08 0.11 0.01 0.02 0.00 0.00 0.00 0.00
LeoII C-3-211     0.14 0.28 0.00 0.00 0.07 0.15 0.02 0.04 0.00 0.00 0.00 0.00 0.04 0.05 0.01 0.02 0.03 0.05 0.02 0.04
LeoII C-2-72      0.14 0.29 0.01 0.01 0.09 0.19 0.01 0.02 0.11 0.21 0.00 0.00 0.04 0.08 0.01 0.01 0.01 0.02 0.00 0.00
LeoII C-3-86      0.15 0.30 0.00 0.00 0.09 0.18 0.01 0.02 0.05 0.16 0.00 0.02 0.02 0.05 0.02 0.04 0.05 0.11 0.02 0.06
LeoII C-3-266     0.11 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
LeoII C-2-49      0.16 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.19 0.02 0.02 0.05 0.09 0.01 0.02 0.05 0.14 0.01 0.04
LeoII C-3-175     0.14 0.27 0.01 0.02 0.07 0.13 0.01 0.03 0.10 0.17 0.02 0.04 0.05 0.08 0.02 0.04 0.06 0.10 0.01 0.02
LeoII C-3-108     0.16 0.31 0.01 0.01 0.07 0.15 0.03 0.03 0.12 0.23 0.03 0.05 0.05 0.07 0.01 0.01 0.05 0.10 0.00 0.02
LeoII C-2-225     0.14 0.28 0.00 0.00 0.08 0.15 0.00 0.03 0.10 0.21 0.01 0.03 0.05 0.11 0.02 0.04 0.00 0.00 0.00 0.00
LeoII C-3-59      0.16 0.32 0.00 0.00 0.00 0.01 0.02 0.06 0.14 0.22 0.01 0.03 0.02 0.04 0.02 0.04 0.05 0.09 0.00 0.01
LeoII C-3-161     0.15 0.29 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.19 0.01 0.02 0.08 0.13 0.02 0.04 0.08 0.18 0.04 0.07
LeoII C-2-78      0.15 0.30 0.00 0.00 0.08 0.15 0.02 0.03 0.09 0.19 0.01 0.03 0.01 0.06 0.01 0.01 0.01 0.02 0.00 0.01
LeoII C-3-430     0.15 0.30 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.12 0.00 0.00 0.05 0.09 0.00 0.02 0.00 0.00 0.03 0.07
LeoII C-3-141     0.13 0.26 0.01 0.02 0.02 0.06 0.04 0.06 0.06 0.15 0.02 0.03 0.00 0.01 0.02 0.05 0.03 0.05 0.01 0.01
LeoII C-3-345     0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.12 0.22 0.00 0.00 0.02 0.07 0.00 0.00 0.03 0.04 0.01 0.01
LeoII C-2-292     0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.12 0.00 0.01 0.01 0.07 0.01 0.01 0.04 0.09 0.04 0.06
LeoII C-3-197     0.14 0.27 0.01 0.02 0.08 0.15 0.02 0.04 0.04 0.10 0.00 0.01 0.04 0.06 0.01 0.02 0.03 0.08 0.02 0.04
LeoII C-2-121     0.13 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.11 0.00 0.01 0.00 0.01 0.01 0.03
LeoII C-2-263     0.13 0.26 0.01 0.02 0.09 0.02 0.04 0.11 0.00 0.00 0.00 0.00 0.05 0.08 0.00 0.01 0.00 0.00 0.00 0.00
LeoII C-2-186     0.14 0.28 0.01 0.02 0.04 0.06 0.06 0.13 0.13 0.24 0.01 0.04 0.05 0.09 0.00 0.01 0.02 0.04 0.01 0.02
LeoII C-2-59      0.15 0.29 0.02 0.04 0.08 0.15 0.02 0.05 0.11 0.22 0.01 0.02 0.00 0.01 0.01 0.04 0.07 0.17 0.00 0.02
LeoII C-3-170     0.14 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.18 0.00 0.04 0.02 0.04 0.01 0.02 0.04 0.04 0.00 0.01
LeoII C-3-348     0.12 0.24 0.02 0.04 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.01 0.00 0.05 0.01 0.04 0.04 0.08 0.05 0.09
LeoII C-2-105     0.15 0.29 0.01 0.01 0.09 0.17 0.02 0.04 0.11 0.20 0.00 0.01 0.02 0.04 0.02 0.03 0.03 0.07 0.00 0.01
LeoII C-3-186     0.14 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.22 0.02 0.04 0.03 0.05 0.02 0.04 0.00 0.01 0.04 0.11
LeoII C-2-75      0.15 0.30 0.01 0.02 0.08 0.17 0.02 0.05 0.11 0.21 0.00 0.01 0.01 0.07 0.00 0.00 0.06 0.10 0.01 0.03
LeoII C-3-185     0.13 0.25 0.01 0.02 0.02 0.03 0.06 0.13 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04
LeoII C-2-187     0.14 0.28 0.01 0.03 0.00 0.40 0.00 0.00 0.07 0.19 0.01 0.01 0.03 0.07 0.00 0.01 0.02 0.06 0.02 0.05
LeoII C-2-182     0.14 0.28 0.01 0.01 0.08 0.15 0.03 0.05 0.10 0.19 0.01 0.02 0.04 0.06 0.00 0.00 0.01 0.00 0.02 0.03
LeoII C-2-163     0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.06 0.04 0.05 0.01 0.01 0.01 0.02
LeoII C-3-343     0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.04 0.00 0.00 0.07 0.14 0.03 0.04 0.04 0.09 0.02 0.06
LeoII C-3-274     0.10 0.19 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.04 0.04 0.04 0.00 0.26 0.00 0.11
LeoII C-3-168     0.14 0.29 0.00 0.01 0.08 0.17 0.01 0.01 0.11 0.22 0.02 0.03 0.03 0.07 0.02 0.02 0.00 0.03 0.00 0.00
LeoII C-3-191     0.13 0.26 0.03 0.06 0.02 0.02 0.05 0.07 0.11 0.20 0.01 0.02 0.01 0.05 0.02 0.03 0.04 0.08 0.01 0.03
LeoII C-3-52      0.11 0.22 0.05 0.11 0.01 0.04 0.04 0.08 0.08 0.18 0.03 0.06 0.07 0.12 0.04 0.08 0.11 0.22 0.01 0.05
LeoII C-3-374     0.14 0.27 0.00 0.02 0.04 0.04 0.09 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.17 0.04 0.08
LeoII C-2-44      0.15 0.29 0.02      0.05 0.02 0.04 0.07 0.10 0.19 0.01 0.02 0.00 0.01 0.01 0.01 0.10 0.18 0.02 0.03
LeoII C-2-211     0.11 0.22 0.01 0.01 0.00 0.00 0.00 0.00 0.06 0.15 0.00 0.01 0.10 0.17 0.04 0.09 0.00 0.00 0.01 0.03
LeoII C-2-35      0.06 0.12           0.01 0.01 0.03 0.05 0.10 0.15 0.04 0.09 0.07 0.14 0.03 0.08 0.08 0.20 0.04 0.05
LeoII C-2-39      0.05 0.10 0.07      0.00 0.00 0.04 0.05 0.07 0.10 0.03 0.06 0.05 0.14 0.07 0.06 0.10 0.20 0.00 0.02
LeoII C-2-252     0.10 0.19 0.00 0.02 0.01 0.02 0.04 0.10 0.18 0.25 0.07 0.13 0.02 0.02 0.00 0.04 0.04 0.07 0.02 0.02
LeoII C2-7-387    0.14 0.28 0.02 0.04 0.02 0.07 0.01 0.03 0.10 0.19 0.03 0.06 0.02 0.02 0.03 0.07 0.05 0.12 0.00 0.02
LeoII C-3-88      0.15 0.30 0.01 0.02 0.03 0.08 0.03 0.05 0.07 0.18 0.01 0.01 0.03 0.03 0.02 0.04 0.02 0.07 0.02 0.03
LeoII C-3-79      0.14 0.28 0.02 0.05 0.08 0.13 0.05 0.06 0.13 0.21 0.03 0.04 0.01 0.01 0.00 0.00 0.12 0.20 0.00 0.02
LeoII C-3-226     0.12 0.24 0.01 0.01 0.31 0.48 0.13 0.48 0.07 0.23 0.03 0.00 0.00 0.00 0.00 0.00 0.02 0.03 0.00 0.01
LeoII C-2-134     0.13 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.01 0.01 0.03 0.00 0.01 0.00 0.01 0.00 0.01
LeoII C-2-291     0.15 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.04 0.06 0.01 0.03 0.02 0.02
LeoII C-3-209     0.15 0.29 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.07 0.01 0.02 0.01 0.03 0.02 0.04
LeoII C-3-152     0.14 0.27 0.02 0.02 0.00 0.00 0.00 0.00 0.09 0.15 0.01 0.00 0.07 0.13 0.00 0.02 0.01 0.05 0.00 0.01
LeoII C-3-190     0.13 0.26 0.01 0.02 0.04 0.06 0.02 0.03 0.09 0.18 0.01 0.02 0.03 0.05 0.00 0.00 0.01 0.01 0.00 0.00
LeoII C-2-207     0.11 0.23 0.01 0.03 0.07 0.17 0.01 0.03 0.10 0.19 0.00 0.01 0.01 0.07 0.00 0.00 0.00 0.05 0.01 0.05
LeoII C2-7-366    0.14 0.29 0.00 0.01 0.08 0.18 0.19 0.04 0.14 0.25 0.08 0.03 0.02 0.05 0.01 0.02 0.08 0.21 0.15 0.04
LeoII C-2-55      0.14 0.26 0.03 0.06 0.01 0.00 0.03 0.08 0.12 0.23 0.02 0.05 0.02 0.04 0.02 0.05 0.06 0.15 0.02 0.04
LeoII C-3-199     0.14 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.11 0.16 0.00 0.00 0.06 0.07 0.03 0.03 0.01 0.01 0.02 0.04
LeoII C-2-66      0.14 0.27 0.03 0.05 0.05 0.08 0.02 0.04 0.09 0.21 0.01 0.05 0.01 0.06 0.05 0.08 0.08 0.14 0.01 0.01
LeoII C-3-40      0.14 0.27 0.03      0.05 0.03 0.05 0.04 0.08 0.17 0.02 0.03 0.01 0.02 0.00 0.01 0.11 0.18 0.00 0.00
LeoII C-3-87      0.14 0.27 0.02 0.04 0.05 0.09 0.03 0.07 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.02 0.08 0.14 0.01 0.01
LeoII C-3-71      0.15 0.28 0.02 0.04 0.00 0.00 0.00 0.00 0.11 0.21 0.01 0.01 0.01 0.04 0.03 0.05 0.09 0.17 0.01 0.01
LeoII C-3-174     0.13 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.02 0.05 0.10 0.01 0.02 0.04 0.07 0.03 0.05
LeoII C-3-288     0.10 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.04 0.00 0.00 0.00 0.00 0.00 0.00
LeoII C-3-116     0.14 0.27 0.01 0.02 0.02 0.03 0.02 0.03 0.07 0.16 0.00 0.00 0.04 0.08 0.01 0.02 0.00 0.05 0.00 0.00
LeoII C-3-114     0.15 0.29 0.01 0.02 0.07 0.13 0.02 0.04 0.10 0.21 0.01 0.02 0.01 0.02 0.02 0.04 0.03 0.08 0.00 0.00
LeoII C-2-61      0.14 0.28 0.02 0.04 0.07 0.13 0.03 0.05 0.10 0.20 0.03 0.06 0.01 0.03 0.00 0.01 0.10 0.18 0.00 0.00
LeoII C-3-225     0.13 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.18 0.00 0.02 0.00 0.00 0.00 0.00 0.03 0.06 0.03 0.05
LeoII C-3-49      0.13 0.26 0.03 0.07 0.04 0.06 0.05 0.07 0.12 0.18 0.02 0.04 0.02 0.04 0.02 0.04 0.09 0.18 0.01 0.05
LeoII C-3-244     0.12 0.24 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.06 0.01 0.02 0.02 0.03 0.01 0.03
LeoII C-3-154     0.15 0.28 0.01 0.02 0.06 0.12 0.04 0.06 0.10 0.19 0.01 0.03 0.03 0.06 0.01 0.01 0.04 0.10 0.01 0.02
LeoII C-2-84      0.15 0.30 0.01 0.02 0.04 0.05 0.04 0.00 0.10 0.20 0.01 0.03 0.00 0.00 0.01 0.02 0.05 0.10 0.02 0.13
LeoII C-3-67      0.15 0.30 0.00 0.01 0.08 0.15 0.01 0.02 0.05 0.18 0.00 0.00 0.02 0.04 0.02 0.04 0.01 0.04 0.03 0.01
LeoII C-3-321     0.09 0.19 0.02 0.05 0.10 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.15 0.26 0.09 0.17 0.00 0.00 0.00 0.00
LeoII C-2-218     0.11 0.23 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.17 0.05 0.09
LeoII C2-7-363    0.14 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.05 0.11 0.02 0.03 0.03 0.05 0.00 0.01 0.01 0.01 0.00 0.02
LeoII C-3-257     0.09 0.18 0.02 0.04 0.00 0.00 0.00 0.00 0.21 0.56 0.08 0.18 0.02 0.03 0.03 0.05 0.00 0.00 0.00 0.00
LeoII C-3-99      0.15 0.30 0.00 0.01 0.05 0.12 0.03 0.05 0.09 0.20 0.01 0.01 0.03 0.04 0.01 0.02 0.01 0.07 0.01 0.01
LeoII C-3-42      0.15 0.29 0.00 0.00 0.09 0.16 0.00 0.00 0.10 0.17 0.00 0.00 0.03 0.05 0.00 0.00 0.01 0.02 0.00 0.00
LeoII C-2-87      0.16 0.30 0.01 0.02 0.07 0.07 0.01 0.07 0.09 0.22 0.02 0.01 0.01 0.02 0.01 0.04 0.05 0.12 0.00 0.03
LeoII C-3-363     0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.01 0.05 0.06 0.03 0.05 0.02 0.03 0.02 0.04
LeoII C2-7-381    0.12 0.23 0.01 0.01 0.45 0.50 0.20 0.50 0.12 0.23 0.02 0.06 0.05 0.07 0.00 0.01 0.01 0.04 0.01 0.02
LeoII C-3-268     0.14 0.28 0.01 0.01 0.09 0.15 0.01 0.01 0.05 0.13 0.00 0.01 0.03 0.05 0.01 0.01 0.00 0.00 0.07 0.12
LeoII C-3-334     0.12 0.22 0.02 0.05 0.07 0.11 0.05 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.00 0.00
LeoII C-3-54      0.15 0.28 0.02 0.04 0.08 0.15 0.03 0.06 0.00 0.00 0.00 0.00 0.01 0.02 0.01 0.02 0.08 0.15 0.00 0.01
LeoII C-3-398     0.14 0.26 0.00 0.01 0.10 0.20 0.01 0.02 0.11 0.19 0.00 0.01 0.06 0.11 0.00 0.03 0.02 0.01 0.02 0.03
LeoII C-3-126     0.15 0.28 0.01 0.01 0.08 0.16 0.01 0.02 0.11 0.02 0.01 0.03 0.05 0.05 0.02 0.03 0.06 0.12 0.00 0.06
LeoII C-2-120     0.14 0.28 0.01 0.02 0.06 0.09 0.03 0.04 0.09 0.21 0.00 0.01 0.04 0.07 0.00 0.01 0.00 0.07 0.00 0.02
LeoII C-3-210     0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.11 0.19 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07
LeoII C-3-202     0.12 0.25 0.01 0.03 0.19 0.11 0.04 0.03 0.00 0.00 0.00 0.00 0.04 0.08 0.00 0.01 0.07 0.12 0.03 0.02
LeoII C-3-187     0.14 0.28 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.18 0.00 0.00 0.02 0.05 0.00 0.01 0.06 0.13 0.02 0.05
LeoII C-3-379     0.11 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.09 0.18 0.00 0.00 0.02 0.04 0.02 0.04 0.07 0.14 0.06 0.09
LeoII C-3-131     0.15 0.28 0.00 0.00 0.10 0.18 0.00 0.01 0.08 0.16 0.00 0.01 0.04 0.07 0.01 0.01 0.06 0.09 0.05 0.09
LeoII C-3-92      0.14 0.28 0.02 0.04 0.06 0.09 0.03 0.04 0.10 0.20 0.02 0.04 0.06 0.03 0.00 0.01 0.04 0.16 0.01 0.01
LeoII C-2-100     0.11 0.22 0.00 0.01 0.05 0.12 0.00 0.01 0.09 0.17 0.00 0.01 0.06 0.11 0.00 0.02 0.00 0.00 0.00 0.00
LeoII C-3-28      0.14 0.26 0.03      0.02 0.06 0.02 0.03 0.05 0.18 0.04 0.04 0.02 0.00 0.03 0.01 0.09 0.20 0.00 0.01
LeoII C-3-129     0.15 0.28 0.01 0.01 0.00 0.01 0.05 0.10 0.08 0.18 0.01 0.00 0.01 0.05 0.02 0.03 0.05 0.05 0.00 0.06
LeoII C-3-247     0.14 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.18 0.01 0.02 0.04 0.06 0.01 0.00 0.01 0.01 0.00 0.01
LeoII C-2-79      0.14 0.29 0.01 0.02 0.04 0.09 0.02 0.05 0.09 0.22 0.01 0.02 0.04 0.10 0.02 0.05 0.06 0.12 0.00 0.01
LeoII C-4-120     0.10 0.20 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.07 0.00 0.00 0.00 0.00 0.22 0.47 0.05 0.10
LeoII C-2-94      0.15 0.29 0.01 0.02 0.08 0.15 0.02 0.04 0.09 0.18 0.00 0.01 0.01 0.03 0.00 0.01 0.05 0.11 0.02 0.03
LeoII C-2-250     0.12 0.23 0.01 0.02 0.07 0.14 0.01 0.04 0.01 0.05 0.04 0.05 0.00 0.00 0.00 0.00 0.05 0.15 0.03 0.04
LeoII C-3-146     0.14 0.28 0.01 0.03 0.06 0.14 0.04 0.03 0.10 0.20 0.02 0.04 0.00 0.00 0.00 0.00 0.05 0.08 0.03 0.01
LeoII C-2-131     0.12 0.25 0.02 0.03 0.04 0.38 0.07 0.10 0.14 0.23 0.00 0.03 0.01 0.04 0.02 0.03 0.05 0.10 0.01 0.05
LeoII C-3-65      0.15 0.29 0.01 0.02 0.06 0.13 0.02 0.04 0.11 0.19 0.02 0.05 0.05 0.12 0.04 0.05 0.05 0.13 0.00 0.00
LeoII C-3-276     0.15 0.30 0.00 0.00 0.03 0.05 0.04 0.08 0.13 0.29 0.02 0.06 0.04 0.08 0.01 0.02 0.00 0.00 0.01 0.02
LeoII C-3-163     0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.15 0.01 0.02 0.05 0.08 0.01 0.01 0.03 0.04 0.01 0.01
LeoII C-3-280     0.13 0.24 0.00 0.02 0.00 0.06 0.00 0.05 0.09 0.16 0.00 0.01 0.06 0.13 0.05 0.04 0.06 0.08 0.07 0.13
LeoII C-2-138     0.13 0.27 0.00 0.00 0.04 0.09 0.01 0.05 0.09 0.17 0.01 0.01 0.00 0.05 0.00 0.04 0.03 0.08 0.01 0.04
LeoII C-3-68      0.14 0.27 0.03 0.05 0.05 0.09 0.03 0.06 0.09 0.19 0.01 0.03 0.04 0.05 0.01 0.03 0.09 0.16 0.02 0.02
LeoII C-3-328     0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.03 0.02 0.02 0.01 0.01 0.01 0.01 0.00 0.01
LeoII C2-7-337    0.14 0.28 0.01 0.02 0.06 0.12 0.02 0.04 0.03 0.08 0.00 0.00 0.00 0.04 0.00 0.00 0.02 0.03 0.00 0.00
LeoII C-3-289     0.09 0.17 0.03 0.06 0.04 0.10 0.04 0.07 0.00 0.00 0.00 0.00 0.02 0.06 0.03 0.04 0.12 0.21 0.26 0.35
LeoII C-3-127     0.13 0.28 0.00 0.00 0.05 0.09 0.04 0.07 0.04 0.04 0.01 0.02 0.01 0.03 0.01 0.02 0.06 0.12 0.03 0.06
LeoII C-3-159     0.13 0.26 0.00 0.01 0.05 0.09 0.03 0.08 0.00 0.00 0.00 0.00 0.05 0.11 0.00 0.00 0.02 0.02 0.04 0.05
LeoII C-2-109     0.15 0.29 0.01 0.02 0.08 0.16 0.01 0.02 0.11 0.24 0.01 0.02 0.02 0.04 0.02 0.06 0.02 0.01 0.00 0.00
LeoII C-3-172     0.14 0.29 0.01 0.02 0.00 0.00 0.03 0.07 0.09 0.18 0.00 0.01 0.02 0.03 0.02 0.03 0.02 0.03 0.04 0.03
LeoII C2-7-394    0.13 0.25 0.00 0.01 0.06 0.14 0.02 0.04 0.10 0.15 0.01 0.01 0.09 0.16 0.04 0.07 0.02 0.06 0.02 0.03
LeoII C-3-300     0.15 0.29 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.29 0.00 0.14 0.00 0.00 0.00 0.00 0.06 0.11 0.06 0.11
LeoII C2-7-399    0.14 0.27 0.01 0.03 0.00 0.00 0.00 0.00 0.10 0.19 0.00 0.00 0.02 0.03 0.02 0.03 0.03 0.07 0.02 0.03
LeoII C-3-181     0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.17 0.00 0.01 0.01 0.02 0.01 0.02 0.02 0.04 0.01 0.02
LeoII C-2-256     0.11 0.22 0.01 0.02 0.07 0.16 0.00 0.00 0.07 0.12 0.01 0.02 0.00 0.00 0.00 0.00 0.01 0.01 0.00 0.00
LeoII C-3-57      0.13 0.25 0.03 0.06 0.00 0.00 0.00 0.00 0.12 0.24 0.04 0.04 0.04 0.05 0.04 0.05 0.08 0.12 0.02 0.02
LeoII C-3-347     0.09 0.18 0.02 0.04 0.10 0.19 0.09 0.04 0.00 0.00 0.00 0.00 0.01 0.02 0.05 0.07 0.04 0.06 0.05 0.08
LeoII C-3-196     0.14 0.27 0.00 0.01 0.05 0.08 0.02 0.05 0.08 0.16 0.00 0.00 0.01 0.01 0.01 0.02 0.01 0.03 0.01 0.02
LeoII C-3-201     0.13 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.03 0.05 0.04 0.09 0.03 0.06
LeoII C-2-173     0.14 0.27 0.02 0.04 0.03 0.09 0.03 0.06 0.10 0.19 0.02 0.04 0.01 0.02 0.03 0.06 0.05 0.06 0.02 0.03
LeoII C-2-50      0.16 0.31 0.01 0.01 0.08 0.14 0.02 0.05 0.12 0.24 0.02 0.03 0.04 0.03 0.05 0.07 0.06 0.12 0.01 0.01
LeoII C-3-133     0.13 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.19 0.01 0.01 0.02 0.05 0.03 0.06
LeoII C-3-55      0.14 0.27 0.02 0.05 0.05 0.12 0.04 0.06 0.09 0.19 0.02 0.04 0.01 0.02 0.01 0.04 0.10 0.16 0.00 0.01
LeoII C-3-352     0.11 0.23 0.02 0.04 0.04 0.11 0.04 0.07 0.00 0.00 0.00 0.00 0.01 0.00 0.07 0.06 0.03 0.11 0.01 0.03
LeoII C-3-336     0.13 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.21 0.01 0.02 0.05 0.10 0.01 0.04 0.00 0.00 0.00 0.00
LeoII C-3-139     0.14 0.27 0.00 0.00 0.01 0.08 0.03 0.07 0.08 0.19 0.01 0.00 0.05 0.06 0.02 0.05 0.01 0.02 0.01 0.01
LeoII C-3-118     0.15 0.31 0.00 0.01 0.07 0.13 0.02 0.04 0.00 0.00 0.00 0.00 0.03 0.07 0.02 0.02 0.02 0.09 0.00 0.04
LeoII C-2-206     0.12 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.01 0.03 0.07 0.01 0.02 0.05 0.10 0.02 0.03
LeoII C-3-192     0.14 0.28 0.01 0.03 0.00 0.00 0.00 0.00 0.07 0.18 0.02 0.03 0.04 0.05 0.01 0.00 0.02 0.01 0.01 0.00
LeoII C-2-179     0.14 0.28 0.01 0.02 0.09 0.17 0.01 0.03 0.02 0.06 0.00 0.01 0.06 0.09 0.01 0.01 0.04 0.06 0.00 0.01
LeoII C-3-119     0.14 0.28 0.00 0.01 0.07 0.14 0.02 0.04 0.04 0.17 0.00 0.00 0.04 0.08 0.00 0.01 0.07 0.13 0.04 0.07
LeoII C-2-104     0.15 0.29 0.01 0.01 0.10 0.19 0.01 0.02 0.12 0.20 0.00 0.01 0.08 0.14 0.00 0.01 0.04 0.08 0.02 0.01
LeoII C-3-216     0.12 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.20 0.00 0.00 0.05 0.09 0.00 0.00 0.12 0.25 0.02 0.03
LeoII C-3-173     0.15 0.29 0.00 0.00 0.07 0.13 0.02 0.04 0.12 0.20 0.01 0.02 0.05 0.10 0.01 0.01 0.06 0.08 0.04 0.05
LeoII C-3-262     0.12 0.24 0.00 0.02 0.01 0.00 0.07 0.16 0.00 0.00 0.00 0.00 0.03 0.08 0.01 0.02 0.00 0.00 0.00 0.00
LeoII C-3-361     0.08 0.16 0.02 0.03 0.00 0.01 0.06 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.18 0.23 0.31 0.36
LeoII C-3-365     0.07 0.15 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.02 0.06 0.07 0.13 0.00 0.00
LeoII C-3-162     0.10 0.21 0.01 0.02 0.07 0.15 0.00 0.01 0.07 0.15 0.00 0.02 0.04 0.07 0.01 0.03 0.05 0.07 0.05 0.08
LeoII C-3-325     0.10 0.21 0.01 0.02 0.06 0.13 0.02 0.03 0.00 0.00 0.00 0.00 0.08 0.16 0.03 0.06 0.02 0.02 0.03 0.06
LeoII C-3-323     0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.13 0.00 0.00 0.04 0.08 0.01 0.01 0.02 0.03 0.00 0.00
LeoII C-2-280     0.14 0.27 0.00 0.00 0.10 0.20 0.00 0.03 0.00 0.00 0.00 0.00 0.07 0.13 0.01 0.05 0.23 0.42 0.08 0.18
LeoII C-2-281     0.13 0.25 0.02 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.03 0.01 0.00 0.02 0.08 0.01 0.02
LeoII C-2-268     0.11 0.22 0.00 0.01 0.00 0.00 0.00 0.00 0.27 0.43 0.15 0.30 0.10 0.21 0.04 0.09 0.05 0.12 0.02 0.04
LeoII C-3-238     0.10 0.20 0.02 0.03 0.00 0.00 0.00 0.00 0.01 0.06 0.00 0.01 0.05 0.10 0.02 0.03 0.00 0.00 0.01 0.03
LeoII C-3-234     0.11 0.21 0.01 0.02 0.01 0.02 0.03 0.07 0.08 0.15 0.00 0.00 0.03 0.02 0.01 0.03 0.18 0.22 0.20 0.25
LeoII C-3-228     0.08 0.19 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.10 0.00 0.01 0.00 0.00 0.00 0.00
LeoII C-3-212     0.13 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.19 0.00 0.00 0.06 0.12 0.01 0.01 0.06 0.10 0.00 0.01
LeoII C-2-68      0.14 0.27 0.01 0.02 0.07 0.14 0.02 0.03 0.10 0.20 0.01 0.02 0.02 0.04 0.03 0.06 0.04 0.09 0.03 0.06
LeoII C-2-157     0.12 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.15 0.84 0.15 0.86
LeoII C2-3-20     0.12 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.19 0.02 0.04 0.01 0.01 0.01 0.04 0.09 0.21 0.06 0.11
LeoII C-2-236     0.12 0.25 0.03 0.04 0.04 0.10 0.07 0.12 0.00 0.00 0.00 0.00 0.04 0.11 0.01 0.04 0.14 0.30 0.20 0.37
LeoII C-2-146     0.13 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.18 0.00 0.01 0.01 0.04 0.00 0.00 0.04 0.07 0.00 0.01
LeoII C-2-74      0.15 0.30 0.01 0.00 0.06 0.14 0.02 0.05 0.13 0.19 0.00 0.01 0.01 0.02 0.01 0.05 0.06 0.13 0.01 0.00
LeoII C-2-48      0.13 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.01 0.02 0.05 0.01 0.02 0.03 0.06 0.05 0.12
CVnI  541_852     0.08 0.17 0.01 0.02 0.02 0.04 0.04 0.07 0.01 0.03 0.01 0.01 0.02 0.03 0.01 0.02 0.00 0.00 0.00 0.00
CVnI  541_279     0.14 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.19 0.01 0.02 0.04 0.08 0.00 0.00 0.04 0.05 0.02 0.03
CVnI  541_859     0.08 0.20 0.02 0.04 0.00 0.00 0.00 0.00 0.01 0.04 0.00 0.01 0.03 0.05 0.01 0.01 0.04 0.09 0.04 0.08
CVnI  542_115     0.14 0.27 0.01 0.02 0.01 0.76 0.00 0.59 0.08 0.19 0.01 0.01 0.05 0.09 0.01 0.02 0.01 0.05 0.04 0.07
CVnI  542_334     0.08 0.17 0.01 0.03 0.00 0.30 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.00 0.00 0.00 0.00
CVnI  542_112     0.15 0.31 0.00 0.01 0.09 0.19 0.02 0.02 0.09 0.18 0.01 0.01 0.04 0.08 0.02 0.04 0.11 0.17 0.02 0.03
CVnI  542_505     0.16 0.35 0.00 0.01 0.11 0.24 0.02 0.06 0.12 0.28 0.01 0.01 0.05 0.15 0.04 0.05 0.03 0.05 0.05 0.11
CVnI  542_453     0.11 0.22 0.01 0.01 0.14 0.19 0.05 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_129     0.12 0.23 0.01 0.01 0.37 0.20 0.01 0.02 0.06 0.11 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.12 0.03 0.05
CVnI  542_131     0.14 0.27 0.01 0.02 0.06 0.14 0.01 0.01 0.08 0.19 0.04 0.05 0.03 0.04 0.02 0.06 0.10 0.18 0.00 0.00
CVnI  542_510     0.04 0.09 0.04 0.08 0.00 0.00 0.00 0.00 0.00 0.01 0.05 0.12 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04
CVnI  542_542     0.11 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.13 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_524     0.09 0.15 0.01 0.01 0.00 0.00 0.00 0.00 0.01 0.02 0.00 0.01 0.05 0.28 0.03 0.09 0.00 0.00 0.00 0.00
CVnI  542_563     0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.00 0.00 0.00 0.00 0.00
CVnI  542_569     0.09 0.21 0.02 0.01 0.01 0.02 0.03 0.01 0.07 0.15 0.04 0.06 0.00 0.00 0.00 0.00 0.15 0.54 0.00 0.08
CVnI  542_132     0.15 0.30 0.01 0.03 0.00 0.07 0.00 0.00 0.13 0.22 0.01 0.02 0.04 0.10 0.00 0.03 0.02 0.02 0.01 0.02
CVnI  542_277     0.11 0.23 0.01 0.02 0.02 0.09 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_603     0.11 0.21 0.01 0.02 0.14 0.27 0.05 0.13 0.00 0.00 0.00 0.00 0.04 0.03 0.00 0.01 0.08 0.14 0.05 0.10
CVnI  542_278     0.15 0.29 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.15 0.02 0.04 0.01 0.05 0.00 0.05 0.01 0.01 0.01 0.02
CVnI  542_641     0.15 0.30 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_149     0.11 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.04 0.13 0.00 0.04 0.01 0.03 0.01 0.00 0.02 0.11 0.01 0.01
CVnI  542_141     0.15 0.31 0.01 0.02 0.11 0.23 0.00 0.00 0.12 0.27 0.00 0.03 0.04 0.09 0.02 0.03 0.02 0.01 0.01 0.01
CVnI  542_642     0.13 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.01 0.04 0.07 0.00 0.00 0.02 0.01 0.01 0.02
CVnI  542_154     0.13 0.25 0.01 0.02 0.04 0.07 0.04 0.09 0.08 0.15 0.01 0.00 0.04 0.08 0.02 0.04 0.08 0.18 0.07 0.12
CVnI  542_23      0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.14 0.20 0.04 0.06 0.00 0.02 0.02 0.07 0.07 0.04 0.04 0.08
CVnI  542_727b    0.11 0.23 0.01 0.02 0.10 0.20 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.15 0.00 0.00 0.27 0.37 0.42 0.58
CVnI  542_699ab   0.12 0.23 0.01 0.01 0.02 0.05 0.01 0.04 0.07 0.15 0.02 0.03 0.04 0.06 0.01 0.02 0.00 0.00 0.00 0.00
CVnI  542_167     0.15 0.28 0.01 0.02 0.07 0.14 0.02 0.04 0.08 0.15 0.01 0.01 0.05 0.12 0.00 0.01 0.06 0.11 0.01 0.02
CVnI  542_10      0.14 0.27 0.01 0.02 0.03 0.05 0.00 0.16 0.11 0.23 0.02 0.41 0.04 0.10 0.01 0.03 0.00 0.00 0.00 0.00
CVnI  542_742     0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.06 0.02 0.02 0.02 0.03 0.01 0.02
CVnI  542_163     0.10 0.24 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.28 0.02 0.00
CVnI  542_368     0.10 0.20 0.01 0.02 0.03 0.07 0.00 0.00 0.06 0.13 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.22 0.03 0.07
CVnI  542_782     0.11 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.10 0.02 0.05 0.00 0.00 0.04 0.07
CVnI  542_826     0.09 0.18 0.03 0.05 0.08 0.17 0.02 0.02 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.02 0.02 0.10 0.03 0.03
CVnI  542_172     0.14 0.29 0.01 0.01 0.37 0.06 0.05 0.10 0.00 0.00 0.00 0.00 0.06 0.13 0.01 0.02 0.10 0.19 0.14 0.26
CVnI  542_828     0.10 0.20 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_792     0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.17 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_291     0.12 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.04 0.00 0.00 0.00 0.00
CVnI  194_670     0.11 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_188     0.13 0.25 0.00 0.00 0.09 0.15 0.01 0.00 0.06 0.10 0.01 0.01 0.07 0.12 0.00 0.02 0.02 0.05 0.01 0.02
CVnI  542_186     0.15 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.19 0.03 0.00 0.04 0.12 0.01 0.02 0.01 0.02 0.02 0.02
CVnI  542_183     0.09 0.22 0.01 0.01 0.00 0.00 0.00 0.40 0.06 0.18 0.03 0.16 0.01 0.02 0.02 0.28 0.00 0.00 0.00 0.40
CVnI  542_837     0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.09 0.02 0.01 0.56 0.62 0.55 0.60
CVnI  542_297     0.13 0.28 0.00 0.00 0.10 0.21 0.01 0.01 0.09 0.23 0.02 0.05 0.07 0.15 0.01 0.02 0.00 0.01 0.00 0.01
CVnI  542_922     0.13 0.29 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.23 0.00 0.02 0.10 0.21 0.02 0.05 0.02 0.07 0.01 0.03
CVnI  542_907     0.14 0.28 0.00 0.01 0.07 0.15 0.01 0.01 0.13 0.25 0.05 0.11 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01
CVnI  542_945     0.13 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.22 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_207     0.17 0.33 0.02 0.05 0.05 0.34 0.02 0.09 0.12 0.25 0.02 0.06 0.04 0.10 0.01 0.03 0.03 0.04 0.00 0.00
CVnI  542_209     0.16 0.32 0.01 0.01 0.10 0.19 0.02 0.03 0.11 0.26 0.02 0.03 0.05 0.13 0.01 0.02 0.02 0.11 0.02 0.03
CVnI  542_948     0.03 0.08 0.03 0.09 0.01 0.03 0.00 0.01 0.03 0.11 0.04 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_982     0.09 0.18 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_950               0.04 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  195_85      0.15 0.29 0.00 0.00 0.08 0.22 0.00 0.01 0.10 0.20 0.00 0.01 0.07 0.16 0.02 0.03 0.05 0.12 0.00 0.04
CVnI  542_216     0.15 0.30 0.00 0.00 0.00 0.39 0.00 0.00 0.11 0.22 0.00 0.02 0.05 0.07 0.00 0.04 0.02 0.04 0.01 0.01
CVnI  542_222     0.13 0.26 0.01 0.03 0.06 0.13 0.03 0.05 0.11 0.19 0.02 0.04 0.04 0.09 0.01 0.02 0.08 0.17 0.06 0.05
CVnI  542_966     0.13 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  195_89      0.13 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.08 0.20 0.02 0.03 0.06 0.15 0.01 0.02 0.10 0.16 0.04 0.07
CVnI  542_1055    0.12 0.23 0.01 0.03 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.03 0.07 0.14 0.39 0.00 0.00
CVnI  542_997     0.17 0.33 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.26 0.02 0.04 0.07 0.13 0.00 0.01 0.01 0.03 0.01 0.02
CVnI  542_1037    0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.25 0.11 0.15 0.01 0.00 0.00 0.01
CVnI  542_995     0.13 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.04 0.05 0.20 0.32 0.04 0.12
CVnI  542_1071    0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.11 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_1035    0.02 0.05 0.05 0.09 0.00 0.00 0.00 0.00 0.01 0.01 0.03 0.05 0.01 0.01 0.01 0.01 0.05 0.15 0.00 0.02
CVnI  542_1104    0.15 0.29 0.00 0.00 0.04 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.17 0.03 0.04 0.12 0.25 0.04 0.09
CVnI  195_418     0.12 0.25 0.00 0.01 0.04 0.08 0.00 0.00 0.09 0.19 0.02 0.04 0.06 0.17 0.03 0.04 0.00 0.00 0.00 0.00
CVnI  195_393     0.04 0.08 0.05 0.12 0.00 0.00 0.00 0.00 0.01 0.01 0.05 0.10 0.00 0.00 0.00 0.00 0.02 0.04 0.01 0.02
CVnI  542_231     0.15 0.31 0.03 0.05 0.00 0.00 0.00 0.00 0.12 0.25 0.03 0.05 0.04 0.11 0.00 0.01 0.03 0.05 0.03 0.05
CVnI  542_1113    0.09 0.19 0.02 0.06 0.00 0.00 0.00 0.00 0.40 0.00 0.00 0.00 0.09 0.18 0.05 0.08 0.40 0.00 0.00 0.00
CVnI  542_304     0.13 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.21 0.01 0.03 0.05 0.10 0.01 0.02 0.00 0.00 0.00 0.08
CVnI  195_406     0.09 0.17 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.00 0.02 0.00 0.00 0.00 0.00
CVnI  195_444     0.10 0.20 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.14 0.05 0.08 0.00 0.00 0.00 0.00
CVnI  542_1096    0.08 0.18 0.02 0.05 0.12 0.32 0.14 0.31 0.00 0.00 0.00 0.00 0.06 0.13 0.01 0.01 0.04 0.08 0.00 0.01
CVnI  542_1088    0.12 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.02 0.06 0.00 0.00 0.07 0.14 0.03 0.05 0.00 0.00 0.00 0.00
CVnI  195_445     0.09 0.19 0.01 0.02 0.03 0.05 0.03 0.06 0.06 0.14 0.01 0.01 0.04 0.09 0.00 0.01 0.00 0.00 0.01 0.02
CVnI  542_74      0.05 0.12 0.03 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.00 0.00 0.00 0.18
CVnI  542_1085    0.05 0.10 0.03 0.06 0.13 0.30 0.07 0.18 0.03 0.05 0.03 0.04 0.05 0.07 0.01 0.06 0.06 0.12 0.08 0.15
CVnI  542_1136    0.08 0.17 0.03 0.05 0.00 0.00 0.00 0.00 0.06 0.12 0.00 0.02 0.01 0.03 0.01 0.04 0.20 0.43 0.02 0.04
CVnI  542_1129    0.08 0.16 0.02 0.02 0.00 0.00 0.00 0.00 0.19 0.33 0.02 0.03 0.01 0.02 0.00 0.02 0.24 0.38 0.02 0.03
CVnI  195_99      0.11 0.21 0.01 0.01 0.00 0.00 0.00 0.00 0.07 0.13 0.01 0.02 0.00 0.00 0.00 0.00 0.03 0.07 0.01 0.01
CVnI  542_1073    0.09 0.19 0.02 0.03 0.00 0.00 0.00 0.00 0.06 0.17 0.01 0.02 0.00 0.00 0.00 0.00 0.40 0.57 0.51 0.68
CVnI  542_1147    0.11 0.22 0.02 0.04 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.04
CVnI  195_472     0.04 0.10 0.04 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_1112    0.07 0.15 0.01 0.03 0.00 0.00 0.00 0.00 0.04 0.08 0.00 0.01 0.00 0.00 0.00 0.00 0.05 0.10 0.01 0.01
CVnI  542_389     0.11 0.24 0.02 0.04 0.10 0.21 0.01 0.02 0.08 0.16 0.01 0.02 0.05 0.11 0.01 0.01 0.03 0.03 0.13 0.26
CVnI  543_70      0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.00 0.00 0.00 0.00
CVnI  542_1153    0.07 0.16 0.02 0.05 0.36 0.68 0.26 0.57 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  195_120     0.13 0.27 0.00 0.00 0.07 0.13 0.02 0.03 0.08 0.18 0.00 0.01 0.05 0.12 0.01 0.01 0.06 0.12 0.02 0.04
CVnI  542_243     0.13 0.26 0.00 0.02 0.11 0.16 0.00 0.02 0.12 0.24 0.02 0.03 0.04 0.10 0.01 0.04 0.05 0.11 0.02 0.04
CVnI  543_425     0.15 0.33 0.01 0.02 0.20 0.23 0.05 0.10 0.13 0.29 0.02 0.05 0.00 0.00 0.00 0.00 0.01 0.06 0.03 0.06
CVnI  542_1144    0.14 0.29 0.00 0.01 0.07 0.15 0.03 0.06 0.10 0.22 0.02 0.03 0.02 0.05 0.02 0.02 0.00 0.00 0.00 0.00
CVnI  195_279     0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.18 0.01 0.03 0.06 0.12 0.03 0.05 0.00 0.00 0.00 0.00
CVnI  542_1199b   0.12 0.24 0.00 0.00 0.45 0.47 0.35 0.50 0.12 0.25 0.03 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_245     0.16 0.32 0.02 0.03 0.00 0.00 0.00 0.00 0.12 0.23 0.02 0.03 0.03 0.04 0.02 0.03 0.06 0.11 0.01 0.02
CVnI  542_1159    0.12 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.02 0.02 0.05 0.01 0.02 0.28 0.31 0.16 0.32
CVnI  542_1169    0.06 0.15 0.00 0.00 0.02 0.08 0.00 0.01 0.04 0.10 0.00 0.01 0.06 0.13 0.04 0.07 0.00 0.00 0.00 0.00
CVnI  542_1166    0.13 0.26 0.00 0.00 0.08 0.16 0.01 0.02 0.08 0.17 0.01 0.02 0.13 0.25 0.04 0.09 0.01 0.04 0.01 0.01
CVnI  542_1150    0.09 0.18 0.03 0.04 0.00 0.00 0.00 0.00 0.06 0.12 0.02 0.03 0.08 0.21 0.01 0.07 0.00 0.01 0.03 0.03
CVnI  195_514     0.03 0.05 0.04 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_88      0.16 0.30 0.01 0.01 0.11 0.20 0.02 0.03 0.11 0.22 0.01 0.02 0.08 0.14 0.00 0.00 0.05 0.10 0.03 0.05
CVnI  542_1177    0.08 0.23 0.02 0.01 0.00 0.01 0.00 0.00 0.05 0.22 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_1184c   0.03 0.04 0.01 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.59 1.00 0.33 0.74 0.00 0.00 0.00 0.00
CVnI  195_503     0.09 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.13 0.00 0.01 0.00 0.06 0.00 0.00
CVnI  195_122     0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.22 0.04 0.05 0.02 0.02 0.02 0.04 0.00 0.00 0.00 0.00
CVnI  542_1170    0.06 0.12 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_244     0.12 0.24 0.01 0.03 0.03 0.04 0.04 0.10 0.06 0.11 0.00 0.02 0.03 0.04 0.01 0.04 0.05 0.07 0.02 0.01
CVnI  195_497     0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.15 0.05 0.09
CVnI  543_64b     0.17 0.31 0.01 0.03 0.00 0.00 0.00 0.00 0.11 0.25 0.02 0.03 0.07 0.15 0.01 0.06 0.05 0.12 0.00 0.01
CVnI  542_241     0.15 0.30 0.00 0.00 0.09 0.18 0.01 0.02 0.09 0.20 0.01 0.02 0.03 0.06 0.01 0.01 0.02 0.01 0.00 0.00
CVnI  543_85      0.09 0.19 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.05 0.00 0.00 0.00 0.00
CVnI  195_123     0.12 0.24 0.00 0.00 0.04 0.10 0.01 0.03 0.07 0.16 0.01 0.00 0.08 0.16 0.03 0.06 0.01 0.06 0.00 0.00
CVnI  543_404     0.08 0.17 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.08 0.02 0.02 0.02 0.06 0.06 0.15
CVnI  542_1194    0.12 0.24 0.00 0.01 0.10 0.21 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  542_308     0.14 0.28 0.01 0.02 0.05 0.11 0.02 0.04 0.10 0.19 0.01 0.02 0.04 0.06 0.02 0.00 0.00 0.01 0.00 0.01
CVnI  543_235     0.12 0.22 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.15 0.02 0.05 0.05 0.06 0.00 0.00 0.08 0.17 0.01 0.01
CVnI  543_408c    0.14 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.22 0.02 0.03 0.04 0.07 0.01 0.02 0.01 0.02 0.00 0.00
CVnI  543_422     0.12 0.23 0.01 0.01 0.05 0.01 0.02 0.01 0.07 0.14 0.01 0.02 0.08 0.16 0.05 0.09 0.00 0.00 0.00 0.00
CVnI  195_268     0.04 0.14 0.02 0.06 0.00 0.00 0.00 0.00 0.01 0.04 0.02 0.06 0.00 0.00 0.00 0.00 0.04 0.10 0.13 0.19
CVnI  543_439bc   0.12 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  543_115     0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.05 0.08 0.01 0.02 0.04 0.07 0.04 0.06 0.03 0.06 0.04 0.07
CVnI  543_83      0.15 0.30 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.08 0.00 0.01 0.08 0.10 0.02 0.05
CVnI  543_436     0.12 0.24 0.00 0.00 0.01 0.00 0.05 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.03 0.04 0.09
CVnI  195_580     0.10 0.18 0.01 0.03 0.00 1.00 0.00 0.96 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  543_446     0.04 0.13 0.06 0.06 0.04 0.01 0.00 0.00 0.04 0.09 0.03 0.00 0.00 0.00 0.00 0.00 0.06 0.09 0.05 0.07
CVnI  195_134c    0.15 0.29 0.01 0.02 0.10 0.20 0.00 0.00 0.08 0.14 0.01 0.02 0.05 0.10 0.01 0.01 0.02 0.04 0.00 0.01
CVnI  543_453     0.13 0.27 0.00 0.01 0.02 0.03 0.04 0.09 0.10 0.20 0.01 0.02 0.04 0.08 0.01 0.01 0.02 0.08 0.00 0.07
CVnI  543_113     0.13 0.27 0.00 0.00 0.08 0.15 0.02 0.03 0.00 0.00 0.00 0.00 0.04 0.11 0.00 0.03 0.37 0.58 0.16 0.41
CVnI  195_596     0.10 0.17 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.42 0.64 0.26 0.57
CVnI  543_478b    0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.12 0.05 0.14
CVnI  543_462     0.07 0.14 0.05 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.04 0.03 0.04 0.00 0.00 0.00 0.00
CVnI  543_81      0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.10 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  543_112     0.16 0.31 0.00 0.00 0.10 0.18 0.01 0.03 0.11 0.21 0.00 0.01 0.08 0.13 0.01 0.02 0.06 0.10 0.02 0.04
CVnI  195_594     0.10 0.21 0.03 0.05 0.12 0.23 0.01 0.04 0.00 0.04 0.00 0.00 0.02 0.05 0.04 0.05 0.03 0.06 0.01 0.03
CVnI  543_503     0.10 0.22 0.02 0.02 0.00 0.00 0.00 0.00 0.07 0.16 0.01 0.00 0.00 0.03 0.00 0.00 0.01 0.00 0.01 0.01
CVnI  543_505b    0.15 0.29 0.01 0.03 0.12 0.22 0.01 0.00 0.13 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.19 0.03 0.06
CVnI  543_124     0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.19 0.01 0.02 0.07 0.13 0.01 0.02 0.07 0.14 0.02 0.06
CVnI  543_10      0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.20 0.01 0.03 0.07 0.13 0.02 0.03 0.06 0.06 0.01 0.02
CVnI  543_495     0.06 0.13 0.02 0.03 0.06 0.12 0.01 0.03 0.00 0.00 0.00 0.00 0.04 0.09 0.03 0.06 0.00 0.00 0.00 0.00
CVnI  195_150     0.16 0.31 0.00 0.01 0.05 0.12 0.03 0.03 0.12 0.23 0.01 0.01 0.06 0.12 0.00 0.01 0.05 0.08 0.00 0.02
CVnI  195_587     0.09 0.18 0.01 0.03 0.00 0.00 0.00 0.00 0.05 0.08 0.01 0.01 0.03 0.06 0.01 0.02 0.00 0.00 0.00 0.00
CVnI  195_582     0.12 0.24 0.00 0.00 0.04 0.09 0.03 0.06 0.00 0.00 0.00 0.00 0.01 0.04 0.01 0.03 0.00 0.00 0.00 0.00
CVnI  195_616abc  0.12 0.24 0.01 0.02 0.08 0.18 0.01 0.02 0.08 0.16 0.00 0.01 0.03 0.08 0.02 0.03 0.13 0.22 0.13 0.25
CVnI  543_534     0.10 0.19 0.02 0.04 0.00 0.00 0.00 0.00 0.02 0.07 0.03 0.04 0.06 0.11 0.00 0.01 0.03 0.12 0.07 0.13
CVnI  543_136     0.11 0.23 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.00 0.10 0.19 0.00 0.06 0.00 0.00 0.01 0.00
CVnI  543_138     0.14 0.28 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.21 0.01 0.01 0.05 0.06 0.03 0.05 0.04 0.08 0.03 0.15
CVnI  195_633ab   0.12 0.26 0.01 0.01 0.25 0.63 0.13 0.30 0.00 0.00 0.00 0.00 0.07 0.16 0.03 0.05 0.04 0.08 0.05 0.11
CVnI  543_151     0.16 0.31 0.01 0.01 0.10 0.20 0.00 0.01 0.12 0.25 0.02 0.03 0.02 0.03 0.04 0.06 0.08 0.15 0.01 0.07
CVnI  195_614     0.10 0.20 0.01 0.01 0.12 0.24 0.05 0.10 0.00 0.02 0.00 0.00 0.05 0.06 0.00 0.00 0.11 0.26 0.08 0.15
CVnI  195_637b    0.10 0.20 0.03 0.05 0.00 0.00 0.00 0.00 0.06 0.13 0.02 0.04 0.03 0.06 0.02 0.03 0.01 0.01 0.02 0.05
CVnI  543_531b    0.08 0.14 0.04 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.05 0.04 0.04 0.00 0.00 0.00 0.00
CVnI  195_166     0.15 0.30 0.01 0.01 0.10 0.19 0.02 0.04 0.09 0.20 0.00 0.01 0.06 0.11 0.00 0.03 0.05 0.14 0.05 0.05
CVnI  543_601     0.12 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.14 0.06 0.14
CVnI  195_171     0.16 0.30 0.02 0.03 0.10 0.19 0.01 0.01 0.09 0.21 0.01 0.02 0.06 0.10 0.00 0.01 0.01 0.06 0.01 0.03
CVnI  195_687ab   0.10 0.21 0.01 0.01 0.11 0.26 0.05 0.14 0.08 0.16 0.00 0.01 0.04 0.08 0.01 0.02 0.05 0.06 0.03 0.00
CVnI  195_683     0.11 0.19 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  195_696     0.09 0.18 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.16 0.01 0.03 0.03 0.07 0.01 0.02 0.12 0.30 0.20 0.32
CVnI  543_577     0.10 0.18 0.02 0.02 0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.01 0.10 0.19 0.04 0.05 0.00 0.00 0.00 0.00
CVnI  543_590     0.06 0.14 0.03 0.04 0.00 0.00 0.00 0.00 0.02 0.07 0.02 0.02 0.25 0.31 0.20 0.29 0.12 0.25 0.10 0.17
CVnI  195_703     0.10 0.19 0.01 0.02 0.15 0.29 0.06 0.11 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.12 0.00 0.02
CVnI  195_714     0.13 0.26 0.00 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  543_248     0.09 0.17 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.11 0.00 0.00 0.06 0.11 0.01 0.03 0.00 0.00 0.00 0.00
CVnI  195_195     0.18 0.33 0.02 0.03 0.12 0.21 0.01 0.03 0.14 0.24 0.02 0.03 0.08 0.13 0.00 0.01 0.05 0.11 0.01 0.02
CVnI  195_200     0.15 0.31 0.01 0.03 0.06 0.10 0.01 0.03 0.09 0.20 0.01 0.03 0.02 0.07 0.02 0.05 0.07 0.11 0.01 0.05
CVnI  543_254     0.14 0.27 0.01 0.02 0.07 0.12 0.02 0.05 0.12 0.21 0.02 0.04 0.05 0.06 0.00 0.01 0.02 0.04 0.00 0.00
CVnI  195_718     0.09 0.17 0.02 0.06 0.10 0.19 0.12 0.07 0.00 0.00 0.00 0.00 0.02 0.02 0.02 0.06 0.07 0.13 0.03 0.03
CVnI  195_737     0.12 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.17 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  195_753     0.16 0.32 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.12 0.00 0.00 0.00 0.02 0.02 0.04
CVnI  543_705     0.10 0.20 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.10 0.00 0.01 0.00 0.00 0.00 0.00
CVnI  543_722     0.11 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  543_713     0.10 0.19 0.03 0.04 0.03 0.11 0.08 0.08 0.05 0.10 0.02 0.03 0.00 0.00 0.00 0.05 0.00 0.00 0.00 0.00
CVnI  543_743     0.08 0.14 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.39 0.50 0.38 0.51 0.00 0.00 0.00 0.30
CVnI  196_356     0.09 0.19 0.01 0.02 0.06 0.13 0.02 0.02 0.06 0.11 0.02 0.01 0.01 0.03 0.02 0.05 0.02 0.04 0.01 0.02
CVnI  196_354     0.17 0.31 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  196_362     0.10 0.19 0.02 0.04 0.00 0.00 0.00 0.00 0.06 0.10 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
CVnI  196_129     0.13 0.28 0.02 0.03 0.00 0.53 0.00 0.00 0.08 0.16 0.00 0.01 0.04 0.10 0.00 0.01 0.04 0.10 0.00 0.00
UMi   Bel60174    0.13 0.26 0.00 0.00 0.26 0.34 0.26 0.35 0.10 0.20 0.03 0.05 0.05 0.11 0.01 0.02 0.00 0.00 0.00 0.00
UMi   Bel60028    0.15 0.31 0.00 0.01 0.00 0.00 0.00 0.00 0.14 0.22 0.02 0.05 0.05 0.09 0.00 0.01 0.03 0.08 0.02 0.04
UMi   Bel60021    0.16 0.32 0.01 0.01 0.21 0.21 0.21 0.22 0.11 0.22 0.01 0.02 0.07 0.16 0.02 0.03 0.06 0.13 0.03 0.06
UMi   Bel60469    0.09 0.20 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.29 0.00 0.00
UMi   Bel50323    0.11 0.21 0.00 0.00 0.03 0.05 0.04 0.08 0.07 0.13 0.01 0.03 0.04 0.05 0.01 0.03 0.12 0.42 0.04 0.07
UMi   Bel60230    0.12 0.27 0.02 0.03 0.00 0.00 0.00 0.00 0.10 0.20 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.31 0.00 0.00
UMi   Bel60123    0.12 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.23 0.00 0.03 0.06 0.13 0.02 0.04 0.01 0.02 0.01 0.01
UMi   Bel60476    0.10 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel70185    0.14 0.27 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.16 0.03 0.04 0.05 0.11 0.01 0.03 0.16 0.32 0.09 0.18
UMi   Bel60963    0.11 0.21 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.13 0.02 0.03 0.00 0.00 0.00 0.00
UMi   Bel70073    0.19 0.36 0.01 0.01 0.00 0.00 0.00 0.00 0.18 0.37 0.03 0.06 0.12 0.28 0.04 0.11 0.01 0.03 0.02 0.03
UMi   Bel50682    0.12 0.22 0.01 0.00 0.10 0.19 0.02 0.02 0.00 0.00 0.00 0.00 0.09 0.16 0.04 0.07 0.00 0.00 0.00 0.00
UMi   Bel70584    0.15 0.29 0.01 0.02 0.00 0.00 0.00 0.00 0.17 0.26 0.05 0.06 0.11 0.20 0.03 0.07 0.16 0.32 0.05 0.09
UMi   Bel70182    0.11 0.25 0.01 0.01 0.03 0.05 0.03 0.11 0.10 0.21 0.02 0.04 0.00 0.00 0.00 0.00 0.06 0.12 0.03 0.06
UMi   Bel61951    0.14 1.04           0.00 0.00 0.00 0.00 0.04 0.17 0.05 0.14 0.01 0.30 0.00 0.04 0.00 0.00 0.00 0.00
UMi   Bel60017    0.15 0.31 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.26 0.01 0.03 0.07 0.14 0.00 0.00 0.03 0.07 0.00 0.01
UMi   Bel50017    0.13 0.27 0.00 0.01 0.10 0.19 0.01 0.02 0.09 0.16 0.01 0.03 0.02 0.04 0.01 0.01 0.02 0.10 0.01 0.02
UMi   Bel70174    0.16 0.33 0.00 0.01 0.00 0.00 0.00 0.00 0.16 0.38 0.03 0.06 0.00 0.00 0.00 0.20 0.02 0.05 0.02 0.03
UMi   Bel60819    0.09 0.17 0.01 0.02 0.00 0.00 0.00 0.00 0.04 0.09 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel51572    0.05 0.10           0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel60099    0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.20 0.02 0.05 0.00 0.00 0.00 0.00 0.02 0.05 0.00 0.01
UMi   Bel70550    0.14 0.26 0.00 0.01 0.09 0.17 0.02 0.04 0.08 0.21 0.01 0.01 0.05 0.09 0.00 0.00 0.00 0.01 0.00 0.00
UMi   Bel60844    0.10 0.16 0.00 0.00 0.07 0.08 0.02 0.03 0.00 0.00 0.00 0.00 0.02 0.00 0.01 0.01 0.01 0.03 0.05 0.08
UMi   Bel60862    0.12 0.24 0.01 0.02 0.04 0.07 0.05 0.08 0.04 0.08 0.00 0.04 0.02 0.03 0.02 0.08 0.00 0.06 0.00 0.00
UMi   Bel60022    0.14 0.28 0.01 0.02 0.06 0.11 0.02 0.02 0.08 0.19 0.01 0.03 0.06 0.13 0.00 0.01 0.00 0.02 0.00 0.00
UMi   Bel11313    0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.17 0.02 0.05 0.03 0.03 0.01 0.03 0.00 0.00 0.00 0.00
UMi   Bel60098    0.13 0.25 0.00 0.00 0.07 0.14 0.02 0.03 0.11 0.22 0.02 0.04 0.10 0.19 0.03 0.05 0.01 0.03 0.01 0.02
UMi   Bel41989    0.07 0.16           0.00 0.00 0.00 0.00 0.05 0.13 0.02 0.03 0.01 0.00 0.03 0.04 0.00 0.00 0.00 0.00
UMi   Bel71070    0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.16 0.02 0.05 0.01 0.04 0.01 0.02 0.17 0.29 0.08 0.19
UMi   Bel70098    0.16 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.13 0.25 0.02 0.04 0.08 0.13 0.01 0.01 0.04 0.07 0.01 0.01
UMi   Bel10889    0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.06 0.12 0.01 0.01 0.02 0.04 0.01 0.02 0.00 0.00 0.00 0.00
UMi   Bel71026    0.09 0.18 0.02      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.13 0.21 0.09 0.07
UMi   Bel70511    0.34 0.56 0.04 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.23 0.00 0.00
UMi   Bel10713    0.13 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.20 0.01 0.03 0.02 0.04 0.02 0.02 0.00 0.00 0.00 0.00
UMi   Bel70121    0.15 0.31 0.00 0.01 0.00 0.00 0.00 0.00 0.12 0.25 0.02 0.05 0.05 0.13 0.01 0.03 0.00 0.01 0.01 0.02
UMi   Bel10072    0.15 0.29 0.01 0.02 0.06 0.15 0.02 0.03 0.09 0.21 0.01 0.01 0.03 0.02 0.02 0.04 0.02 0.05 0.01 0.02
UMi   Bel40125    0.13 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.27 0.02 0.05 0.03 0.07 0.00 0.01 0.04 0.09 0.00 0.00
UMi   Bel13716    0.09 0.18 0.02      0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.01 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.00
UMi   Bel40412    0.14 0.27 0.00 0.01 0.07 0.14 0.02 0.05 0.13 0.21 0.03 0.06 0.01 0.08 0.00 0.00 0.02 0.02 0.00 0.03
UMi   Bel62441    0.10 0.20           0.36 0.29 0.44 0.47 0.10 0.19 0.00 0.01 0.01 0.03 0.05 0.10 0.00 0.00 0.00 0.00
UMi   Bel10197    0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.08 0.02 0.04 0.00 0.00 0.00 0.00
UMi   Bel70078    0.16 0.30 0.01 0.02 0.06 0.09 0.01 0.02 0.12 0.23 0.02 0.03 0.04 0.12 0.00 0.00 0.06 0.13 0.02 0.04
UMi   Bel11110    0.10 0.21 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel71025    0.11 0.31 0.02      0.00 0.00 0.00 0.00 0.09 0.29 0.04 0.15 0.00 0.00 0.00 0.00 0.20 0.60 0.05 0.10
UMi   Bel13391    0.13 0.27 0.00      0.07 0.15 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel70476    0.15 0.27 0.01 0.01 0.00 0.00 0.00 0.00 0.12 0.21 0.02 0.04 0.24 0.35 0.11 0.21 0.05 0.13 0.02 0.05
UMi   Bel10374    0.14 0.29 0.01 0.01 0.04 0.11 0.01 0.02 0.10 0.22 0.01 0.02 0.04 0.10 0.01 0.02 0.08 0.09 0.04 0.08
UMi   Bel10426    0.14 0.23 0.00 0.03 0.06 0.08 0.01 0.06 0.11 0.17 0.05 0.04 0.03 0.01 0.02 0.07 0.00 0.00 0.00 0.00
UMi   Bel10018    0.10 0.19 0.05      0.02 0.03 0.05 0.05 0.15 0.27 0.02 0.02 0.06 0.13 0.05 0.05 0.14 0.24 0.02 0.02
UMi   Bel10119    0.15 0.30 0.00 0.01 0.09 0.17 0.01 0.02 0.13 0.26 0.02 0.04 0.05 0.10 0.00 0.00 0.06 0.13 0.07 0.17
UMi   Bel40131    0.14 0.27 0.00 0.01 0.08 0.15 0.02 0.03 0.10 0.19 0.01 0.03 0.03 0.04 0.02 0.03 0.00 0.01 0.01 0.02
UMi   Bel10442    0.13 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.18 0.04 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel80127    0.13 0.26 0.00 0.01 0.08 0.16 0.02 0.04 0.00 0.00 0.00 0.00 0.04 0.08 0.01 0.02 0.01 0.02 0.01 0.01
UMi   Bel11072    0.07 0.13 0.03      0.00 0.00 0.00 0.00 0.06 0.11 0.00 0.02 0.03 0.09 0.02 0.04 0.16 0.80 0.05 0.06
UMi   Bel80866    1.01 1.24 0.64      0.16 0.20 0.11 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.00 0.00 0.00
UMi   Bel40822    0.10 0.19 0.00      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.11 0.05 0.05 0.14 0.30 0.00 0.00
UMi   Bel10130    0.15 0.30 0.01 0.02 0.09 0.17 0.03 0.05 0.13 0.26 0.02 0.03 0.06 0.11 0.00 0.01 0.02 0.02 0.01 0.03
UMi   Bel40430    0.14 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.17 0.30 0.04 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel81600    0.09 0.13 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.10 0.02 0.04
UMi   Bel10505    0.13 0.27 0.00 0.00 0.07 0.14 0.01 0.02 0.11 0.22 0.02 0.05 0.06 0.12 0.00 0.01 0.03 0.05 0.01 0.02
UMi   Bel42028    0.13 0.24           0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.10 0.01 0.02 0.00 0.00 0.00 0.00
UMi   Bel10019    0.16 0.32 0.00 0.01 0.09 0.17 0.02 0.04 0.12 0.24 0.01 0.03 0.01 0.05 0.02 0.05 0.07 0.16 0.01 0.01
UMi   Bel80814    0.09 0.18 0.02 0.03 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel80022    0.16 0.32 0.03 0.06 0.00 0.00 0.00 0.04 0.19 0.37 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.04 0.02 0.08
UMi   Bel10338    0.12 0.23 0.01 0.01 0.06 0.11 0.02 0.02 0.12 0.20 0.00 0.02 0.01 0.01 0.01 0.01 0.00 0.02 0.01 0.02
UMi   Bel10405    0.15 0.28 0.00 0.01 0.09 0.19 0.01 0.02 0.07 0.12 0.01 0.01 0.08 0.11 0.01 0.01 0.07 0.23 0.05 0.07
UMi   Bel11116    0.09 0.19 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.02 0.05 0.64 0.75 0.39 0.56
UMi   Bel10143    0.14 0.28 0.00 0.00 0.06 0.09 0.04 0.04 0.12 0.21 0.01 0.03 0.05 0.10 0.00 0.00 0.04 0.09 0.01 0.05
UMi   Bel10508    0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.21 0.04 0.06 0.07 0.19 0.04 0.06 0.00 0.00 0.00 0.00
UMi   Bel80571    0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.09 0.00 0.00 0.31 0.36 0.04 0.07
UMi   Bel11630    0.12 0.25 0.01      0.00 0.00 0.00 0.00 0.16 0.34 0.08 0.07 0.08 0.18 0.02 0.02 0.00 0.00 0.00 0.00
UMi   Bel40842    0.07 0.15 0.00 0.03 0.00 0.00 0.00 0.00 0.02 0.04 0.01 0.01 0.01 0.02 0.01 0.04 0.00 0.00 0.00 0.00
UMi   Bel10044    0.15 0.30 0.01 0.02 0.09 0.17 0.02 0.03 0.11 0.23 0.00 0.04 0.08 0.11 0.00 0.01 0.09 0.17 0.00 0.00
UMi   Bel40107    0.14 0.27 0.00 0.00 0.07 0.13 0.01 0.02 0.09 0.20 0.00 0.04 0.04 0.09 0.00 0.03 0.01 0.01 0.02 0.03
UMi   Bel80398    0.14 0.32 0.01 0.04 0.10 0.22 0.00 0.02 0.19 0.37 0.06 0.11                     0.00 0.00 0.00 0.00
UMi   Bel11137    0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel40120    0.14 0.29 0.01 0.01 0.04 0.08 0.03 0.06 0.11 0.22 0.02 0.03 0.05 0.10 0.01 0.01 0.04 0.08 0.01 0.01
UMi   Bel11475    0.09 0.19 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.03 0.00 0.00 0.00 0.00
UMi   Bel11153    0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.22 0.03 0.06 0.10 0.17 0.07 0.10 0.00 0.00 0.00 0.00
UMi   Bel40784    0.15 0.32 0.04      0.00 0.00 0.00 0.00 0.09 0.13 0.05 0.03 0.11 0.20 0.06 0.06 0.12 0.20 0.05 0.02
UMi   Bel11161    0.11 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel11068    0.09 0.19 0.02 0.03 0.00 0.05 0.00 0.00 0.07 0.12 0.01 0.01 0.33 0.41 0.27 0.39 0.05 0.10 0.03 0.06
UMi   Bel40438    0.16 0.30 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.03 0.02 0.01
UMi   Bel80415    0.22 0.40 0.01 0.01 0.00 0.08 0.00 0.00 0.00 0.00 0.00 0.00                     0.03 0.03 0.01 0.00
UMi   Bel40423    0.11 0.23 0.01 0.01 0.06 0.14 0.02 0.03 0.13 0.31 0.04 0.08 0.02 0.05 0.02 0.03 0.04 0.07 0.01 0.01
UMi   Bel10182    0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.21 0.02 0.03 0.06 0.12 0.01 0.01 0.08 0.16 0.04 0.07
UMi   Bel10843    0.11 0.23 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.20 0.03 0.06 0.00 0.01 0.01 0.01 0.09 0.18 0.03 0.06
UMi   Bel10042    0.16 0.32 0.00 0.00 0.05 0.06 0.02 0.05 0.11 0.25 0.03 0.04 0.06 0.11 0.01 0.02 0.06 0.14 0.00 0.00
UMi   Bel41804    0.01 0.01 0.05      0.00 0.00 0.00 0.00 0.01 0.04 0.01 0.04 0.01 0.01 0.00 0.02 0.00 0.00 0.00 0.00
UMi   Bel40099    0.11 0.22 0.00 0.01 0.04 0.07 0.02 0.06 0.12 0.23 0.02 0.04 0.02 0.03 0.00 0.02 0.00 0.12 0.00 0.00
UMi   Bel11202    0.01 0.01 0.08      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.14 0.09 0.02 0.00 0.00 0.00 0.00
UMi   Bel11198    0.13 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.10 0.01 0.07 0.07 0.15 0.03 0.04 0.00 0.00 0.00 0.00
UMi   Bel10023    0.13 0.27 0.02 0.05 0.20 0.27 0.01 0.05 0.00 0.00 0.00 0.00 0.03 0.06 0.04 0.08 0.13 0.23 0.00 0.01
UMi   Bel10159    0.13 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.22 0.02 0.04 0.05 0.09 0.01 0.03 0.03 0.07 0.01 0.01
UMi   Bel41613    0.09 0.18 0.03      0.00 0.00 0.00 0.00 0.08 0.15 0.01 0.02 0.00 0.00 0.00 0.00 0.01 0.04 0.02 0.03
UMi   Bel10165    0.11 0.22 0.01 0.01 0.14 0.26 0.12 0.24 0.00 0.00 0.00 0.00 0.03 0.07 0.00 0.00 0.00 0.00 0.00 0.02
UMi   Bel40782    0.14 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.12 0.23 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel40809    0.12 0.24 0.03 0.06 0.00 0.00 0.00 0.00 0.10 0.18 0.05 0.09 0.00 0.00 0.00 0.00 0.04 0.13 0.00 0.00
UMi   Bel10607    0.13 0.25 0.00 0.01 0.05 0.10 0.00 0.04 0.11 0.21 0.03 0.07 0.11 0.20 0.04 0.10 0.06 0.01 0.09 0.15
UMi   Bel40778    0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.10 0.02 0.01 0.02 0.05 0.01 0.01
UMi   Bel10289    0.13 0.25 0.00 0.01 0.06 0.13 0.02 0.04 0.10 0.20 0.02 0.03 0.01 0.03 0.01 0.02 0.00 0.01 0.01 0.02
UMi   Bel40785    0.12 0.23 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel10091    0.15 0.30 0.00 0.01 0.05 0.09 0.02 0.04 0.10 0.22 0.00 0.01 0.05 0.09 0.00 0.00 0.04 0.09 0.05 0.05
UMi   Bel11312    0.04 0.07           0.02 0.07 0.03 0.07 0.40 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.40 0.00 0.00 0.00
UMi   Bel10167    0.14 0.27 0.00 0.00 0.08 0.16 0.01 0.02 0.10 0.21 0.01 0.02 0.04 0.10 0.00 0.00 0.04 0.03 0.01 0.00
UMi   Bel40030    0.16 0.29 0.00 0.01 0.10 0.17 0.01 0.02 0.13 0.23 0.02 0.04 0.07 0.09 0.00 0.01 0.02 0.06 0.00 0.02
UMi   Bel40770    0.11 0.23 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03
UMi   Bel11094    0.13 0.23 0.02 0.03 0.00 0.00 0.00 0.00 0.13 0.21 0.00 0.03 0.02 0.01 0.04 0.07 0.06 0.08 0.01 0.03
UMi   Bel40482    0.12 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.15 0.04 0.06 0.22 0.40 0.02 0.03
UMi   Bel10668    0.09 0.18 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.16 0.00 0.04 0.00 0.00 0.00 0.00
UMi   Bel40436    0.12 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel10681    0.13 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.02 0.10 0.21 0.05 0.11
UMi   Bel10493    0.14 0.28 0.01 0.01 0.01 0.02 0.08 0.14 0.11 0.21 0.03 0.05 0.02 0.03 0.03 0.05 0.02 0.05 0.00 0.01
UMi   Bel10176    0.12 0.24 0.01 0.01 0.04 0.07 0.04 0.07 0.08 0.19 0.02 0.05 0.02 0.07 0.03 0.03 0.12 0.26 0.00 0.01
UMi   Bel10570    0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.35 0.44 0.30 0.36
UMi   Bel14124    0.10 0.19           0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.00
UMi   Bel10665    0.12 0.20 0.00 0.01 0.06 0.07 0.00 0.06 0.09 0.19 0.03 0.06 0.01 0.05 0.03 0.09 0.12 0.21 0.04 0.06
UMi   Bel10164    0.15 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.08 0.01 0.03 0.04 0.27 0.00 0.00
UMi   Bel10284    0.14 0.29 0.01 0.01 0.09 0.18 0.02 0.03 0.10 0.21 0.01 0.03 0.04 0.06 0.01 0.02 0.05 0.09 0.03 0.06
UMi   Bel40459    0.13 0.26 0.00 0.01 0.05 0.08 0.05 0.26 0.10 0.19 0.00 0.02 0.05 0.09 0.00 0.05 0.00 0.04 0.01 0.02
UMi   Bel10288    0.14 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.10 0.22 0.00 0.02 0.04 0.07 0.01 0.02 0.00 0.02 0.02 0.03
UMi   Bel10131    0.14 0.28 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.22 0.02 0.04 0.05 0.08 0.02 0.05 0.01 0.05 0.00 0.00
UMi   Bel11441    0.09 0.17           0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.19 0.37 0.05 0.09
UMi   Bel40023    0.17 0.33 0.00 0.00 0.09 0.17 0.03 0.05 0.14 0.28 0.01 0.02 0.06 0.08 0.02 0.04 0.08 0.12 0.03 0.04
UMi   Bel10718    0.13 0.26 0.01 0.02 0.00 0.01 0.00 0.00 0.09 0.20 0.01 0.00 0.05 0.08 0.00 0.01 0.01 0.03 0.04 0.07
UMi   Bel40450    0.14 0.28 0.00 0.00 0.07 0.13 0.01 0.02 0.11 0.23 0.03 0.05 0.00 0.03 0.01 0.06 0.00 0.02 0.00 0.01
UMi   Bel14413    0.11 0.23 0.02      0.09 0.19 0.01 0.01 0.09 0.20 0.05 0.03 0.06 0.10 0.11 0.11 0.00 0.00 0.00 0.00
UMi   Bel13776    0.12 0.24 0.01      0.05 0.10 0.03 0.04 0.10 0.20 0.07 0.05 0.00 0.00 0.00 0.00 0.00 0.33 0.28 0.00
UMi   Bel10188    0.13 0.26 0.00 0.00 0.07 0.15 0.10 0.23 0.10 0.19 0.02 0.03 0.02 0.04 0.02 0.04 0.04 0.07 0.00 0.01
UMi   Bel10600    0.15 0.31 0.00 0.00 0.08 0.15 0.01 0.02 0.13 0.26 0.03 0.06 0.06 0.12 0.00 0.02 0.13 0.28 0.04 0.09
UMi   Bel41756    0.10 0.20 0.00      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel10587    0.14 0.27 0.01 0.01 0.00 0.00 0.15 0.29 0.00 0.00 0.00 0.00 0.02 0.04 0.01 0.02 0.19 0.25 0.07 0.14
UMi   Bel11319    0.09 0.18 0.02      0.00 0.00 0.00 0.00 0.07 0.12 0.00 0.01 0.01 0.05 0.01 0.00 0.03 0.06 0.02 0.00
UMi   Bel10484    0.11 0.22 0.01 0.01 0.03 0.05 0.08 0.16 0.10 0.21 0.04 0.07 0.05 0.12 0.01 0.04 0.00 0.00 0.00 0.00
UMi   Bel10869    0.13 0.26 0.01 0.01 0.08 0.15 0.02 0.05 0.08 0.18 0.02 0.05 0.02 0.05 0.00 0.02 0.20 0.35 0.09 0.12
UMi   Bel11408    0.06 0.12 0.03      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.01 0.00 0.00 0.01 0.07 0.00 0.01
UMi   Bel10565    0.12 0.25 0.01 0.01 0.20 0.42 0.10 0.22 0.10 0.19 0.02 0.03 0.05 0.09 0.00 0.00 0.01 0.03 0.00 0.01
UMi   Bel10043    0.18 0.32 0.00 0.01 0.07 0.10 0.02 0.05 0.11 0.14 0.01 0.04 0.00 0.00 0.00 0.00 0.00 0.05 0.02 0.04
UMi   Bel40399    0.14 0.29 0.00 0.01 0.07 0.14 0.03 0.05 0.12 0.24 0.02 0.04 0.05 0.09 0.01 0.01 0.02 0.08 0.01 0.02
UMi   Bel40502    0.13 0.26 0.00 0.01 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.07 0.07 0.01 0.02 0.09 0.14 0.05 0.08
UMi   Bel11247    0.15 0.32 0.00 0.00 0.13 0.27 0.04 0.09 0.13 0.26 0.05 0.07 0.05 0.14 0.00 0.01 0.02 0.05 0.02 0.04
UMi   Bel40767    0.12 0.25 0.01 0.02 0.47 0.62 0.33 0.45 0.10 0.22 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel10267    0.11 0.23 0.01 0.01 0.08 0.37 0.01 0.01 0.00 0.00 0.00 0.00 0.01 0.01 0.02 0.06 0.00 0.00 0.00 0.00
UMi   Bel10168    0.15 0.30 0.00 0.00 0.00 0.00 0.00 0.00 0.11 0.26 0.01 0.02 0.04 0.07 0.00 0.01 0.01 0.00 0.01 0.04
UMi   Pal157      0.12 0.25 0.00 0.00 0.05 0.10 0.02 0.05 0.03 0.09 0.00 0.00 0.02 0.02 0.01 0.04 0.01 0.01 0.01 0.00
UMi   Bel11321    0.10 0.20 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.07 0.03 0.10 0.02 0.14 0.05 0.02
UMi   Bel10504    0.12 0.25 0.01 0.01 0.00 0.00 0.00 0.00 0.12 0.26 0.03 0.06 0.04 0.11 0.01 0.03 0.02 0.03 0.01 0.01
UMi   Bel11160    0.12 0.23 0.00      0.00 0.00 0.00 0.00 0.10 0.16 0.04 0.06 0.00 0.00 0.00 0.00 0.01 0.03 0.01 0.00
UMi   Bel13356    0.01 0.07           0.08 0.11 0.12 0.17 0.00 0.00 0.00 0.00 0.01 0.04 0.03 0.01 0.02 0.09 0.01 0.01
UMi   Bel30180    0.13 0.26 0.01 0.01 0.08 0.16 0.00 0.01 0.11 0.23 0.03 0.05 0.11 0.20 0.04 0.09 0.01 0.03 0.01 0.02
UMi   Bel10110    0.13 0.28 0.00 0.00 0.09 0.17 0.01 0.01 0.08 0.19 0.01 0.03 0.03 0.07 0.01 0.01 0.00 0.00 0.00 0.00
UMi   Bel11213    0.12 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.21 0.42 0.13 0.28 0.12 0.26 0.08 0.17
UMi   Bel30963    0.09 0.18 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel30175    0.15 0.29 0.01 0.02 0.05 0.04 0.04 0.07 0.12 0.22 0.01 0.03 0.06 0.10 0.00 0.01 0.05 0.11 0.01 0.03
UMi   Bel10208    0.12 0.25 0.00 0.00 0.09 0.16 0.00 0.00 0.13 0.27 0.03 0.05 0.05 0.09 0.01 0.01 0.01 0.03 0.01 0.02
UMi   Bel10424    0.19 0.44 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel30537    0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.19 0.02 0.04 0.06 0.35 0.07 0.18 0.00 0.00 0.00 0.00
UMi   Bel30139    0.12 0.24 0.00 0.00 0.03 0.07 0.04 0.07 0.18 0.30 0.03 0.07 0.05 0.09 0.00 0.01 0.03 0.06 0.03 0.06
UMi   Bel20448    0.12 0.23 0.00 0.00 0.03 0.04 0.06 0.14 0.00 0.00 0.00 0.00 0.06 0.10 0.00 0.02 0.00 0.00 0.00 0.00
UMi   Bel30918    0.10 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.15 0.00 0.01 0.01 0.02 0.04 0.07 0.06 0.13 0.03 0.06
UMi   Bel30462    0.16 0.26 0.06 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.30 0.00 0.00
UMi   Bel30560    0.11 0.22 0.01 0.01 0.04 0.10 0.02 0.04 0.06 0.09 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.05
UMi   Bel20940    0.04 0.05 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.13 0.03 0.02 0.00 0.00 0.00 0.00
UMi   Bel20421    0.15 0.31 0.00 0.01 0.04 0.11 0.05 0.09 0.18 0.38 0.05 0.09 0.00 0.00 0.00 0.00 0.18 0.31 0.00 0.03
UMi   Bel30183    0.14 0.26 0.00 0.00 0.04 0.10 0.03 0.05 0.11 0.20 0.02 0.04 0.05 0.07 0.00 0.01 0.04 0.09 0.01 0.03
UMi   Bel20806    0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.19 0.05 0.09 0.01 0.01 0.03 0.06 0.04 0.01 0.04 0.05
UMi   Bel21196    0.12 0.43 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.30 0.04 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel20103    0.12 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.04 0.01 0.02 0.32 0.95 0.20 0.30
UMi   Bel31037    0.14 0.28 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel20058    0.12 0.24 0.03 0.06 0.02 0.05 0.02 0.06 0.00 0.04 0.00 0.00 0.01 0.02 0.01 0.04 0.10 0.16 0.00 0.01
UMi   Bel30878    0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.03 0.00 0.00
UMi   Bel20780    0.14 0.27 0.02 0.03 0.13 0.24 0.05 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel30923    0.14 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.02 0.04
UMi   Bel20115    0.12 0.24 0.00 0.01 0.13 0.19 0.04 0.05 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.05 0.01 0.01 0.01 0.01
UMi   Bel20117    0.13 0.26 0.00 0.01 0.06 0.09 0.03 0.06 0.12 0.25 0.02 0.03                     0.07 0.08 0.03 0.04
UMi   Bel20413    0.15 0.31 0.01 0.02 0.01 0.02 0.06 0.13 0.07 0.26 0.00 0.03                     0.05 0.01 0.02 0.02
UMi   Bel20409    0.13 0.28 0.01 0.01 0.00 0.00 0.00 0.00 0.14 0.30 0.05 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel30991    0.15 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.15 0.28 0.03 0.07 0.08 0.15 0.02 0.03 0.01 0.00 0.01 0.02
UMi   Bel21054    0.13 0.25 0.00 0.00 0.07 0.14 0.03 0.04 0.10 0.20 0.01 0.03 0.00 0.00 0.00 0.00 0.05 0.11 0.02 0.03
UMi   Bel30187    0.15 0.29 0.01 0.01 0.03 0.05 0.04 0.07 0.11 0.20 0.02 0.03 0.03 0.06 0.01 0.02 0.06 0.09 0.02 0.07
UMi   Bel30535    0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.25 0.05 0.07 0.06 0.11 0.01 0.01 0.04 0.11 0.02 0.03
UMi   Bel22810    0.12 0.25 0.00      0.00 0.00 0.00 0.00 0.09 0.19 0.05 0.05 0.00 0.00 0.00 0.00 0.98 1.00 0.53 0.01
UMi   Bel32612    0.11 0.22           0.06 0.14 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.10 0.01 0.01 0.00 0.00 0.00 0.00
UMi   Bel20829    0.13 0.28 0.00 0.00 0.20 0.25 0.19 0.26 0.10 0.21 0.03 0.05 0.04 0.09 0.01 0.00 0.00 0.20 0.00 0.00
UMi   Bel20966    0.11 0.23 0.03      0.06 0.11 0.01 0.00 0.08 0.18 0.01 0.01 0.04 0.06 0.02 0.00 0.09 0.15 0.05 0.10
UMi   Bel30077    0.15 0.30 0.01 0.02 0.00 0.00 0.00 0.00 0.12 0.25 0.04 0.06 0.05 0.10 0.02 0.03 0.00 0.01 0.01 0.02
UMi   Bel30491    0.12 0.24 0.00 0.01 0.02 0.04 0.06 0.13 0.08 0.17 0.03 0.02 0.00 0.00 0.00 0.03 0.03 0.05 0.03 0.02
UMi   Bel31718    0.05 0.09           0.00 0.00 0.00 0.00 0.03 0.06 0.03 0.05 0.03 0.09 0.01 0.04 0.00 0.00 0.01 0.04
UMi   Bel30142    0.14 0.28 0.00 0.01 0.08 0.16 0.01 0.02 0.10 0.22 0.01 0.02 0.06 0.12 0.01 0.01 0.05 0.08 0.02 0.07
UMi   Bel22227    0.11 0.22 0.00      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.26 0.35 0.10 0.00
UMi   Bel20009    0.15 0.29 0.02 0.04 0.00 0.02 0.00 0.00 0.12 0.27 0.01 0.01 0.01 0.02 0.04 0.09 0.11 0.21 0.05 0.05
UMi   Bel20438    0.12 0.25 0.00 0.02 0.00 0.00 0.00 0.00 0.11 0.26 0.03 0.04 0.03 0.05 0.01 0.03 0.01 0.01 0.05 0.07
UMi   Bel20025    0.14 0.30 0.00 0.01 0.00 0.00 0.00 0.00 0.11 0.26 0.02 0.04 0.05 0.10 0.04 0.04 0.03 0.04 0.01 0.02
UMi   Bel21007    0.15 0.28 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.15 0.29 0.07 0.11 0.11 0.18 0.09 0.13
UMi   Bel22540    0.24 0.40           0.21 0.36 0.08 0.08 0.16 0.29 0.06 0.07 0.25 0.40 0.08 0.12 0.00 0.00 0.00 0.00
UMi   Pal119      0.11 0.22 0.01 0.02 0.04 0.09 0.02 0.05 0.10 0.22 0.01 0.02 0.03 0.02 0.02 0.05 0.00 0.00 0.00 0.00
UMi   Bel30236    0.14 0.27 0.00 0.00 0.08 0.16 0.00 0.01 0.10 0.21 0.02 0.04 0.03 0.07 0.01 0.03 0.05 0.09 0.01 0.02
UMi   Bel30934    0.15 0.28 0.01 0.00 0.00 0.00 0.00 0.00 0.11 0.19 0.03 0.04 0.04 0.07 0.00 0.01 0.00 0.01 0.03 0.03
UMi   Bel30999    0.08 0.16 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel21200    0.08 0.17 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.21 0.05 0.12 0.00 0.00 0.00 0.03
UMi   Bel20119    0.13 0.27 0.00 0.01 0.00 0.00 0.00 0.00 0.23 0.31 0.10 0.18 0.02 0.05 0.01 0.02 0.00 0.00 0.00 0.00
UMi   Bel20854    0.11 0.24 0.00      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.23 0.05 0.06 0.00 0.00 0.00 0.00
UMi   Bel20519    0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.06 0.01 0.03 0.00 0.00 0.00 0.00
UMi   Bel30562    0.12 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.03 0.02 0.03 0.05 0.05 0.23 0.46 0.11 0.20
UMi   Bel30168    0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.25 0.01 0.07 0.05 0.11 0.01 0.02 0.03 0.05 0.01 0.03
UMi   Bel30164    0.15 0.29 0.00 0.00 0.07 0.12 0.03 0.03 0.11 0.23 0.01 0.03 0.04 0.08 0.00 0.01 0.05 0.07 0.03 0.05
UMi   Bel31011    0.10 0.13 0.00      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
UMi   Bel30927    0.12 0.24 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.12 0.00 0.00
UMi   Bel30178    0.15 0.31 0.01 0.02 0.08 0.12 0.02 0.05 0.12 0.24 0.01 0.01 0.04 0.08 0.01 0.03 0.06 0.05 0.04 0.06
UMi   Bel30113    0.15 0.30 0.00 0.01 0.08 0.16 0.02 0.02 0.11 0.22 0.06 0.05 0.02 0.04 0.02 0.04 0.09 0.17 0.00 0.00
UMi   Bel30563    0.13 0.27 0.01 0.01 0.00 0.40 0.00 0.00 0.00 0.40 0.00 0.00 0.05 0.09 0.00 0.00 0.00 0.40 0.00 0.00
UMi   Bel30572    0.14 0.27 0.01 0.01 0.09 0.16 0.01 0.01 0.13 0.27 0.04 0.05 0.05 0.11 0.01 0.02 0.09 0.17 0.06 0.09
Dra   1078910     0.11 0.22 0.03 0.06 0.06 0.11 0.04 0.07 0.08 0.15 0.01 0.02 0.01 0.01 0.00 0.01 0.03 0.03 0.01 0.04
Dra   671435      0.10 0.16 0.01 0.01 0.05 0.08 0.02 0.03 0.06 0.10 0.02 0.06 0.03 0.02 0.03 0.06 0.00 0.36 0.00 0.00
Dra   682957      0.09 0.18 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.14 0.14 0.26
Dra   693767      0.12 0.23 0.01 0.02 0.08 0.15 0.02 0.03 0.08 0.15 0.00 0.01 0.05 0.05 0.00 0.01 0.01 0.03 0.00 0.01
Dra   667675      0.11 0.22 0.01 0.00 0.03 0.05 0.07 0.11 0.07 0.16 0.01 0.01 0.01 0.05 0.03 0.03 0.01 0.02 0.02 0.01
Dra   687869      0.06 0.13 0.04 0.07 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.01 0.03 0.05 0.04 0.06 0.02 0.04 0.03 0.06
Dra   686428      0.06 0.13 0.02      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   699941      0.10 0.22 0.01 0.04 0.00 0.00 0.00 0.00 0.07 0.17 0.01 0.00 0.01 0.05 0.00 0.04 0.00 0.00 0.00 0.00
Dra   682782      0.11 0.24 0.01 0.01 0.04 0.10 0.03 0.05 0.08 0.17 0.01 0.02 0.04 0.09 0.01 0.03 0.09 0.14 0.03 0.05
Dra   646582      0.11 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.03 0.06 0.01 0.01 0.08 0.16 0.03 0.08
Dra   656590      0.13 0.24 0.01 0.00 0.07 0.15 0.02 0.04 0.00 0.00 0.00 0.00 0.01 0.02 0.01 0.02 0.00 0.00 0.00 0.00
Dra   621753      0.12 0.24 0.00 0.01 0.00 0.00 0.00 0.00 0.06 0.16 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   696195      0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.13 0.00 0.03 0.03 0.05 0.03 0.06
Dra   624010      0.11 0.23 0.01 0.01 0.09 0.19 0.01 0.03 0.08 0.17 0.01 0.03 0.05 0.12 0.01 0.04 0.17 0.20 0.03 0.01
Dra   609154      0.11 0.22 0.00 0.01 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.00 0.04 0.07 0.01 0.02 0.04 0.07 0.01 0.03
Dra   692991      0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.14 0.23 0.02 0.03 0.03 0.05 0.01 0.03 0.05 0.12 0.04 0.03
Dra   691432      0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.01 0.06 0.11 0.02 0.04 0.06 0.13 0.03 0.04
Dra   659993      0.11 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.17 0.00 0.00 0.06 0.06 0.04 0.03 0.01 0.03 0.09 0.19
Dra   651015      0.11 0.21 0.00 0.02 0.05 0.12 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.10 0.00 0.00 0.01 0.03 0.01 0.03
Dra   649828      0.06 0.14 0.04 0.05 0.00 0.00 0.00 0.00 0.00 0.03 0.08 0.11 0.00 0.00 0.00 0.00 0.19 0.40 0.18 0.45
Dra   596848      0.11 0.22 0.01 0.03 0.04 0.23 0.00 0.03 0.00 0.00 0.00 0.00 0.04 0.09 0.01 0.01 0.00 0.00 0.00 0.00
Dra   678863      0.16 0.31 0.00      0.01 0.04 0.06 0.07 0.06 0.19 0.01 0.01 0.08 0.14 0.00 0.00 0.08 0.18 0.02 0.01
Dra   640020      0.12 0.23 0.01 0.02 0.01 0.00 0.00 0.00 0.08 0.17 0.00 0.01 0.05 0.10 0.02 0.03 0.05 0.07 0.00 0.00
Dra   624765      0.13 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.18 0.02 0.04 0.03 0.07 0.00 0.00 0.00 0.00 0.00 0.00
Dra   594386      0.16 0.31 0.01 0.02 0.08 0.14 0.01 0.04 0.11 0.21 0.01 0.02 0.00 0.01 0.01 0.02 0.06 0.12 0.01 0.01
Dra   646687      0.12 0.24 0.00 0.01 0.08 0.11 0.01 0.01 0.10 0.19 0.01 0.03 0.04 0.06 0.01 0.00 0.00 0.00 0.00 0.00
Dra   586931      0.07 0.13 0.02 0.05 0.02 0.00 0.03 0.00 0.04 0.07 0.01 0.04 0.00 0.02 0.03 0.07 0.00 0.00 0.00 0.00
Dra   645619      0.09 0.19 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.11 0.01 0.02 0.27 0.73 0.00 0.00
Dra   679479      0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.09 0.01 0.02 0.06 0.12 0.02 0.03
Dra   600435      0.09 0.17 0.01      0.00 0.00 0.00 0.00 0.02 0.08 0.00 0.00 0.04 0.09 0.00 0.00 0.00 0.00 0.00 0.00
Dra   615486      0.15 0.30 0.00 0.00 0.09 0.16 0.01 0.03 0.13 0.19 0.02 0.01 0.06 0.10 0.01 0.02 0.01 0.07 0.01 0.04
Dra   622660      0.04 0.13 0.02 0.06 0.00 0.00 0.00 0.00 0.02 0.09 0.00 0.03 0.01 0.03 0.02 0.02 0.00 0.00 0.00 0.00
Dra   578941      0.11 0.22 0.01 0.03 0.00 0.00 0.00 0.00 0.10 0.18 0.01 0.01 0.02 0.08 0.00 0.00 0.03 0.08 0.01 0.01
Dra   684299      0.14 0.27 0.00 0.00 0.06 0.13 0.01 0.07 0.10 0.19 0.01 0.01 0.08 0.17 0.01 0.05 0.03 0.06 0.01 0.02
Dra   629491      0.12 0.25 0.00 0.00 0.03 0.05 0.00 0.00 0.08 0.12 0.00 0.02 0.06 0.13 0.02 0.04 0.04 0.08 0.02 0.04
Dra   675714      0.09 0.19 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.15 0.00 0.00 0.08 0.10 0.00 0.01 0.08 0.16 0.00 0.01
Dra   604396      0.12 0.24 0.00 0.00 0.27 0.52 0.13 0.29 0.17 0.36 0.06 0.10 0.06 0.13 0.01 0.03 0.05 0.10 0.03 0.06
Dra   649829      0.11 0.22 0.00 0.00 0.03 0.04 0.02 0.05 0.10 0.19 0.01 0.02 0.03 0.12 0.03 0.04 0.15 0.30 0.05 0.10
Dra   672130      0.06 0.11 0.02 0.06 0.04 0.06 0.02 0.01 0.06 0.10 0.02 0.00 0.00 0.00 0.00 0.00 0.02 0.05 0.00 0.00
Dra   697510      0.11 0.22 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.01 0.01 0.01 0.03 0.06 0.00 0.09 0.00 0.00
Dra   699211      0.09 0.18 0.02 0.03 0.06 0.14 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.00 0.00 0.00 0.00
Dra   562990      0.12 0.22 0.02 0.02 0.00 0.00 0.00 0.00 0.10 0.18 0.04 0.06 0.05 0.07 0.02 0.02 0.00 0.00 0.00 0.00
Dra   616100      0.11 0.21 0.00 0.01 0.00 0.00 0.00 0.00 0.05 0.14 0.02 0.03 0.03 0.06 0.01 0.02 0.18 0.46 0.02 0.06
Dra   603461      0.09 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.09 0.02 0.06 0.00 0.00 0.00 0.00 0.04 0.08 0.07 0.13
Dra   566808      0.09 0.18 0.01 0.03 0.07 0.12 0.00 0.00 0.06 0.12 0.00 0.01 0.01 0.07 0.01 0.02 0.00 0.01 0.00 0.00
Dra   549817      0.11 0.21 0.01 0.01 0.09 0.15 0.07 0.09 0.07 0.14 0.00 0.00 0.03 0.05 0.00 0.04 0.00 0.04 0.01 0.00
Dra   672036      0.16 0.31 0.01 0.02 0.08 0.10 0.11 0.06 0.12 0.20 0.17 0.02 0.02 0.03 0.03 0.08 0.04 0.13 0.02 0.04
Dra   607928      0.12 0.24 0.00 0.00 0.05 0.09 0.01 0.02 0.06 0.16 0.02 0.00 0.05 0.11 0.04 0.04 0.02 0.02 0.00 0.01
Dra   691377      0.10 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.07 0.14 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.07 0.04 0.11
Dra   582637      0.16 0.31 0.00 0.00 0.09 0.16 0.02 0.03 0.11 0.21 0.01 0.01 0.09 0.14 0.01 0.02 0.04 0.15 0.02 0.03
Dra   594533      0.06 0.14 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.00 0.01 0.04 0.01 0.03
Dra   580877      0.09 0.16 0.01 0.04 0.04 0.07 0.06 0.13 0.03 0.06 0.00 0.00 0.01 0.01 0.01 0.05 0.02 0.05 0.01 0.02
Dra   562020      0.11 0.20 0.00 0.00 0.03 0.07 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.01 0.02
Dra   591935      0.15 0.28 0.02      0.05 0.12 0.01 0.01 0.10 0.18 0.04 0.01 0.06 0.17 0.03 0.02 0.05 0.07 0.01 0.00
Dra   711948      0.15 0.24 0.04 0.05 0.00 0.00 0.00 0.00 0.13 0.18 0.05 0.02 0.00 0.00 0.00 0.00 0.05 0.05 0.04 0.04
Dra   599328      0.11 0.22 0.01 0.00 0.03 0.05 0.02 0.06 0.08 0.16 0.01 0.05 0.02 0.04 0.01 0.04 0.09 0.19 0.01 0.02
Dra   594635      0.09 0.20 0.02 0.02 0.03 0.03 0.08 0.11 0.00 0.00 0.00 0.00 0.04 0.08 0.01 0.02 0.02 0.01 0.03 0.06
Dra   705880      0.08 0.17 0.02 0.03 0.09 0.17 0.02 0.06 0.07 0.14 0.01 0.02 0.00 0.00 0.00 0.00 0.55 0.66 0.36 0.67
Dra   592802      0.07 0.14 0.01 0.02 0.06 0.10 0.02 0.04 0.00 0.00 0.00 0.00 0.03 0.06 0.04 0.10 0.04 0.08 0.02 0.02
Dra   697805      0.10 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.03 0.11 0.25 0.06 0.13 0.02 0.03 0.02 0.04
Dra   656889      0.14 0.27 0.02      0.06 0.12 0.03 0.04 0.13 0.24 0.02 0.03 0.04 0.07 0.04 0.05 0.11 0.18 0.01 0.02
Dra   683599      0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.19 0.01 0.02 0.02 0.04 0.01 0.04 0.00 0.00 0.00 0.00
Dra   686899      0.11 0.22 0.01 0.01 0.00 0.05 0.00 0.02 0.08 0.15 0.01 0.02 0.02 0.03 0.01 0.02 0.14 0.29 0.04 0.11
Dra   672646      0.11 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.14 0.25 0.02 0.06 0.01 0.03 0.02 0.02 0.07 0.17 0.02 0.10
Dra   579818      0.12 0.24 0.03 0.07 0.03 0.07 0.04 0.06 0.00 0.00 0.00 0.00 0.03 0.23 0.00 0.14 0.00 0.00 0.00 0.00
Dra   693961      0.11 0.23 0.01 0.01 0.01 0.03 0.09 0.20 0.12 0.22 0.02 0.01 0.00 0.00 0.00 0.00 0.04 0.06 0.02 0.03
Dra   554920      0.16 0.31 0.00      0.09 0.13 0.02 0.01 0.09 0.18 0.01 0.02 0.07 0.14 0.01 0.01 0.08 0.17 0.01 0.00
Dra   676506      0.08 0.17 0.03 0.04 0.21 0.28 0.16 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   653168      0.10 0.17 0.01 0.02 0.00 0.26 0.00 0.00 0.08 0.14 0.00 0.01 0.04 0.06 0.00 0.01 0.06 0.09 0.02 0.03
Dra   692651      0.11 0.21 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.02 0.00 0.00 0.00 0.00 0.02 0.00 0.04 0.08
Dra   644069      0.15 0.29 0.00 0.00 0.07 0.12 0.01 0.04 0.09 0.19 0.00 0.01 0.03 0.04 0.01 0.03 0.02 0.02 0.00 0.02
Dra   650922      0.11 0.22 0.01 0.00 0.02 0.03 0.03 0.02 0.08 0.16 0.01 0.03 0.05 0.05 0.04 0.00 0.01 0.03 0.10 0.18
Dra   620611      0.12 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.04 0.08 0.01 0.01 0.00 0.00 0.00 0.00
Dra   625650      0.13 0.26 0.01 0.00 0.03 0.07 0.04 0.07 0.09 0.18 0.00 0.02 0.05 0.07 0.00 0.01 0.02 0.05 0.01 0.01
Dra   579071      0.10 0.19 0.01 0.00 0.05 0.06 0.02 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.00 0.00
Dra   654962      0.10 0.20 0.01 0.03 0.00 0.00 0.00 0.00 0.19 0.37 0.03 0.07 0.04 0.07 0.02 0.03 0.38 0.42 0.41 0.58
Dra   633721      0.13 0.25 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.07 0.00 0.02 0.00 0.00 0.00 0.00
Dra   684238      0.10 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.06 0.04 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   661699      0.12 0.24 0.00 0.01 0.00 0.00 0.00 0.00 0.10 0.18 0.02 0.03 0.02 0.02 0.00 0.01 0.01 0.01 0.01 0.01
Dra   687634      0.12 0.22 0.01 0.01 0.00 0.01 0.00 0.00 0.08 0.14 0.01 0.00 0.04 0.06 0.01 0.02 0.05 0.12 0.05 0.10
Dra   658627      0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   678571      0.13 0.26 0.00 0.00 0.06 0.14 0.02 0.03 0.08 0.18 0.01 0.01 0.07 0.13 0.02 0.03 0.02 0.05 0.00 0.05
Dra   598776      0.12 0.24 0.00 0.00 0.05 0.13 0.00 0.00 0.08 0.18 0.01 0.01 0.05 0.10 0.00 0.00 0.02 0.05 0.01 0.02
Dra   622253      0.14 0.28 0.01 0.03 0.05 0.09 0.02 0.03 0.08 0.18 0.01 0.02 0.02 0.05 0.01 0.01 0.03 0.09 0.01 0.02
Dra   701538      0.15 0.31 0.01 0.01 0.02 0.01 0.02 0.07 0.09 0.14 0.02 0.04 0.19 0.30 0.12 0.20 0.00 0.00 0.00 0.00
Dra   648189      0.16 0.31 0.01 0.02 0.09 0.14 0.10 0.12 0.10 0.18 0.00 0.00 0.07 0.14 0.00 0.00 0.02 0.05 0.01 0.01
Dra   664725      0.06 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.38 0.07 0.14 0.00 0.00 0.02 0.03 0.00 0.00 0.00 0.00
Dra   622573      0.14 0.26 0.01 0.02 0.07 0.12 0.01 0.03 0.11 0.16 0.00 0.01 0.01 0.05 0.01 0.01 0.01 0.03 0.01 0.06
Dra   626612      0.12 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.08 0.15 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.02 0.02 0.04
Dra   598573      0.13 0.26 0.01 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.00 0.01 0.03 0.05 0.00 0.01 0.01 0.01 0.01 0.02
Dra   599706      0.06 0.13 0.04      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.04 0.01 0.02 0.00 0.00 0.00 0.00
Dra   579749      0.10 0.17 0.02 0.06 0.00 0.00 0.00 0.00 0.07 0.10 0.00 0.03 0.01 0.02 0.02 0.07 0.00 0.00 0.00 0.00
Dra   583638      0.13 0.25 0.00 0.01 0.02 0.10 0.07 0.10 0.09 0.16 0.00 0.01 0.04 0.07 0.01 0.03 0.02 0.02 0.00 0.00
Dra   613610      0.08 0.18 0.03 0.05 0.02 0.05 0.04 0.09 0.07 0.16 0.00 0.00 0.01 0.03 0.04 0.05 0.03 0.04 0.05 0.07
Dra   673042      0.09 0.17 0.02 0.04 0.00 0.02 0.05 0.09 0.05 0.10 0.01 0.02 0.00 0.03 0.06 0.08 0.00 0.00 0.00 0.01
Dra   714584      0.12 0.24 0.00 0.01 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.16 0.00 0.01 0.00 0.03 0.10 0.21 0.06 0.07
Dra   676918      0.14 0.26 0.02      0.05 0.08 0.01 0.04 0.11 0.20 0.02 0.02 0.02 0.08 0.00 0.01 0.10 0.17 0.00 0.00
Dra   630851      0.10 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.14 0.01 0.02 0.05 0.10 0.00 0.02 0.00 0.00 0.00 0.00
Dra   645906      0.07 0.15 0.03 0.06 0.00 0.00 0.00 0.00 0.05 0.11 0.03 0.02 0.03 0.06 0.02 0.04 0.00 0.00 0.00 0.00
Dra   661691      0.12 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.08 0.17 0.00 0.01 0.06 0.09 0.01 0.02 0.00 0.00 0.00 0.00
Dra   660453      0.15 0.30 0.00 0.01 0.07 0.14 0.01 0.04 0.07 0.17 0.01 0.02 0.07 0.14 0.00 0.00 0.06 0.13 0.01 0.02
Dra   640120      0.16 0.31 0.01      0.07 0.17 0.02 0.02 0.11 0.20 0.00 0.01 0.08 0.16 0.01 0.00 0.04 0.06 0.01 0.00
Dra   709351      0.02 0.04 0.01 0.01 0.00 0.00 0.00 0.00 0.01 0.06 0.01 0.07 0.04 0.08 0.00 0.02 0.00 0.00 0.00 0.00
Dra   615648      0.10 0.19 0.01 0.01 0.00 0.00 0.00 0.00 0.07 0.14 0.02 0.03 0.01 0.02 0.01 0.05 0.00 0.00 0.00 0.00
Dra   595078      0.15 0.30 0.00 0.00 0.07 0.15 0.01 0.02 0.09 0.19 0.01 0.02 0.03 0.07 0.00 0.01 0.06 0.08 0.01 0.04
Dra   713698      0.14 0.23 0.01 0.02 0.00 0.00 0.00 0.00 0.10 0.22 0.02 0.04 0.00 0.00 0.00 0.00 0.11 0.20 0.07 0.10
Dra   601168      0.11 0.22 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.01 0.05 0.10 0.02 0.06 0.01 0.04 0.01 0.03
Dra   615574      0.12 0.25 0.00 0.00 0.07 0.14 0.01 0.02 0.08 0.15 0.00 0.00 0.04 0.07 0.01 0.02 0.00 0.00 0.00 0.00
Dra   644726      0.11 0.23 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.20 0.02 0.04 0.00 0.00 0.00 0.00 0.01 0.01 0.00 0.00
Dra   608134      0.10 0.20 0.02 0.03 0.01 0.03 0.06 0.14 0.09 0.17 0.00 0.01 0.02 0.04 0.00 0.01 0.05 0.03 0.00 0.00
Dra   709295      0.05 0.12 0.01 0.01 0.00 0.00 0.00 0.00 0.06 0.13 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   599726      0.15 0.28 0.00 0.02 0.00 0.00 0.00 0.00 0.09 0.13 0.02 0.02 0.10 0.18 0.01 0.00 0.24 0.96 0.05 0.10
Dra   601250      0.13 0.25 0.00 0.00 0.13 0.12 0.10 0.13 0.09 0.17 0.01 0.01 0.07 0.13 0.01 0.02 0.01 0.02 0.01 0.02
Dra   598732      0.12 0.24 0.01 0.03 0.00 0.00 0.00 0.00 0.05 0.15 0.01 0.02 0.04 0.08 0.00 0.00 0.00 0.03 0.03 0.05
Dra   641505      0.10 0.20 0.01 0.02 0.07 0.12 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.14 0.05 0.12
Dra   698084      0.07 0.11 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.00 0.00
Dra   609987      0.11 0.22 0.01 0.01 0.04 0.09 0.04 0.06 0.09 0.19 0.01 0.01 0.03 0.10 0.00 0.00 0.00 0.01 0.02 0.02
Dra   592007      0.12 0.23 0.01 0.02 0.04 0.09 0.04 0.08 0.07 0.15 0.00 0.00 0.07 0.15 0.01 0.02 0.10 0.12 0.01 0.02
Dra   588559      0.16 0.31 0.00 0.01 0.01 0.05 0.01 0.02 0.08 0.19 0.01 0.02 0.02 0.11 0.00 0.00 0.03 0.07 0.00 0.01
Dra   632228      0.11 0.21 0.00 0.00 0.01 0.01 0.03 0.10 0.18 0.34 0.06 0.09 0.19 0.35 0.11 0.25 0.01 0.01 0.00 0.00
Dra   598094      0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.08 0.14 0.00 0.00 0.00 0.00 0.01 0.01 0.01 0.04 0.00 0.01
Dra   693976      0.14 0.28 0.00 0.00 0.09 0.18 0.00 0.01 0.10 0.20 0.01 0.03 0.04 0.07 0.01 0.01 0.04 0.09 0.01 0.05
Dra   615523      0.09 0.18 0.03 0.05 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.03 0.02 0.05 0.00 0.01 0.01 0.01 0.01 0.02
Dra   614672      0.10 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.15 0.01 0.01 0.11 0.15 0.11 0.16 0.12 0.22 0.11 0.20
Dra   582554      0.08 0.18 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.04 0.06 0.00 0.00 0.00 0.00
Dra   598482      0.14 0.28 0.02 0.05 0.04 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.19 0.04 0.04 0.02 0.03 0.00 0.02
Dra   725755      0.15 0.29 0.01 0.01 0.21 0.29 0.04 0.09 0.08 0.18 0.00 0.00 0.03 0.07 0.00 0.02 0.02 0.02 0.01 0.01
Dra   555572      0.12 0.23 0.01 0.01 0.07 0.15 0.01 0.02 0.19 0.32 0.03 0.09 0.03 0.05 0.02 0.03 0.09 0.15 0.10 0.18
Dra   660268      0.09 0.19 0.02 0.03 0.00 0.00 0.00 0.00 0.40 0.00 0.00 0.00 0.01 0.07 0.01 0.00 0.40 0.00 0.00 0.00
Dra   555353      0.02 0.11 0.06 0.10 0.01 0.04 0.06 0.07 0.00 0.00 0.40 0.00 0.05 0.03 0.06 0.07 0.16 0.34 0.21 0.19
Dra   685207      0.12 0.24 0.00 0.00 0.00 0.00 0.00 0.00 0.22 0.39 0.07 0.13 0.04 0.07 0.00 0.01 0.00 0.00 0.00 0.00
Dra   700131      0.13 0.27 0.00 0.00 0.08 0.16 0.01 0.02 0.09 0.18 0.01 0.01 0.05 0.08 0.01 0.01 0.01 0.04 0.01 0.01
Dra   675624      0.13 0.25 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.14 0.10 0.17
Dra   581732      0.11 0.21 0.01 0.01 0.02 0.04 0.04 0.06 0.00 0.00 0.00 0.00 0.04 0.06 0.00 0.01 0.02 0.05 0.02 0.05
Dra   609853      0.10 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.05 0.15 0.00 0.01 0.01 0.03 0.01 0.03 0.00 0.00 0.00 0.00
Dra   672446      0.09 0.17 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.67
Dra   678881      0.11 0.24 0.01 0.00 0.00 0.00 0.00 0.00 0.08 0.17 0.00 0.02 0.01 0.09 0.00 0.00 0.04 0.02 0.03 0.05
Dra   574514      0.10 0.19 0.03 0.05 0.03 0.05 0.06 0.10 0.10 0.18 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   589385      0.10 0.20 0.00 0.00 0.04 0.02 0.02 0.07 0.02 0.13 0.00 0.06 0.00 0.00 0.00 0.00 0.13 0.20 0.22 0.31
Dra   578065      0.10 0.20 0.00      0.03 0.10 0.00 0.02 0.00 0.00 0.00 0.00 0.07 0.13 0.01 0.01 0.00 0.00 0.00 0.00
Dra   706497      0.06 0.15 0.00 0.01 0.00 0.00 0.00 0.00 0.05 0.10 0.01 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   676871      0.15 0.29 0.00 0.01 0.08 0.22 0.00 0.00 0.09 0.15 0.02 0.03 0.08 0.12 0.02 0.08 0.05 0.12 0.04 0.10
Dra   560839      0.10 0.21 0.01 0.02 0.02 0.04 0.04 0.08 0.07 0.15 0.00 0.00 0.02 0.03 0.01 0.02 0.04 0.09 0.00 0.01
Dra   736955      0.10 0.20 0.00 0.01 0.00 0.00 0.00 0.00 0.06 0.09 0.00 0.01 0.01 0.04 0.00 0.02 0.03 0.04 0.00 0.00
Dra   608080      0.13 0.25 0.00 0.01 0.06 0.11 0.02 0.04 0.12 0.17 0.00 0.01 0.05 0.09 0.00 0.01 0.00 0.02 0.01 0.02
Dra   640694      0.13 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.19 0.01 0.01 0.05 0.10 0.00 0.00 0.00 0.01 0.00 0.00
Dra   547190      0.05 0.09 0.04 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   650401      0.14 0.27 0.01 0.01 0.02 0.07 0.04 0.05 0.08 0.17 0.01 0.01 0.02 0.07 0.01 0.03 0.01 0.04 0.02 0.02
Dra   555936      0.07 0.16 0.01 0.04 0.00 0.00 0.00 0.00 0.13 0.20 0.02 0.06 0.00 0.00 0.00 0.00 0.01 0.00 0.01 0.03
Dra   593161      0.09 0.20 0.03 0.04 0.06 0.13 0.01 0.01 0.10 0.20 0.03 0.04 0.02 0.02 0.01 0.01 0.03 0.08 0.00 0.00
Dra   674130      0.09 0.16 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.02 0.04 0.00 0.00 0.00 0.00
Dra   602875      0.08 0.17 0.02 0.03 0.00 0.00 0.00 0.00 0.05 0.13 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   637383      0.15 0.30 0.01 0.01 0.10 0.18 0.01 0.02 0.10 0.17 0.03 0.04 0.05 0.10 0.01 0.03 0.02 0.01 0.01 0.01
Dra   639896      0.08 0.17 0.03 0.04 0.06 0.07 0.12 0.27 0.07 0.16 0.00 0.07 0.03 0.06 0.01 0.01 0.18 0.27 0.34 0.39
Dra   598860      0.12 0.23 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.00 0.11 0.17 0.05 0.07 0.00 0.02 0.01 0.01
Dra   622813      0.20 0.40 0.05 0.12 0.00 0.00 0.00 0.00 0.10 0.22 0.00 0.05 0.04 0.15 0.00 0.00 0.00 0.00 0.00 0.00
Dra   592632      0.03 0.08 0.14 0.15 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.25 0.38 0.26 0.38 0.00 0.00 0.00 0.00
Dra   663255      0.12 0.26 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.18 0.01 0.02 0.05 0.09 0.01 0.02 0.07 0.15 0.01 0.00
Dra   660687      0.13 0.24 0.01 0.01 0.09 0.14 0.01 0.04 0.08 0.15 0.02 0.03 0.05 0.09 0.01 0.02 0.05 0.08 0.03 0.04
Dra   561581      0.08 0.17 0.01      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.06 0.04 0.03
Dra   577465      0.14 0.29 0.00 0.00 0.09 0.07 0.05 0.07 0.07 0.18 0.00 0.01 0.10 0.13 0.01 0.03 0.04 0.08 0.00 0.01
Dra   736224      0.10 0.19 0.00 0.00 0.10 0.05 0.11 0.56 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   739332      0.10 0.20 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.03 0.00 0.01 0.01 0.06 0.02 0.05
Dra   680986      0.09 0.20 0.01 0.00 0.04 0.11 0.01 0.00 0.07 0.17 0.01 0.05 0.05 0.12 0.02 0.06 0.04 0.06 0.02 0.04
Dra   554893      0.12 0.22 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.18 0.50 0.02 0.06
Dra   608891      0.12 0.24 0.00 0.01 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.01 0.06 0.05 0.00 0.00 0.00 0.00 0.00 0.00
Dra   604526      0.15 0.29 0.01 0.02 0.06 0.13 0.01 0.05 0.09 0.18 0.00 0.01 0.02 0.02 0.00 0.01 0.06 0.12 0.00 0.01
Dra   664789      0.10 0.20 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.05 0.00 0.00 0.00 0.01 0.00 0.00 0.05 0.11 0.09 0.16
Dra   694563      0.11 0.21 0.01 0.02 0.06 0.27 0.08 0.18 0.09 0.18 0.01 0.02 0.05 0.10 0.00 0.01 0.05 0.04 0.08 0.15
Dra   634296      0.11 0.24 0.03 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.16 0.07 0.09 0.00 0.00 0.00 0.00
Dra   601509      0.11 0.23 0.02 0.03 0.02 0.00 0.05 0.10 0.04 0.13 0.00 0.00 0.05 0.06 0.00 0.02 0.06 0.09 0.00 0.01
Dra   560804      0.11 0.24 0.00 0.01 0.04 0.09 0.05 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.01 0.01 0.01
Dra   718288      0.13 0.25 0.03 0.04 0.05 0.04 0.04 0.06 0.12 0.22 0.01 0.02 0.05 0.13 0.00 0.01 0.01 0.01 0.02 0.03
Dra   674194      0.09 0.19 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   677822      0.17 0.33 0.02      0.09 0.17 0.01 0.02 0.12 0.23 0.01 0.02 0.14 0.25 0.03 0.00 0.07 0.15 0.02 0.01
Dra   625494      0.10 0.19 0.02 0.03 0.00 0.01 0.05 0.10 0.08 0.15 0.00 0.00 0.09 0.15 0.01 0.04 0.00 0.00 0.00 0.00
Dra   634065      0.11 0.21 0.00 0.01 0.00 0.02 0.00 0.02 0.08 0.13 0.01 0.01 0.00 0.00 0.00 0.00 0.21 0.51 0.09 0.19
Dra   591502      0.12 0.24 0.02 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.10 0.01 0.01 0.00 0.01 0.06 0.10
Dra   618710      0.11 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.07 0.13 0.00 0.00 0.03 0.07 0.02 0.04 0.00 0.00 0.00 0.00
Dra   628341      0.14 0.25 0.00 0.03 0.11 0.19 0.01 0.01 0.10 0.19 0.05 0.17 0.07 0.10 0.02 0.02 0.04 0.05 0.07 0.23
Dra   634007      0.10 0.21 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.14 0.25 0.03 0.06
Dra   711162      0.12 0.23 0.02 0.03 0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.01 0.00 0.00 0.00 0.00 0.01 0.02 0.03 0.04
Dra   701480      0.10 0.19 0.05 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.17 0.44 0.10 0.16
Dra   580987      0.14 0.28 0.00 0.00 0.06 0.11 0.02 0.04 0.11 0.20 0.00 0.01 0.07 0.13 0.01 0.02 0.05 0.07 0.01 0.02
Dra   707848      0.13 0.26 0.01 0.02 0.07 0.12 0.02 0.01 0.07 0.16 0.00 0.00 0.00 0.05 0.00 0.00 0.01 0.01 0.02 0.01
Dra   675114      0.10 0.21 0.00 0.00 0.00 0.00 0.05 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.19 0.06 0.12
Dra   602425      0.04 0.14 0.09 0.11 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.02 0.11 0.13 0.00 0.00 0.00 0.00
Dra   667609      0.12 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.05 0.13 0.00 0.00 0.06 0.11 0.02 0.04 0.01 0.01 0.00 0.01
Dra   682368      0.13 0.36 0.00 0.00 0.02 0.08 0.01 0.02 0.00 0.05 0.00 0.00 0.12 0.33 0.05 0.08 0.03 0.09 0.01 0.01
Dra   742216      0.11 0.26 0.01 0.02 0.05 0.24 0.08 0.16 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.00 0.00
Dra   601966      0.10 0.21 0.01 0.02 0.06 0.25 0.03 0.01 0.07 0.14 0.02 0.01 0.02 0.07 0.00 0.01 0.00 0.00 0.00 0.00
Dra   597073      0.11 0.21 0.01 0.03 0.02 0.02 0.07 0.14 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   597940      0.02 0.03 0.05 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.12 0.05 0.09 0.00 0.00 0.00 0.00
Dra   694374      0.08 0.16 0.03 0.05 0.00 0.00 0.00 0.00 0.06 0.14 0.02 0.03 0.02 0.05 0.02 0.04 0.01 0.01 0.02 0.03
Dra   575526      0.12 0.25 0.02 0.03 0.09 0.19 0.02 0.02 0.04 0.14 0.01 0.02 0.05 0.07 0.02 0.03 0.11 0.23 0.03 0.06
Dra   702704      0.06 0.13 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.06 0.22 0.08 0.19
Dra   621150      0.12 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.15 0.00 0.00 0.05 0.10 0.01 0.02 0.00 0.01 0.01 0.02
Dra   664035      0.12 0.24 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.16 0.00 0.01 0.03 0.05 0.03 0.03 0.02 0.02 0.03 0.06
Dra   614332      0.10 0.19 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   678001      0.09 0.18 0.02 0.02 0.10 0.20 0.01 0.04 0.06 0.12 0.02 0.01 0.05 0.11 0.05 0.09 0.00 0.00 0.00 0.00
Dra   639307      0.14 0.26 0.02 0.03 0.10 0.15 0.04 0.05 0.06 0.10 0.04 0.04 0.00 0.00 0.00 0.00 0.04 0.18 0.02 0.07
Dra   651950      0.10 0.20 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.18 0.48 0.26 0.58
Dra   683422      0.13 0.24 0.02      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.36 0.09 0.13 0.00 0.00 0.00 0.00
Dra   611012      0.11 0.23 0.00 0.01 0.06 0.01 0.02 0.04 0.05 0.14 0.01 0.00 0.05 0.11 0.00 0.02 0.01 0.01 0.03 0.04
Dra   603233      0.13 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.16 0.27 0.05 0.04 0.04 0.06 0.00 0.01 0.00 0.00 0.00 0.00
Dra   585011      0.12 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.11 0.16 0.01 0.01 0.04 0.04 0.01 0.01 0.00 0.04 0.02 0.04
Dra   677810      0.10 0.21 0.01 0.02 0.08 0.15 0.02 0.02 0.07 0.15 0.04 0.07 0.04 0.07 0.00 0.00 0.07 0.15 0.02 0.05
Dra   628023      0.11 0.21 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   657658      0.10 0.19 0.04 0.06 0.03 0.02 0.04 0.07 0.07 0.14 0.02 0.02 0.02 0.04 0.08 0.12 0.03 0.07 0.04 0.07
Dra   651941      0.11 0.21 0.01 0.04 0.05 0.08 0.03 0.08 0.07 0.12 0.03 0.00 0.01 0.04 0.02 0.01 0.05 0.09 0.06 0.10
Dra   575827      0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.04 0.08 0.03 0.03 0.05 0.11 0.07 0.13 0.00 0.54 0.15 0.35
Dra   650891      0.11 0.21 0.02 0.02 0.02 0.03 0.06 0.11 0.06 0.14 0.01 0.01 0.05 0.05 0.04 0.05 0.03 0.07 0.04 0.06
Dra   731871      0.10 0.21 0.00 0.00 0.05 0.11 0.01 0.02 0.09 0.18 0.01 0.03 0.05 0.09 0.01 0.02 0.04 0.11 0.05 0.08
Dra   739413      0.08 0.18 0.03 0.07 0.02 0.06 0.08 0.20 0.12 0.19 0.00 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   683649      0.12 0.23 0.01 0.01 0.04 0.08 0.04 0.09 0.07 0.15 0.01 0.02 0.08 0.16 0.02 0.04 0.07 0.19 0.00 0.02
Dra   685215      0.15 0.30 0.01 0.02 0.07 0.17 0.02 0.04 0.10 0.20 0.00 0.01 0.01 0.05 0.00 0.00 0.09 0.15 0.01 0.02
Dra   676022      0.10 0.20 0.01 0.02 0.05 0.09 0.02 0.03 0.07 0.13 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.04 0.01 0.02
Dra   634082      0.03 0.07 0.09      0.00 0.00 0.03 0.00 0.00 0.00 0.00 0.00 0.08 0.13 0.08 0.06 0.00 0.01 0.00 0.00
Dra   639473      0.11 0.22 0.01 0.03 0.00 0.00 0.00 0.00 0.08 0.19 0.01 0.00 0.03 0.08 0.00 0.02 0.07 0.13 0.02 0.05
Dra   664799      0.15 0.30 0.00 0.01 0.08 0.14 0.03 0.04 0.09 0.19 0.01 0.01 0.05 0.07 0.02 0.04 0.03 0.07 0.03 0.04
Dra   649775      0.11 0.22 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.07 0.11 0.22 0.00 0.01 0.07 0.13
Dra   680885      0.10 0.20 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.09 0.02 0.05 0.00 0.11 0.00 0.00
Dra   712919      0.12 0.24 0.00 0.00 0.08 0.14 0.01 0.01 0.13 0.22 0.01 0.02 0.08 0.16 0.02 0.04 0.02 0.05 0.02 0.03
Dra   588255      0.13 0.26 0.00 0.00 0.05 0.08 0.00 0.00 0.12 0.19 0.00 0.01 0.05 0.10 0.01 0.05 0.02 0.05 0.00 0.00
Dra   574022      0.11 0.22 0.00 0.00 0.08 0.14 0.00 0.00 0.11 0.20 0.01 0.04 0.02 0.06 0.00 0.00 0.06 0.13 0.02 0.03
Dra   564101      0.11 0.26 0.01 0.02 0.00 0.00 0.00 0.00 0.15 0.47 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   587586      0.10 0.20 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.72 0.05 0.11
Dra   682960      0.10 0.21 0.00 0.01 0.09 0.13 0.09 0.15 0.09 0.18 0.01 0.03 0.06 0.07 0.00 0.00 0.00 0.00 0.00 0.00
Dra   578724      0.11 0.22 0.01 0.00 0.00 0.01 0.09 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   642528      0.09 0.19 0.02 0.05 0.04 0.09 0.05 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.08 0.00 0.00 0.00 0.00
Dra   678244      0.09 0.23 0.01 0.00 0.00 0.00 0.00 0.00 0.07 0.17 0.01 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   562166      0.12 0.24 0.03 0.04 0.04 0.12 0.01 0.03 0.01 0.02 0.04 0.02 0.02 0.06 0.02 0.02 0.03 0.04 0.01 0.00
Dra   658370      0.15 0.29 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.20 0.01 0.02 0.06 0.12 0.00 0.01 0.01 0.09 0.02 0.03
Dra   568422      0.12 0.23 0.00 0.01 0.00 0.00 0.00 0.00 0.14 0.26 0.18 0.07 0.00 0.00 0.00 0.00 0.05 0.07 0.05 0.10
Dra   625238      0.11 0.22 0.00 0.00 0.10 0.17 0.03 0.05 0.00 0.00 0.00 0.00 0.02 0.05 0.00 0.01 0.06 0.12 0.07 0.15
Dra   619087      0.10 0.19 0.02 0.04 0.08 0.09 0.06 0.10 0.06 0.12 0.01 0.02 0.01 0.08 0.00 0.00 0.08 0.16 0.03 0.06
Dra   711070      0.14 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.25 0.51 0.31 0.55
Dra   602750      0.07 0.13 0.04 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.05 0.10 0.00 0.00 0.00 0.00
Dra   668951      0.09 0.18 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   583967      0.08 0.17 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.01 0.01 0.00 0.00 0.00 0.00
Dra   624539      0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.06 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   648945      0.07 0.13 0.02 0.04 0.00 0.00 0.00 0.00 0.07 0.14 0.02 0.02 0.00 0.01 0.04 0.04 0.00 0.00 0.00 0.00
Dra   596707      0.12 0.25 0.00 0.00 0.08 0.17 0.00 0.00 0.10 0.19 0.00 0.00 0.07 0.17 0.03 0.05 0.01 0.01 0.09 0.16
Dra   590455      0.12 0.23 0.02 0.03 0.04 0.07 0.00 0.02 0.08 0.16 0.02 0.03 0.03 0.05 0.00 0.01 0.06 0.14 0.01 0.03
Dra   583164      0.05 0.13 0.03 0.05 0.00 0.00 0.00 0.00 0.04 0.12 0.04 0.07 0.00 0.03 0.02 0.05 0.08 0.11 0.03 0.06
Dra   598825      0.10 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   609387      0.14 0.23 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.00 0.01 0.02 0.00 0.00 0.00 0.00
Dra   581915      0.10 0.22 0.02 0.03 0.00 0.00 0.00 0.00 0.05 0.12 0.01 0.01 0.02 0.04 0.02 0.02 0.07 0.15 0.01 0.01
Dra   641644      0.12 0.27 0.05      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   647035      0.14 0.27 0.00 0.00 0.00 0.00 0.00 0.00 0.09 0.15 0.03 0.07 0.06 0.10 0.01 0.02 0.02 0.02 0.02 0.05
Dra   697388      0.12 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00                     0.00 0.00 0.00 0.00
Dra   709999      0.13 0.26 0.00 0.00 0.03 0.12 0.00 0.00 0.05 0.09 0.00 0.00                     0.04 0.06 0.03 0.01
Dra   468726      0.13 0.24 0.01 0.02 0.16 0.27 0.04 0.06 0.00 0.00 0.00 0.00 0.01 0.02 0.05 0.10 0.00 0.02 0.00 0.00
Dra   593365      0.11 0.22 0.01 0.02 0.10 0.21 0.04 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   612220      0.10 0.22 0.01 0.01 0.00 0.00 0.00 0.00 0.12 0.27 0.02 0.04 0.00 0.00 0.00 0.00 0.30 0.36 0.10 0.20
Dra   611455      0.10 0.21 0.00 0.01 0.05 0.10 0.00 0.02 0.00 0.00 0.00 0.00 0.03 0.05 0.01 0.01 0.00 0.00 0.00 0.00
Dra   596344      0.25 0.41 0.07 0.04 0.26 0.38 0.14 0.16 0.28 0.42 0.13 0.15 0.00 0.00 0.00 0.00 0.26 0.43 0.20 0.28
Dra   626614      0.11 0.21 0.01 0.00 0.10 0.23 0.03 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.00
Dra   674284      0.11 0.21 0.01 0.02 0.05 0.09 0.47 0.15 0.09 0.17 0.40 0.01 0.00 0.00 0.00 0.02 0.08 0.18 0.07 0.12
Dra   669982      0.11 0.23 0.01 0.02 0.26 0.51 0.18 0.45 0.08 0.17 0.00 0.00 0.03 0.05 0.02 0.03 0.01 0.02 0.00 0.01
Dra   696811      0.13 0.23 0.01 0.00 0.00 0.00 0.00 0.00 0.13 0.23 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   661010      0.12 0.23 0.01 0.02 0.08 0.16 0.02 0.04 0.08 0.18 0.00 0.00 0.03 0.02 0.03 0.03 0.12 0.27 0.14 0.26
Dra   632468      0.13 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.09 0.17 0.01 0.00 0.04 0.08 0.00 0.01 0.05 0.06 0.01 0.01
Dra   441115      0.11 0.20 0.00 0.01 0.03 0.09 0.04 0.10 0.07 0.13 0.01 0.02 0.05 0.05 0.00 0.03 0.11 0.19 0.04 0.09
Dra   651479      0.15 0.29 0.02 0.03 0.05 0.10 0.01 0.11 0.12 0.23 0.01 0.02 0.08 0.15 0.02 0.03 0.01 0.02 0.01 0.02
Dra   637985      0.07 0.12 0.02      0.06 0.11 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.49 0.55 0.01 0.05
Dra   617631      0.06 0.12 0.04 0.08 0.00 0.00 0.00 0.00 0.14 0.27 0.03 0.14 0.06 0.11 0.08 0.14 0.00 0.00 0.00 0.00
Dra   605411      0.15 0.29 0.01 0.02 0.08 0.16 0.02 0.04 0.06 0.17 0.00 0.01 0.02 0.06 0.00 0.01 0.02 0.02 0.03 0.05
Dra   433412      0.05 0.12 0.03 0.05 0.00 0.00 0.00 0.00 0.03 0.09 0.02 0.02 0.00 0.00 0.00 0.00 0.08 0.13 0.10 0.22
Dra   665767      0.11 0.22 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.05 0.01 0.01 0.00 0.00 0.00 0.00
Dra   616674      0.13 0.24 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.15 0.01 0.02 0.05 0.07 0.00 0.00 0.12 0.17 0.05 0.10
Dra   653443      0.10 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.06 0.01 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   595039      0.13 0.26 0.00 0.01 0.03 0.01 0.01 0.10 0.09 0.14 0.00 0.01 0.05 0.10 0.00 0.01 0.01 0.01 0.01 0.01
Dra   654650      0.09 0.18 0.01 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   648419      0.08 0.15 0.03 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.02 0.05 0.00 0.00 0.00 0.00
Dra   579860      0.12 0.23 0.00 0.01 0.06 0.13 0.01 0.01 0.00 0.00 0.00 0.00 0.04 0.08 0.01 0.02 0.00 0.00 0.00 0.10
Dra   682409      0.15 0.30 0.00 0.00 0.08 0.15 0.01 0.03 0.10 0.21 0.01 0.03 0.06 0.13 0.00 0.02 0.03 0.05 0.00 0.00
Dra   700252      0.08 0.16 0.04 0.08 0.00 0.00 0.00 0.00 0.09 0.17 0.02 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   635568      0.17 0.33 0.02      0.11 0.05 0.04 0.05 0.15 0.25 0.01 0.02 0.12 0.20 0.00 0.00 0.07 0.11 0.02 0.02
Dra   602348      0.13 0.24 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   633114      0.10 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.08 0.17 0.00 0.01 0.00 0.00 0.00 0.00 0.12 0.21 0.08 0.12
Dra   625253      0.06 0.11 0.06 0.15 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   570658      0.13 0.25 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.01 0.03 0.06 0.11 0.10 0.22
Dra   583728      0.12 0.27 0.01 0.02 0.09 0.21 0.05 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.15 0.34 0.08 0.17
Dra   608215      0.10 0.21 0.01 0.02 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 0.03 0.02 0.02 0.07 0.14 0.05 0.09
Dra   559503      0.10 0.22 0.00 0.00 0.00 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.05 0.08 0.02 0.05
Dra   600223      0.16 0.32 0.01 0.01 0.02 0.00 0.04 0.10 0.10 0.17 0.03 0.01 0.11 0.21 0.01 0.02 0.03 0.12 0.02 0.03
Dra   717289      0.20 0.35 0.02 0.10 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.10 0.16 0.02 0.08 0.54 0.60 0.40 0.46
Dra   706039      0.13 0.25 0.02 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.03 0.04 0.04 0.07 0.07 0.20 0.07 0.22
Dra   734925      0.11 0.23 0.01 0.01 0.00 0.00 0.00 0.00 0.08 0.17 0.01 0.01 0.00 0.00 0.00 0.01 0.00 0.04 0.01 0.00
Dra   716868      0.11 0.22 0.00 0.01 0.00 0.00 0.00 0.00 0.08 0.16 0.01 0.02 0.04 0.08 0.01 0.03 0.06 0.12 0.01 0.04
Dra   684746      0.09 0.17 0.00      0.00 0.02 0.01 0.00 0.02 0.03 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   655556      0.12 0.24 0.01 0.01 0.01 0.04 0.03 0.08 0.05 0.12 0.02 0.01 0.02 0.05 0.01 0.03 0.01 0.02 0.01 0.02
Dra   623752      0.18 0.33 0.03 0.06 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.07 0.11 0.02 0.04 0.45 0.59 0.07 0.15
Dra   644733      0.05 0.09 0.03 0.07 0.00 0.00 0.00 0.00 0.03 0.05 0.04 0.09 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   598401      0.10 0.21 0.00      0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.02 0.04 0.04 0.03 0.00 0.00 0.00 0.00
Dra   629966      0.09 0.15 0.01 0.00 0.00 0.00 0.00 0.00 0.06 0.07 0.03 0.04 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00
Dra   620075      0.11 0.22 0.01 0.02 0.00 0.00 0.00 0.00 0.09 0.16 0.00 0.02 0.05 0.09 0.01 0.02 0.00 0.09 0.00 0.00


==> table_catalog.dat <==
Title: Multi-Element Abundance Measurements from Medium-Resolution
       Spectra. II. Catalog of Stars in Milky Way Dwarf Satellite
       Galaxies
Authors: Kirby, E. N., Guhathakurta, P., Simon, J. D., Geha, M. C., Rockosi,
         C. M., Sneden, C., Cohen, J. G., Sohn, S. T., Majewski, S. R., and
         Siegel, M.
Table: DEIMOS Multi-Element Abundances Catalog
================================================================================
Byte-by-byte Description of file: table_catalog.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---     dSph    Dwarf spheroidal galaxy
   7- 16 A10    ---     name    Object name
  18- 19 I2     h       RAh     Hour of Right Ascension (J2000)
  21- 22 I2     min     RAm     Minute of Right Ascension (J2000)
  24- 28 F5.2   s       RAs     Second of Right Ascension (J2000)
      30 A1     ---     DE-     Sign of the Declination (J2000)
  31- 32 I2     deg     DEd     Degree of Declination (J2000)
  34- 35 I2     arcmin  DEm     Arcminute of Declination (J2000)
  37- 40 F4.1   arcsec  DEs     Arcsecond of Declination (J2000)
  42- 47 F6.3   mag     Bmag    Extinction-corrected B magnitude
  49- 53 F5.3   mag     e_Bmag  Uncertainty in Bmag
  55- 60 F6.3   mag     Vmag    Extinction-corrected V magnitude
  62- 66 F5.3   mag     e_Vmag  Uncertainty in Vmag
  68- 73 F6.3   mag     Rmag    Extinction-corrected R magnitude
  75- 79 F5.3   mag     e_Rmag  Uncertainty in Rmag
  81- 86 F6.3   mag     Imag    Extinction-corrected I magnitude
  88- 92 F5.3   mag     e_Imag  Uncertainty in Imag
  94- 97 I4     K       Teff    Effective temperature
  99-101 I3     K   e_Teff,spec Uncertainty in Teff from spectral fitting
 103-105 I3     K   e_Teff,phot Uncertainty in Teff from photometric error only
 107-110 F4.2   cm/s2   log(g)  Log of surface gravity
 112-115 F4.2   cm/s2  e_log(g) Uncertainty in log(g)
 117-120 F4.2   km/s    vt      Microturbulent velocity
 122-126 F5.2   dex     [Fe/H]  Iron abundance relative to the Sun
 128-131 F4.2   dex    e_[Fe/H] Uncertainty in [Fe/H]
 133-137 F5.2   dex     [Mg/Fe] Magnesium-to-iron ratio relative to the Sun
 139-142 F4.2   dex   e_[Mg/Fe] Uncertainty in [Mg/Fe]
 144-148 F5.2   dex     [Si/Fe] Silicon-to-iron ratio relative to the Sun
 150-153 F4.2   dex   e_[Si/Fe] Uncertainty in [Si/Fe]
 155-159 F5.2   dex     [Ca/Fe] Calcium-to-iron ratio relative to the Sun
 161-164 F4.2   dex   e_[Ca/Fe] Uncertainty in [Ca/Fe]
 166-170 F5.2   dex     [Ti/Fe] Titanium-to-iron ratio relative to the Sun
 172-175 F4.2   dex   e_[Ti/Fe] Uncertainty in [Ti/Fe]
--------------------------------------------------------------------------------
Scl   1002473    00 59 21.58 -33 42 57.9              19.492 0.076              18.585 0.048 5085 101 258 2.02 0.08 1.66 -2.30 0.15 +0.65 0.93 +0.59 0.17 +0.64 0.26 +0.26 0.48
Scl   1002447    00 59 21.66 -33 41 01.6              18.084 0.035              17.015 0.027 4689  47 109 1.27 0.06 1.84 -2.04 0.12 +0.36 0.28 +0.47 0.12 +0.33 0.16 +0.28 0.09
Scl   1002888    00 59 23.85 -33 42 59.1              19.419 0.077              18.411 0.048 4818 109 209 1.87 0.08 1.70 -1.97 0.13            +0.30 0.15 +0.47 0.21 -0.02 0.61
Scl   1003386    00 59 26.87 -33 40 28.9              18.658 0.045              17.586 0.029 4660  41 125 1.49 0.06 1.79 -1.30 0.11 -0.50 0.44 +0.21 0.23 +0.14 0.16 +0.03 0.21
Scl   1003505    00 59 27.13 -33 43 42.1              17.614 0.027              16.355 0.024 4366  31  71 0.88 0.06 1.93 -1.82 0.11 +0.26 0.19 +0.20 0.14 +0.20 0.14 +0.00 0.10
Scl   1003443    00 59 27.34 -33 38 47.3              18.009 0.035              16.954 0.028 4732  41 110 1.26 0.06 1.84 -1.62 0.11 +0.51 0.34 +0.06 0.16 +0.20 0.18 +0.05 0.11
Scl   1003537    00 59 27.69 -33 40 35.4              17.095 0.027              15.726 0.025 4259  23  58 0.58 0.07 2.01 -2.28 0.11 +0.42 0.21 +0.40 0.12 +0.34 0.14 +0.20 0.09
Scl   1003694    00 59 28.30 -33 42 07.2              16.969 0.021              15.405 0.020 3923  12  58 0.32 0.09 2.07 -1.63 0.11 +0.09 0.17 +0.10 0.11 +0.03 0.14 -0.10 0.08
Scl   1003702    00 59 28.72 -33 38 56.8              18.852 0.035              17.790 0.030 4581  58 111 1.58 0.06 1.77 -1.89 0.12            +0.34 0.36 +0.10 0.14 +0.11 0.17
Scl   1003967    00 59 30.44 -33 36 04.9              17.876 0.026              16.732 0.021 4525  58  86 1.11 0.05 1.88 -2.66 0.13            +0.28 0.82 +0.60 0.22 +0.40 0.23
Scl   1004020    00 59 30.57 -33 37 13.1              19.926 0.059              18.949 0.048 4814 107 182 2.11 0.07 1.64 -1.46 0.16            +0.16 0.25 +0.41 0.86 +0.37 0.34
Scl   1004135    00 59 30.62 -33 42 06.7              18.679 0.033              17.615 0.026 4656  52 106 1.51 0.06 1.79 -2.09 0.12 +0.32 0.40 +0.27 0.19 +0.30 0.22 +0.10 0.10
Scl   1004084    00 59 30.93 -33 36 49.9              19.758 0.058              18.810 0.047 4887 115 193 2.08 0.07 1.65 -2.54 0.24            +1.31 0.32            +0.90 0.43
Scl   1004271    00 59 31.53 -33 39 41.7              20.198 0.073              19.291 0.070 4967 126 248 2.30 0.08 1.60 -1.98 0.17            +0.57 0.44 +0.10 0.62           
Scl   1004360    00 59 31.90 -33 40 38.2              19.594 0.057              18.583 0.041 4746  81 165 1.94 0.07 1.68 -2.04 0.13            +0.33 0.49 +0.43 0.20 +0.30 0.13
Scl   1004320    00 59 31.96 -33 38 36.9              19.144 0.042              18.165 0.034 4842  76 144 1.80 0.07 1.72 -2.12 0.13            +0.27 0.35 +0.19 0.30 -0.32 0.51
Scl   1004448    00 59 32.78 -33 36 10.9              18.478 0.031              17.405 0.024 4687  68 102 1.42 0.06 1.81 -1.84 0.12 +0.42 0.41 +0.17 0.30 +0.57 0.27 -0.00 0.88
Scl   1004645    00 59 33.64 -33 37 54.2              19.308 0.043              18.252 0.036 4660  63 125 1.76 0.07 1.72 -1.22 0.12 -0.05 0.51 +0.43 0.18 +0.27 0.34 -0.09 0.19
Scl   1004711    00 59 33.79 -33 39 26.9              19.186 0.046              18.158 0.033 4676  74 137 1.75 0.07 1.73 -2.47 0.15 +0.77 0.92 +0.96 0.26 +0.56 0.32 +0.31 0.36
Scl   1004775    00 59 33.82 -33 42 37.9              18.819 0.039              17.711 0.029 4640  46 104 1.51 0.06 1.79 -1.26 0.11            -0.14 0.15 +0.10 0.17 -0.30 0.10
Scl   1004692    00 59 34.04 -33 36 15.3              18.995 0.042              17.971 0.030 4727  91 131 1.68 0.06 1.74 -2.34 0.16            +0.38 0.41 +0.66 0.35           
Scl   1004838    00 59 34.09 -33 43 51.3              18.746 0.031              17.650 0.032 4564  38  97 1.49 0.06 1.79 -1.59 0.11 +0.22 0.22 +0.23 0.22 +0.24 0.18 -0.00 0.09
Scl   1004861    00 59 34.24 -33 43 18.7              19.045 0.040              18.054 0.036 4866  58 139 1.74 0.07 1.73 -1.70 0.12 +0.31 0.29 +0.20 0.16 +0.50 0.18 +0.20 0.14
Scl   1004754    00 59 34.31 -33 37 18.7              19.804 0.070              18.750 0.043 4659  88 169 1.97 0.07 1.68 -1.61 0.13            +0.37 0.29 -0.08 0.51 -0.12 0.16
Scl   1004931    00 59 35.23 -33 37 31.1              18.669 0.036              17.585 0.022 4595  58 102 1.48 0.06 1.79 -1.97 0.12            +0.40 0.15 +0.66 0.22 +0.20 0.29
Scl   1005103    00 59 35.37 -33 44 09.2              17.240 0.025              15.668 0.026 3818  11  60 0.39 0.09 2.05 -1.22 0.11 -0.31 0.22 -0.33 0.20 -0.28 0.14 -0.53 0.09
Scl   1005099    00 59 36.09 -33 37 08.9              18.331 0.031              17.239 0.025 4583  57  98 1.34 0.06 1.83 -2.02 0.12            +0.31 0.26 +0.20 0.20 +0.10 0.17
Scl   1005366    00 59 36.96 -33 41 55.7              18.015 0.029              16.791 0.026 4420  23  67 1.07 0.05 1.89 -1.38 0.11 +0.05 0.17 -0.03 0.15 -0.05 0.13 -0.17 0.11
Scl   1005429    00 59 37.10 -33 43 06.2              18.196 0.027              17.139 0.030 4702  43 104 1.33 0.06 1.83 -2.58 0.12 +0.51 0.60 +0.60 0.12 +0.51 0.15 +0.39 0.10
Scl   1005527    00 59 37.57 -33 43 33.3              17.942 0.024              16.734 0.019 4468  28  67 1.06 0.05 1.89 -1.28 0.11 -0.00 0.11 -0.04 0.12 +0.28 0.17 -0.15 0.09
Scl   1005472    00 59 37.62 -33 40 21.7              17.808 0.027              16.614 0.022 4419  27  78 1.02 0.05 1.90 -2.11 0.11 -0.15 0.73 +0.37 0.12            +0.16 0.09
Scl   1005565    00 59 38.05 -33 40 32.2              17.708 0.025              16.443 0.024 4329  33  66 0.91 0.05 1.93 -1.81 0.11 -0.08 0.34 +0.34 0.14 +0.26 0.23 +0.10 0.10
Scl   1005457    00 59 38.12 -33 35 07.9              17.472 0.021              16.157 0.016 4348  43  63 0.77 0.06 1.96 -1.40 0.11            -0.49 0.19 -0.22 0.18 -0.30 0.13
Scl   1005745    00 59 38.40 -33 45 10.5              17.396 0.025              16.040 0.024 4213  28  64 0.69 0.07 1.98 -1.59 0.11 -0.06 0.66 -0.03 0.14 +0.10 0.12 -0.01 0.22
Scl   1005561    00 59 38.42 -33 37 27.8              18.653 0.034              17.622 0.026 4691  63 117 1.54 0.06 1.78 -2.05 0.12            +0.59 0.18 +0.72 0.21 +0.14 0.20
Scl   1005765    00 59 38.64 -33 43 59.4              19.252 0.040              18.229 0.032 4729  57 128 1.78 0.06 1.72 -1.76 0.12 +0.66 0.26 +0.25 0.19 +0.13 0.20 -0.05 0.32
Scl   1005651    00 59 38.94 -33 36 13.5              18.355 0.030              17.160 0.026 4439  36  70 1.23 0.05 1.85 -1.46 0.11 +0.25 0.26 +0.04 0.15 +0.24 0.17 +0.05 0.09
Scl   1005983    00 59 40.31 -33 39 44.8              19.042 0.038              17.978 0.031 4668  59 113 1.65 0.06 1.75 -1.79 0.12 +0.60 0.32 +0.46 0.16 +0.71 0.29 +0.35 0.12
Scl   1005921    00 59 40.33 -33 36 06.4              17.423 0.022              16.092 0.021 4258  23  64 0.73 0.06 1.97 -1.59 0.11 +0.13 0.20 +0.10 0.12 +0.10 0.16 +0.08 0.08
Scl   1006155    00 59 40.42 -33 45 51.9              19.833 0.057              18.807 0.042 4733  83 157 2.02 0.07 1.66 -2.21 0.14            +0.32 0.59 -0.20 0.43 +0.29 0.28
Scl   1005940    00 59 40.46 -33 35 53.8              17.639 0.022              16.427 0.019 4385  38  74 0.94 0.05 1.92 -2.51 0.12 +0.40 0.33 +0.73 0.14 +0.59 0.19 +0.40 0.14
Scl   1006107    00 59 40.70 -33 41 16.6              18.600 0.039              17.557 0.028 4598  48 124 1.50 0.06 1.79 -2.20 0.12 +0.65 0.28 +0.16 0.27 +0.30 0.16 +0.25 0.13
Scl   1006118    00 59 40.77 -33 41 29.3              19.692 0.050              18.728 0.040 4976 188 166 2.03 0.07 1.66 -2.44 0.15 +1.00 0.65 +0.84 0.29 +0.20 0.68 +0.65 0.27
Scl   1006091    00 59 41.03 -33 37 45.0              18.150 0.029              17.080 0.024 4674  52  99 1.30 0.05 1.84 -2.32 0.12 +0.80 0.33            +0.03 0.39 +0.27 0.17
Scl   1006241    00 59 41.55 -33 40 29.5              19.977 0.066              18.985 0.050 4809 100 191 2.12 0.07 1.64 -1.34 0.13 +0.28 0.56 +0.30 0.29            +0.16 0.27
Scl   1006240    00 59 41.75 -33 39 12.2              20.085 0.067              19.171 0.051 4954 110 224 2.25 0.07 1.61 -1.27 0.14 +0.18 0.86 +0.09 0.34 -0.01 0.62           
Scl   1006374    00 59 42.13 -33 41 37.6              19.710 0.067              18.814 0.041 5041  84 232 2.12 0.08 1.64 -1.83 0.13 +0.57 0.40 -0.03 0.41                      
Scl   1006400    00 59 42.56 -33 38 16.7              17.811 0.028              16.546 0.024 4405  27  64 0.95 0.06 1.92 -1.16 0.11 -0.45 0.39 -0.46 0.16            -0.20 0.12
Scl   1006544    00 59 42.71 -33 43 54.9              19.273 0.041              18.293 0.034 4840  53 140 1.85 0.06 1.71 -1.44 0.12 +0.15 0.31 +0.38 0.14 -0.11 0.23           
Scl   1006511    00 59 43.23 -33 37 01.5              19.570 0.051              18.586 0.037 4777  79 164 1.96 0.07 1.68 -1.37 0.12 +0.28 0.37 +0.10 0.24 -0.04 0.35 -0.22 0.33
Scl   1006600    00 59 43.89 -33 35 09.9              19.949 0.062              19.037 0.049 4908 114 213 2.20 0.07 1.62 -1.12 0.12            +0.03 0.28 +0.12 0.48 -0.80 0.54
Scl   1006649    00 59 44.32 -33 33 41.6              18.248 0.021              17.170 0.017 4681 133  87 1.33 0.05 1.83 -2.29 0.12            +0.60 0.19 +0.44 0.20 +0.30 0.10
Scl   1006833    00 59 44.41 -33 43 00.3              19.026 0.036              17.933 0.030 4665  40 102 1.61 0.06 1.76 -1.40 0.11            +0.20 0.13 -0.12 0.13 -0.02 0.11
Scl   1007039    00 59 44.73 -33 49 12.8              17.813 0.026              16.636 0.023 4452  34  81 1.05 0.05 1.90 -2.00 0.11 -0.43 0.69 +0.48 0.12 +0.22 0.18 +0.10 0.09
Scl   1006970    00 59 44.91 -33 44 34.8              18.065 0.029              16.829 0.025 4449  23  64 1.07 0.05 1.89 -1.02 0.11 -0.31 0.17            -0.13 0.14 -0.55 0.10
Scl   1007034    00 59 45.32 -33 43 53.6              17.869 0.029              16.689 0.021 4578  30  81 1.06 0.05 1.89 -1.85 0.11 +0.14 0.27 +0.20 0.16 +0.15 0.13 -0.10 0.20
Scl   1007123    00 59 45.75 -33 43 38.3              19.981 0.081              19.045 0.048 5103  80 242 2.18 0.08 1.63 -1.05 0.12 -0.27 0.51 +0.18 0.13 +0.08 0.19 +0.10 0.17
Scl   1007263    00 59 46.08 -33 46 59.7              19.766 0.065              18.826 0.049 5075  88 211 2.09 0.08 1.65 -1.44 0.12 +0.43 0.31 -0.31 0.37 -0.09 0.25 -0.19 0.27
Scl   1007179    00 59 46.14 -33 41 58.5              19.824 0.056              18.860 0.049 4817  85 185 2.09 0.07 1.65 -1.85 0.13 +0.59 0.54 +0.30 0.28 +0.00 0.21 -0.19 0.40
Scl   1007312    00 59 46.16 -33 48 38.9              17.557 0.025              16.270 0.021 4360  22  67 0.83 0.06 1.95 -1.53 0.11 +0.16 0.15 -0.01 0.12 +0.05 0.15 +0.00 0.09
Scl   1007219    00 59 46.29 -33 43 09.9              20.068 0.066              19.154 0.063 5038  81 230 2.24 0.08 1.61 -1.17 0.12 -0.09 0.48 -0.20 0.15 -0.40 0.26 -0.43 0.15
Scl   1007206    00 59 46.41 -33 41 23.2              17.227 0.025              15.695 0.022 3858  15  62 0.43 0.08 2.04 -1.13 0.11 -0.40 0.26            -0.01 0.23           
Scl   1007217    00 59 46.52 -33 40 45.0              18.512 0.033              17.435 0.024 4653  53 103 1.43 0.06 1.81 -1.71 0.12 +0.11 0.50 +0.38 0.15 +0.18 0.21 -0.51 0.32
Scl   1007391    00 59 46.68 -33 47 19.5              19.576 0.054              18.566 0.044 4791  95 162 1.93 0.07 1.69 -2.85 0.18            +1.39 0.24 +0.47 0.37 +0.70 0.16
Scl   1007258    00 59 46.83 -33 39 50.2              18.237 0.030              17.071 0.027 4457  40  80 1.22 0.05 1.85 -1.68 0.11 +0.21 0.29 +0.31 0.15 -0.06 0.46 +0.12 0.11
Scl   1007349    00 59 46.90 -33 43 45.6              18.204 0.029              17.037 0.021 4485  25  76 1.20 0.05 1.86 -1.40 0.11 -0.06 0.24 +0.15 0.12 +0.09 0.12 +0.08 0.09
Scl   1007241    00 59 47.12 -33 36 21.2              20.007 0.072              19.046 0.048 4895 105 213 2.17 0.08 1.63 -1.70 0.14            +0.36 0.37 +1.02 0.32 -0.12 0.44
Scl   1007490    00 59 47.26 -33 46 30.3              17.454 0.023              16.063 0.021 3912  13  57 0.67 0.07 1.98 -1.26 0.11 -0.25 0.20 -0.26 0.16 -0.17 0.14 -0.64 0.09
Scl   1007377    00 59 47.40 -33 40 16.2              19.779 0.068              18.839 0.049 4900 112 219 2.10 0.08 1.65 -2.22 0.20            +0.81 0.37 +0.41 0.58           
Scl   1007395    00 59 47.43 -33 40 22.8              18.993 0.041              18.057 0.033 4998  76 156 1.79 0.07 1.72 -2.17 0.15            +0.56 0.23 +0.40 0.20 +0.41 0.30
Scl   1007346    00 59 47.60 -33 36 42.1              18.644 0.035              17.662 0.025 4946  68 129 1.60 0.06 1.76 -2.66 0.16                       +0.39 0.28           
Scl   1007618    00 59 47.67 -33 47 29.2              17.744 0.026              16.426 0.021 4249  19  57 0.86 0.06 1.94 -1.09 0.11 -0.20 0.22 -0.47 0.16 -0.04 0.14 -0.47 0.09
Scl   1007627    00 59 48.43 -33 40 35.5              19.718 0.063              18.790 0.039 4910  97 204 2.09 0.07 1.65 -1.61 0.14            -0.48 0.96 -0.03 0.44 -0.00 0.37
Scl   1007750    00 59 48.86 -33 42 17.7              18.067 0.033              16.887 0.021 4512  40  80 1.14 0.05 1.87 -1.30 0.11 -0.08 0.44 -0.13 0.16 +0.02 0.21 -0.10 0.09
Scl   1007749    00 59 49.07 -33 40 16.9              19.887 0.064              18.943 0.052 4970  97 209 2.14 0.08 1.64 -1.08 0.13 +0.10 0.39 +0.31 0.26 -0.11 0.98 +0.10 0.24
Scl   1007842    00 59 49.10 -33 44 04.6              18.067 0.027              16.885 0.025 4493  29  73 1.13 0.05 1.87 -1.95 0.11 +0.56 0.16 +0.50 0.11 +0.30 0.12 +0.20 0.09
Scl   1007815    00 59 49.29 -33 41 17.1              18.836 0.038              17.771 0.031 4701  56 114 1.56 0.06 1.77 -1.28 0.12 -0.01 0.36 -0.22 0.29 +0.03 0.19 -0.14 0.14
Scl   1007969    00 59 49.42 -33 46 46.6              18.937 0.043              17.910 0.036 4739  64 135 1.65 0.07 1.75 -2.02 0.12            +0.60 0.16 +0.45 0.17 +0.03 0.17
Scl   1007747    00 59 49.57 -33 35 35.8              19.551 0.044              18.528 0.029 4781  67 132 1.90 0.07 1.69 -1.57 0.12            +0.43 0.21 -0.09 0.24 +0.09 0.11
Scl   1200017    00 59 49.57 -33 37 52.4              18.849 0.046              17.804 0.025 4712  60 133 1.60 0.07 1.76 -2.20 0.12 +0.52 0.60 +0.48 0.43 +0.48 0.16 +0.54 0.17
Scl   1008150    00 59 50.08 -33 48 42.7              19.793 0.060              18.877 0.045 5008  97 206 2.13 0.07 1.64 -1.78 0.13            +0.87 0.16 +0.43 0.54 +0.24 0.26
Scl   1008226    00 59 50.21 -33 51 23.3              19.782 0.059              18.765 0.046 4722  98 168 2.01 0.07 1.67 -1.95 0.13 +0.15 0.99 +0.37 0.28 -0.69 0.54 -0.17 0.34
Scl   1007989    00 59 50.42 -33 38 04.0              19.813 0.069              18.884 0.051 4858 107 225 2.12 0.08 1.64 -1.31 0.12 +0.10 0.19 +0.61 0.19 -0.02 0.65 -0.21 0.27
Scl   1008159    00 59 50.43 -33 45 56.6              20.020 0.073              19.104 0.049 5029 113 232 2.22 0.07 1.62 -2.10 0.15 +0.96 0.45 +0.25 0.55 +0.10 0.49           
Scl   1007948    00 59 50.48 -33 36 10.7              20.044 0.075              19.100 0.045 4890 103 227 2.20 0.08 1.62 -1.23 0.12            -0.36 0.42 -0.27 0.32 -0.27 0.32
Scl   1008035    00 59 50.81 -33 36 20.5              18.351 0.030              17.185 0.024 4527  31  77 1.26 0.05 1.84 -1.13 0.11 +0.00 0.24 -0.14 0.14 -0.05 0.14 -0.30 0.10
Scl   1008106    00 59 50.99 -33 38 36.4              18.998 0.041              17.975 0.031 4645  67 130 1.68 0.06 1.74 -2.21 0.12            +0.55 0.20 +0.31 0.32 +0.44 0.16
Scl   1008328    00 59 51.00 -33 48 54.8              18.053 0.025              16.933 0.022 4554  45  87 1.20 0.05 1.86 -2.30 0.12 +0.79 0.16 +0.40 0.22 +0.29 0.13 +0.22 0.15
Scl   1008326    00 59 51.53 -33 44 02.4              18.358 0.031              17.314 0.029 4761  46 110 1.41 0.06 1.81 -2.62 0.12            +0.34 0.41 +0.32 0.15 +0.30 0.21
Scl   1008200    00 59 51.61 -33 36 51.7              20.245 0.084              19.428 0.072 5391 132 307 2.41 0.08 1.57 -1.41 0.17                       -0.15 0.57 +0.04 0.54
Scl   1008505    00 59 51.90 -33 47 43.3              17.984 0.025              16.760 0.019 4476  24  63 1.06 0.05 1.89 -1.13 0.11 -0.12 0.20 -0.30 0.13 -0.02 0.14 -0.30 0.10
Scl   1008349    00 59 51.90 -33 41 45.8              18.732 0.038              17.578 0.027 4547  38  90 1.42 0.06 1.81 -1.02 0.11 +0.13 0.22 -0.10 0.16 +0.27 0.22 -0.13 0.14
Scl   1008390    00 59 51.99 -33 42 36.0              18.010 0.028              16.823 0.026 4506  37  76 1.11 0.05 1.88 -1.42 0.11            +0.05 0.14 +0.23 0.20 -0.03 0.09
Scl   1008361    00 59 52.12 -33 40 21.4              19.170 0.040              18.170 0.036 4803  64 136 1.78 0.06 1.72 -1.57 0.12 +0.45 0.44 +0.29 0.21 +0.25 0.21 -0.00 0.58
Scl   1008375    00 59 52.14 -33 40 14.6              20.051 0.068              19.097 0.047 4887 108 206 2.19 0.07 1.62 -2.34 0.21            +0.84 0.37 +0.05 0.59 +0.26 0.68
Scl   1008522    00 59 52.28 -33 44 54.5              17.150 0.026              15.743 0.019 4179  19  58 0.55 0.08 2.01 -2.06 0.11 +0.29 0.16 +0.30 0.11 +0.14 0.13 +0.08 0.08
Scl   1008475    00 59 52.39 -33 41 28.0              18.046 0.025              16.804 0.022 4417  29  60 1.06 0.05 1.89 -1.17 0.11 +0.10 0.20 -0.06 0.15 +0.20 0.19 -0.14 0.09
Scl   1008462    00 59 52.64 -33 38 56.1              18.494 0.034              17.430 0.027 4591  49 110 1.44 0.06 1.80 -1.76 0.12 -0.32 0.70 +0.31 0.16 +0.07 0.27 +0.07 0.12
Scl   1008579    00 59 52.68 -33 43 04.0              18.749 0.040              17.673 0.026 4558  63 114 1.52 0.06 1.78 -1.83 0.12            +0.30 0.25 +0.37 0.28 +0.08 0.10
Scl   1008666    00 59 52.85 -33 45 18.5              18.023 0.028              16.907 0.019 4553  41  92 1.19 0.05 1.86 -2.34 0.12 +0.61 0.28 +0.35 0.13 +0.17 0.14 +0.17 0.10
Scl   1008651    00 59 52.85 -33 44 39.6              18.280 0.030              17.076 0.023 4502  32  66 1.19 0.05 1.86 -1.10 0.11 -0.38 0.36 -0.10 0.15 +0.11 0.21 -0.20 0.15
Scl   1008460    00 59 53.01 -33 35 14.0              19.507 0.039              18.592 0.033 5043  72 159 2.02 0.07 1.66 -1.73 0.13 +0.38 0.55 +0.45 0.27 +0.14 0.96 -0.33 0.53
Scl   1008563    00 59 53.01 -33 39 18.8              17.353 0.026              15.905 0.027 4057  17  58 0.57 0.08 2.01 -1.29 0.11 -0.17 0.22 -0.55 0.20 -0.03 0.15 -0.40 0.10
Scl   1008773    00 59 53.63 -33 43 15.6              20.057 0.078              19.075 0.054 4802 129 218 2.16 0.08 1.63 -2.37 0.23                                  +0.25 0.78
Scl   1008739    00 59 53.98 -33 37 42.0              17.787 0.024              16.568 0.022 4414  28  71 0.99 0.05 1.91 -1.56 0.11 +0.12 0.18 +0.16 0.14 +0.47 0.16 +0.07 0.09
Scl   1008920    00 59 54.20 -33 44 28.8              19.768 0.068              18.832 0.040 4992  83 209 2.10 0.08 1.65 -1.69 0.12            +0.61 0.18 +0.19 0.17 +0.31 0.18
Scl   1008833    00 59 54.21 -33 40 26.8              17.439 0.024              16.044 0.024 4246  20  58 0.66 0.07 1.99 -1.22 0.11 -0.20 0.20 -0.43 0.16 -0.19 0.19 -0.27 0.11
Scl   1008832    00 59 54.47 -33 37 53.3              17.699 0.023              16.608 0.019 4666  24  79 1.10 0.05 1.88 -1.16 0.11 -0.25 0.21 -0.06 0.13 +0.02 0.15 -0.12 0.09
Scl   1008882    00 59 54.88 -33 36 30.2              18.741 0.033              17.707 0.029 4724  65 114 1.57 0.06 1.77 -2.09 0.12 +0.93 0.27 +0.65 0.17 +0.80 0.25 +0.30 0.27
Scl   1009023    00 59 55.11 -33 39 60.0              19.871 0.064              18.895 0.044 4911  96 191 2.09 0.07 1.65 -1.35 0.13            +0.30 0.43 +0.43 0.34 +0.10 0.51
Scl   1009300    00 59 55.68 -33 46 39.8              17.175 0.024              15.845 0.018 4323  19  52 0.65 0.07 1.99 -2.17 0.11 +0.52 0.15 +0.28 0.21 +0.26 0.12 +0.20 0.09
Scl   1009336    00 59 55.72 -33 48 00.6              18.712 0.032              17.687 0.025 4692  48 111 1.57 0.06 1.77 -1.51 0.11 +0.37 0.18 +0.16 0.14 +0.30 0.17 -0.04 0.11
Scl   1009320    00 59 55.87 -33 45 43.4              18.304 0.030              17.188 0.026 4638  28  91 1.30 0.05 1.83 -1.25 0.11 -0.28 0.43 -0.00 0.12 +0.03 0.14 -0.24 0.09
Scl   1009423    00 59 56.24 -33 46 27.5              19.816 0.064              18.904 0.049 5002  89 218 2.14 0.08 1.63 -1.53 0.12 +0.51 0.30 +0.01 0.26 +0.06 0.19 +0.10 0.21
Scl   1009280    00 59 56.27 -33 40 31.1              18.293 0.031              17.156 0.025 4472  42  88 1.27 0.05 1.84 -2.34 0.12 +0.68 0.37 +0.87 0.16 +0.28 0.14           
Scl   1009421    00 59 56.41 -33 44 48.9              18.377 0.035              17.273 0.029 4588  58 102 1.34 0.06 1.83 -2.23 0.12            +0.38 0.24 +0.33 0.21 +0.18 0.11
Scl   1009529    00 59 56.71 -33 46 43.3              18.050 0.028              16.880 0.022 4521  24  78 1.14 0.05 1.87 -1.30 0.11 -0.02 0.16 -0.10 0.13 -0.08 0.15 -0.12 0.09
Scl   1009348    00 59 56.72 -33 38 30.6              18.740 0.035              17.669 0.033 4736  42 110 1.52 0.06 1.78 -1.37 0.11 -0.30 0.58 -0.35 0.41 -0.12 0.18 -0.52 0.17
Scl   1009387    00 59 56.78 -33 39 28.4              18.813 0.038              17.724 0.032 4637  57 108 1.53 0.06 1.78 -1.41 0.12 +0.18 0.26            -0.02 0.19 +0.10 0.13
Scl   1009527    00 59 56.97 -33 44 16.6              18.271 0.034              17.052 0.028 4393  33  70 1.17 0.06 1.87 -1.10 0.11 -0.00 0.17 -0.01 0.24 +0.13 0.19 -0.30 0.10
Scl   1009440    00 59 57.19 -33 38 37.5              19.221 0.034              18.293 0.032 4854  84 147 1.88 0.06 1.70 -2.04 0.17 +0.88 0.63 +0.56 0.39 +0.50 0.48 +0.52 0.50
Scl   1009510    00 59 57.28 -33 40 32.0              19.281 0.043              18.229 0.033 4656  64 124 1.76 0.07 1.73 -1.78 0.12 +0.22 0.58 +0.61 0.16 -0.22 0.26 +0.20 0.17
Scl   1009673    00 59 57.48 -33 46 28.5              19.169 0.038              18.229 0.031 5086  83 147 1.86 0.06 1.70 -2.49 0.21                       +0.88 0.41           
Scl   1009538    00 59 57.60 -33 38 32.3              17.918 0.026              16.677 0.026 4385  29  65 1.01 0.05 1.90 -1.68 0.11 +0.33 0.16 +0.28 0.11 +0.22 0.17 +0.09 0.09
Scl   1009505    00 59 57.76 -33 35 41.3              20.405 0.082              19.443 0.058 4850 115 234 2.33 0.08 1.59 -1.77 0.15            +0.42 0.41 +0.11 0.42 +0.47 0.35
Scl   1009698    00 59 57.90 -33 43 20.9              18.522 0.040              17.395 0.027 4532  52 103 1.37 0.06 1.82 -1.68 0.12 +0.45 0.28 +0.29 0.13 +0.11 0.32 +0.12 0.16
Scl   1009740    00 59 58.07 -33 43 14.0              18.872 0.043              17.769 0.033 4589  73 112 1.53 0.06 1.78 -1.44 0.12 +0.45 0.26 -0.10 0.28 +0.40 0.38 +0.25 0.16
Scl   1009627    00 59 58.17 -33 38 02.2              19.838 0.071              18.889 0.054 5124 134 224 2.11 0.08 1.64 -1.96 0.16            +0.73 0.26 -0.08 0.39 +0.53 0.28
Scl   1009824    00 59 58.24 -33 45 50.4              17.669 0.027              16.367 0.028 4327  22  64 0.85 0.06 1.94 -1.58 0.11 +0.15 0.16 +0.18 0.14 +0.06 0.13 +0.00 0.10
Scl   1009708    00 59 58.24 -33 40 29.9              19.390 0.051              18.452 0.045 4887  88 188 1.95 0.07 1.68 -1.87 0.13 +0.70 0.37            +0.33 0.25 +0.07 0.47
Scl   1009721    00 59 58.26 -33 41 08.4              17.632 0.029              16.324 0.020 4393  25  64 0.83 0.06 1.95 -1.24 0.11 -0.02 0.12 -0.21 0.15 -0.02 0.13 -0.11 0.09
Scl   1009881    00 59 58.81 -33 43 20.7              19.888 0.071              18.904 0.043 4733 107 199 2.09 0.08 1.65 -1.40 0.13            +0.69 0.24 +0.47 0.44 -0.37 0.41
Scl   1009925    00 59 58.86 -33 43 40.8              19.465 0.068              18.445 0.041 4723 107 187 1.87 0.08 1.70 -1.97 0.14                                  +0.17 0.28
Scl   1009813    00 59 58.92 -33 38 36.4              19.986 0.075              19.083 0.046 5182 104 240 2.22 0.08 1.62 -1.59 0.15 +0.55 0.71 +0.21 0.39 +0.09 0.33           
Scl   1009948    00 59 59.02 -33 43 26.5              18.998 0.040              17.892 0.031 4557  62 106 1.58 0.06 1.77 -1.58 0.12 +0.47 0.37 -0.21 0.34 -0.02 0.30 -0.11 0.11
Scl   1009811    00 59 59.09 -33 36 44.8              17.760 0.026              16.644 0.021 4525  60  89 1.08 0.05 1.89 -2.81 0.13            +0.62 0.39 +0.70 0.14 +0.88 0.15
Scl   1010002    00 59 59.64 -33 39 31.7              17.998 0.029              16.806 0.026 4508  29  75 1.10 0.05 1.88 -1.26 0.11 +0.03 0.19 -0.10 0.14 -0.02 0.15 -0.11 0.09
Scl   1010084    00 59 59.71 -33 42 36.8              19.401 0.043              18.429 0.034 4859  80 147 1.91 0.07 1.69 -1.91 0.13                       +0.34 0.28 -0.08 0.39
Scl   1010313    00 59 59.99 -33 50 54.4              18.744 0.037              17.740 0.025 4810  57 126 1.61 0.06 1.76 -2.72 0.14            +0.27 0.71 +0.62 0.22 +0.27 0.51
Scl   1010208    01 00 00.04 -33 45 28.6              18.328 0.032              17.277 0.025 4670  74 109 1.39 0.06 1.81 -2.70 0.15            +0.73 0.41 +0.83 0.30 +0.55 0.29
Scl   1010042    01 00 00.05 -33 37 28.1              18.548 0.037              17.459 0.025 4683  38 106 1.42 0.06 1.81 -1.14 0.11 +0.03 0.17 -0.02 0.15 -0.06 0.15 -0.11 0.09
Scl   1010069    01 00 00.06 -33 38 34.2              17.230 0.025              15.776 0.024 3913  14  61 0.52 0.08 2.02 -1.39 0.11 -0.37 0.30 -0.32 0.12 -0.16 0.14 -0.65 0.09
Scl   1010125    01 00 00.06 -33 40 56.7              18.796 0.045              17.700 0.025 4655  50 114 1.51 0.06 1.78 -1.43 0.12 +0.14 0.31 +0.19 0.13 +0.16 0.19 -0.22 0.23
Scl   1010231    01 00 00.24 -33 44 47.6              17.491 0.028              16.207 0.027 4326  35  73 0.81 0.06 1.95 -2.09 0.11 +0.47 0.26 +0.50 0.13 +0.51 0.18 +0.20 0.09
Scl   1010229    01 00 00.56 -33 41 36.2              17.854 0.029              16.579 0.022 4377  24  63 0.95 0.06 1.92 -1.19 0.11 +0.00 0.18 -0.21 0.14 -0.07 0.25 -0.13 0.09
Scl   1010215    01 00 00.78 -33 38 27.6              18.410 0.030              17.313 0.026 4530  48  91 1.35 0.06 1.82 -1.74 0.12 +0.36 0.42            +0.17 0.24 -0.08 0.29
Scl   1010320    01 00 00.97 -33 41 36.0              18.224 0.031              17.087 0.028 4574  44  90 1.25 0.05 1.85 -1.87 0.12 +0.50 0.23 +0.36 0.12 +0.35 0.17 +0.06 0.11
Scl   1010476    01 00 00.97 -33 48 08.7              18.900 0.038              17.871 0.039 4749  74 130 1.64 0.06 1.76 -1.77 0.13 +0.70 0.38 -0.17 0.44 -0.14 0.47 +0.20 0.21
Scl   1010524    01 00 01.27 -33 47 34.3              18.867 0.037              17.736 0.029 4635  31  94 1.50 0.06 1.79 -0.96 0.11 -0.10 0.26 -0.13 0.13 -0.03 0.13 -0.11 0.09
Scl   1010633    01 00 01.45 -33 51 16.4              17.716 0.027              16.595 0.020 4614  37  88 1.07 0.05 1.89 -1.94 0.11 +0.15 0.30 +0.30 0.11 +0.36 0.18 +0.10 0.09
Scl   1010388    01 00 01.47 -33 39 49.5              17.777 0.027              16.475 0.028 4292  23  61 0.89 0.06 1.93 -1.07 0.11 -0.43 0.25 -0.39 0.15 +0.07 0.14 -0.32 0.09
Scl   1010645    01 00 01.92 -33 47 11.9              18.218 0.027              17.036 0.025 4504  29  71 1.19 0.05 1.86 -1.30 0.11 -0.10 0.22 -0.01 0.29 -0.10 0.14 -0.18 0.26
Scl   1010730    01 00 01.99 -33 50 22.6              19.017 0.039              17.948 0.034 4681  47 116 1.63 0.06 1.76 -1.23 0.11 -0.10 0.27 -0.07 0.16 +0.05 0.19 -0.11 0.09
Scl   1010533    01 00 02.17 -33 39 16.7              18.358 0.031              17.286 0.024 4661  43 103 1.37 0.06 1.82 -1.61 0.11            +0.18 0.11 +0.06 0.16 -0.01 0.11
Scl   1010568    01 00 02.22 -33 40 20.8              17.967 0.027              16.779 0.027 4423  34  68 1.08 0.05 1.89 -1.37 0.11            -0.16 0.18 +0.09 0.25 -0.03 0.11
Scl   1010559    01 00 02.29 -33 38 52.4              17.509 0.023              16.130 0.021 4095  24  54 0.69 0.07 1.98 -1.17 0.11 -0.40 0.15 -0.39 0.18 +0.13 0.22 -0.40 0.09
Scl   1010605    01 00 02.40 -33 40 19.8              17.293 0.027              16.008 0.025 4311  33  73 0.74 0.06 1.97 -2.72 0.11 +0.63 0.37 +0.68 0.15 +0.40 0.16 +0.20 0.12
Scl   1010628    01 00 02.46 -33 41 16.3              18.400 0.033              17.215 0.031 4514  33  77 1.26 0.05 1.85 -1.35 0.11 -0.54 0.53 +0.09 0.11 +0.04 0.17 -0.12 0.09
Scl   1010824    01 00 02.56 -33 48 49.6              17.618 0.026              16.387 0.027 4408  30  75 0.91 0.05 1.93 -2.36 0.11 +0.30 0.51 +0.52 0.16 +0.39 0.13 +0.30 0.11
Scl   1010821    01 00 02.94 -33 44 58.9              18.913 0.036              17.785 0.030 4544  48  94 1.52 0.06 1.78 -1.35 0.12            +0.12 0.48 +0.62 0.24 -0.22 0.16
Scl   1010958    01 00 03.41 -33 46 44.8              18.614 0.037              17.593 0.032 4823  69 125 1.54 0.06 1.78 -2.12 0.13 +0.95 0.35 +0.17 0.82 +0.30 0.31 -0.12 0.43
Scl   1010841    01 00 03.59 -33 39 26.9              17.524 0.022              16.233 0.025 4339  29  62 0.80 0.06 1.95 -1.25 0.11 -0.52 0.56 -0.44 0.19 +0.00 0.18 -0.23 0.09
Scl   1010831    01 00 03.68 -33 38 14.6              18.796 0.031              17.772 0.026 4740  53 109 1.60 0.06 1.76 -2.79 0.13            +0.74 0.37 +0.38 0.13 +0.58 0.28
Scl   1010968    01 00 03.93 -33 41 39.0              19.608 0.068              18.613 0.044 4784  85 199 1.96 0.08 1.68 -1.35 0.12 +0.28 0.42            -0.20 0.25 -0.40 0.16
Scl   1011048    01 00 04.16 -33 43 32.2              18.049 0.030              16.916 0.031 4538  48  96 1.18 0.06 1.86 -2.30 0.12            +0.23 0.65 -0.00 0.14 +0.22 0.14
Scl   1011261    01 00 04.22 -33 52 21.7              17.360 0.021              16.125 0.018 4348  40  74 0.82 0.05 1.95 -2.79 0.12            +0.81 0.15 +0.40 0.17 +0.31 0.13
Scl   1010951    01 00 04.68 -33 33 57.2              19.631 0.051              18.664 0.044 4900 123 169 2.01 0.07 1.67 -2.82 0.23            +1.27 0.29 +0.54 0.45           
Scl   1011316    01 00 04.81 -33 49 33.0              17.924 0.026              16.747 0.022 4524  25  77 1.09 0.05 1.89 -1.40 0.11 -0.07 0.18 -0.00 0.20 -0.11 0.14 -0.13 0.09
Scl   1011256    01 00 05.04 -33 44 19.0              19.178 0.053              18.159 0.042 4807  80 160 1.76 0.07 1.73 -1.46 0.12 +0.33 0.28 -0.04 0.21 -0.40 0.49 -0.19 0.21
Scl   1011382    01 00 05.24 -33 48 18.8              19.825 0.062              18.865 0.053 4911 124 201 2.09 0.08 1.65 -2.09 0.22                                  +0.26 0.92
Scl   1011179    01 00 05.32 -33 37 39.3              18.959 0.040              17.942 0.027 4707  62 122 1.66 0.06 1.75 -1.27 0.12            +0.27 0.19 -0.28 0.31 -0.06 0.66
Scl   1011213    01 00 05.54 -33 37 56.9              18.660 0.033              17.630 0.029 4685  48 113 1.53 0.06 1.78 -0.97 0.11 +0.39 0.23 -0.09 0.18 +0.23 0.21 -0.30 0.14
Scl   1011550    01 00 05.72 -33 51 52.0              20.087 0.066              19.190 0.052 5057 138 226 2.27 0.07 1.61 -1.90 0.17            +0.03 0.89 +0.02 0.49 +0.67 0.30
Scl   1011460    01 00 05.93 -33 45 56.2              17.874 0.032              16.715 0.027 4453  56  93 1.09 0.05 1.88 -2.40 0.12 +0.39 0.37 +0.58 0.15 +0.62 0.24 +0.28 0.11
Scl   1011518    01 00 05.96 -33 48 09.3              18.511 0.028              17.435 0.027 4608  40  98 1.43 0.06 1.80 -1.99 0.12 +0.11 0.96            +0.25 0.13 +0.25 0.17
Scl   1011455    01 00 06.14 -33 43 35.1              18.886 0.048              17.769 0.032 4692  49 117 1.52 0.07 1.78 -1.18 0.11            -0.01 0.12 -0.07 0.18 -0.20 0.14
Scl   1011442    01 00 06.19 -33 42 38.9              18.900 0.045              17.831 0.037 4713  50 128 1.59 0.07 1.77 -1.24 0.11 -0.12 0.31 -0.29 0.18 -0.16 0.24 -0.20 0.14
Scl   1011392    01 00 06.20 -33 40 12.6              19.906 0.073              19.032 0.063 4968 131 254 2.21 0.08 1.62 -1.38 0.17            +1.17 0.28 +0.60 0.37 +0.28 0.43
Scl   1011529    01 00 06.35 -33 44 57.6              18.409 0.033              17.248 0.026 4593  37  83 1.29 0.05 1.84 -1.38 0.11 +0.02 0.24 +0.10 0.16 +0.03 0.17 -0.10 0.09
Scl   1011569    01 00 06.38 -33 46 26.4              18.902 0.035              17.914 0.042 4782  83 138 1.69 0.07 1.74 -2.03 0.15 +0.56 0.83            -0.05 0.47 +0.18 0.40
Scl   1011513    01 00 06.71 -33 40 27.1              18.709 0.035              17.653 0.039 4655  44 119 1.53 0.06 1.78 -1.44 0.11            +0.03 0.27 +0.22 0.16 -0.10 0.10
Scl   1011494    01 00 06.74 -33 39 26.1              18.639 0.032              17.644 0.025 4797  58 113 1.56 0.06 1.77 -1.75 0.12 -0.10 0.98 +0.60 0.12 +0.68 0.26 +0.29 0.34
Scl   1011575    01 00 06.75 -33 43 05.0              19.298 0.054              18.275 0.040 4734  77 155 1.80 0.07 1.72 -1.13 0.12            -0.00 0.12 +0.17 0.22 -0.33 0.17
Scl   1011633    01 00 06.87 -33 43 44.6              18.780 0.039              17.724 0.034 4629  60 123 1.55 0.06 1.77 -1.89 0.12            +0.48 0.14 +0.25 0.20 +0.26 0.12
Scl   1011721    01 00 06.96 -33 47 09.2              17.796 0.028              16.596 0.027 4491  60  81 1.01 0.05 1.90 -1.82 0.12 -0.22 0.73 +0.06 0.25 +0.40 0.22 +0.15 0.16
Scl   1011506    01 00 07.02 -33 36 43.9              18.189 0.027              17.069 0.024 4631  36  88 1.25 0.05 1.85 -1.16 0.11 +0.00 0.19 -0.12 0.14 +0.15 0.18 +0.00 0.10
Scl   1011774    01 00 07.04 -33 48 24.7              18.999 0.041              17.969 0.034 4705  53 130 1.67 0.06 1.75 -1.51 0.12 -0.20 0.98 +0.17 0.13 -0.10 0.18 +0.03 0.13
Scl   1011427    01 00 07.05 -33 33 22.8              18.272 0.021              17.158 0.015 4589  35  76 1.29 0.05 1.84 -1.31 0.11 +0.09 0.19 -0.00 0.12 -0.10 0.14 -0.20 0.13
Scl   1011587    01 00 07.05 -33 40 46.4              18.351 0.030              17.237 0.028 4509  45  88 1.31 0.06 1.83 -1.36 0.12 +0.25 0.29 -0.41 0.24 +0.17 0.25 -0.03 0.10
Scl   1011479    01 00 07.15 -33 34 56.2              19.201 0.038              18.281 0.026 5020  79 144 1.89 0.06 1.69 -2.37 0.16            +0.92 0.21 -0.35 0.62 +0.45 0.38
Scl   1011717    01 00 07.27 -33 43 36.1              19.109 0.043              18.114 0.035 4781  74 142 1.76 0.06 1.73 -2.09 0.13            +0.67 0.25 +0.13 0.23 +0.45 0.20
Scl   1011828    01 00 07.28 -33 48 16.9              18.358 0.030              17.297 0.032 4744  33 109 1.39 0.06 1.81 -1.22 0.11 -0.06 0.24 -0.03 0.18 +0.07 0.14 -0.11 0.09
Scl   1011895    01 00 07.29 -33 51 12.7              19.300 0.044              18.353 0.041 4895  95 171 1.90 0.07 1.69 -2.22 0.13 +0.84 0.37            +0.45 0.37 +0.51 0.22
Scl   1011802    01 00 07.40 -33 45 57.2              17.541 0.030              16.278 0.027 4343  37  77 0.85 0.06 1.94 -1.90 0.11 +0.46 0.25 +0.08 0.18 +0.32 0.18 +0.12 0.12
Scl   1011742    01 00 07.44 -33 43 19.7              17.567 0.028              16.308 0.027 4410  32  76 0.86 0.06 1.94 -1.94 0.11 +0.40 0.21 +0.18 0.11 +0.30 0.15 -0.14 0.11
Scl   1011716    01 00 07.57 -33 40 52.3              18.724 0.036              17.666 0.031 4750  43 114 1.53 0.06 1.78 -1.21 0.11 -0.42 0.69 -0.31 0.19 -0.08 0.17 -0.30 0.13
Scl   1011626    01 00 07.57 -33 37 03.7              17.509 0.024              16.185 0.027 4329  26  64 0.77 0.06 1.96 -1.77 0.11 -0.00 0.28 +0.30 0.12 +0.32 0.16 +0.00 0.13
Scl   1011834    01 00 07.80 -33 43 45.0              19.099 0.044              18.164 0.034 4965  78 167 1.83 0.07 1.71 -1.74 0.12 +0.34 0.38 +0.19 0.23 +0.42 0.26           
Scl   1011873    01 00 08.11 -33 42 02.2              18.803 0.036              17.732 0.037 4583  54 109 1.53 0.06 1.78 -1.23 0.12            +0.00 0.26 +0.21 0.30 -0.20 0.19
Scl   1011955    01 00 08.47 -33 42 03.5              18.688 0.036              17.545 0.030 4571  38  92 1.41 0.06 1.81 -1.21 0.11            -0.24 0.16 -0.08 0.17 -0.32 0.18
Scl   1011954    01 00 08.54 -33 41 20.3              18.901 0.033              17.933 0.033 4817  69 126 1.70 0.06 1.74 -2.09 0.15                       +0.38 0.40 +0.20 0.16
Scl   1012053    01 00 08.66 -33 45 19.7              20.080 0.090              19.225 0.068 5176 165 308 2.31 0.08 1.60 -3.27 0.59                                            
Scl   1011918    01 00 08.77 -33 37 09.7              20.061 0.077              19.219 0.055 5253 133 267 2.31 0.07 1.60 -2.34 0.29 +1.10 0.63            +0.79 0.43           
Scl   1012108    01 00 08.79 -33 46 24.9              18.490 0.041              17.415 0.030 4655  65 121 1.42 0.06 1.81 -2.07 0.12 +0.28 0.75 +0.26 0.19 +0.30 0.24 -0.03 0.30
Scl   1012164    01 00 08.87 -33 48 29.4              19.209 0.044              18.257 0.034 4911 100 161 1.86 0.07 1.70 -1.44 0.13 +0.70 0.39 +0.08 0.31 +0.01 0.50 -0.32 0.41
Scl   1012230    01 00 08.98 -33 50 22.6              17.447 0.026              16.212 0.028 4434  32  78 0.85 0.05 1.94 -2.07 0.11 +0.28 0.36            +0.29 0.15 +0.26 0.09
Scl   1011974    01 00 09.18 -33 36 09.3              17.884 0.022              16.657 0.016 4411  27  64 1.02 0.05 1.90 -1.36 0.11 -0.06 0.18 -0.10 0.13 +0.01 0.16 -0.22 0.12
Scl   1012132    01 00 09.39 -33 42 23.6              18.299 0.033              17.244 0.033 4729  53 115 1.37 0.06 1.82 -2.09 0.12 +0.56 0.33 +0.29 0.32 +0.31 0.18 +0.31 0.13
Scl   1012182    01 00 09.65 -33 41 56.7              19.257 0.059              18.277 0.042 4776  89 178 1.82 0.08 1.71 -1.50 0.13            +0.28 0.25 +0.01 0.49 -0.13 0.58
Scl   1012124    01 00 09.68 -33 39 03.2              19.441 0.055              18.541 0.046 5077  87 216 2.01 0.07 1.67 -1.76 0.13            +0.32 0.28 +0.44 0.25 +0.36 0.22
Scl   1012039    01 00 09.75 -33 33 50.3              19.503 0.037              18.467 0.025 4719  62 113 1.87 0.06 1.70 -2.09 0.13            +0.55 0.26 +0.09 0.16 +0.07 0.16
Scl   1012257    01 00 09.77 -33 43 44.2              18.144 0.030              16.981 0.033 4462  31  86 1.19 0.06 1.86 -1.07 0.11 -0.46 0.72 -0.23 0.12 -0.03 0.17 -0.39 0.11
Scl   1012290    01 00 09.96 -33 43 54.6              18.946 0.038              17.994 0.032 4920  71 146 1.75 0.06 1.73 -1.26 0.12 -0.29 0.73 +0.04 0.39 +0.11 0.20 -0.12 0.16
Scl   1012318    01 00 10.05 -33 44 34.9              19.055 0.043              18.004 0.030 4635  79 124 1.67 0.06 1.75 -2.40 0.13                       +0.13 0.32 -0.10 0.47
Scl   1012307    01 00 10.19 -33 42 39.7              19.577 0.049              18.683 0.041 4917  94 185 2.06 0.07 1.66 -1.26 0.14 +0.23 0.82 +0.13 0.31 -0.23 0.43 +0.13 0.33
Scl   1012316    01 00 10.39 -33 41 04.5              18.040 0.029              16.852 0.026 4471  39  75 1.12 0.05 1.88 -1.41 0.11 -0.19 0.28 +0.09 0.19 +0.00 0.15 +0.04 0.11
Scl   1012268    01 00 10.46 -33 38 03.5              19.618 0.053              18.792 0.052 5214 111 230 2.15 0.07 1.63 -2.17 0.21                       +0.53 0.41           
Scl   1012533    01 00 10.48 -33 49 36.5              17.768 0.024              16.533 0.029 4353  78  71 0.96 0.05 1.91 -1.42 0.11 +0.09 0.17 +0.03 0.14 -0.03 0.12 -0.10 0.09
Scl   1012289    01 00 10.58 -33 38 15.0              20.114 0.074              19.296 0.055 5189 133 272 2.35 0.08 1.59 -2.20 0.33                       +0.24 0.74 +0.92 0.62
Scl   1012279    01 00 10.76 -33 35 06.3              19.019 0.031              18.058 0.022 4865  76 121 1.77 0.06 1.72 -2.30 0.13 +1.17 0.32 +0.48 0.27 +0.72 0.23 -0.04 0.73
Scl   1012487    01 00 11.30 -33 39 35.5              18.055 0.027              16.992 0.027 4622  53 101 1.26 0.05 1.85 -3.02 0.15                       +0.52 0.26 +0.58 0.34
Scl   1012620    01 00 11.33 -33 44 59.0              20.033 0.091              19.018 0.058 4883 142 235 2.11 0.09 1.64 -1.59 0.14 +0.30 0.59 +0.48 0.26 -0.21 0.61 -0.03 0.27
Scl   1012567    01 00 11.54 -33 40 37.4              20.102 0.093              19.174 0.070 4974 119 287 2.24 0.09 1.61 -1.30 0.13 +0.59 0.41            +0.27 0.27 -0.19 0.42
Scl   1012617    01 00 11.73 -33 41 11.0              19.502 0.053              18.472 0.034 4767  62 148 1.87 0.07 1.70 -1.25 0.12            -0.33 0.41 -0.38 0.19 -0.53 0.33
Scl   1012628    01 00 12.13 -33 37 25.9              17.153 0.021              15.642 0.020 4034  18  61 0.43 0.09 2.04 -1.87 0.11 +0.14 0.19 +0.11 0.13 -0.01 0.15 -0.12 0.08
Scl   1012826    01 00 12.52 -33 43 01.3              18.095 0.030              16.897 0.031 4396  41  69 1.12 0.05 1.88 -1.96 0.12            -0.10 0.35 +0.09 0.29 +0.16 0.15
Scl   1012960    01 00 12.53 -33 49 01.3              19.266 0.041              18.272 0.036 4849 101 141 1.82 0.07 1.71 -2.38 0.18                                  +0.87 0.31
Scl   1012992    01 00 12.67 -33 48 42.9              19.072 0.043              18.101 0.032 4824 107 155 1.78 0.07 1.72 -2.01 0.15 +1.18 0.40 +0.21 0.36 +0.38 0.45 +0.06 0.46
Scl   1012835    01 00 12.75 -33 41 15.9              17.159 0.024              15.833 0.030 4272  30  58 0.63 0.07 1.99 -1.85 0.11 +0.24 0.37 +0.03 0.15 +0.41 0.19 -0.03 0.08
Scl   1012781    01 00 12.89 -33 37 28.4              19.425 0.054              18.449 0.040 4795 107 168 1.91 0.07 1.69 -1.92 0.13 +0.51 0.46            -0.10 0.32 +0.10 0.14
Scl   1013066    01 00 13.13 -33 47 15.4              19.031 0.046              17.994 0.034 4637  96 139 1.68 0.07 1.75 -2.23 0.13 +0.99 0.29 +0.51 0.34 +1.14 0.29 +0.34 0.21
Scl   1013086    01 00 13.39 -33 45 58.0              18.919 0.033              17.851 0.033 4654  52 108 1.59 0.06 1.77 -1.33 0.12 -0.38 0.82 -0.00 0.12 +0.00 0.20 -0.38 0.17
Scl   1013035    01 00 13.43 -33 43 20.6              19.222 0.041              18.282 0.034 4982  89 158 1.88 0.07 1.70 -2.16 0.15            +0.20 0.21 +0.05 0.39 +0.12 0.44
Scl   1013142    01 00 13.62 -33 46 02.7              19.706 0.070              18.808 0.050 5065 121 242 2.12 0.08 1.64 -1.47 0.15                       +1.06 0.35 +0.52 0.27
Scl   1013185    01 00 13.80 -33 46 12.3              18.774 0.041              17.815 0.033 4966 102 151 1.67 0.07 1.75 -2.16 0.15            +0.34 0.55 +1.04 0.37 +0.28 0.30
Scl   1013095    01 00 13.89 -33 41 22.3              20.044 0.083              19.088 0.063 4962  98 247 2.19 0.08 1.62 -1.31 0.12 +0.30 0.43 -0.07 0.33 -0.10 0.16 +0.11 0.23
Scl   1013127    01 00 13.90 -33 42 40.9              19.259 0.050              18.356 0.040 5055  93 188 1.92 0.07 1.69 -1.43 0.16            +0.29 0.40 +0.56 0.56 +0.23 0.36
Scl   1013011    01 00 13.94 -33 36 39.1              17.781 0.022              16.521 0.016 4426  26  62 0.94 0.05 1.92 -1.21 0.11 -0.27 0.32 -0.34 0.15 -0.10 0.33 -0.14 0.09
Scl   1013235    01 00 13.98 -33 46 59.6              18.845 0.033              17.782 0.033 4648  72 109 1.57 0.06 1.77 -1.06 0.12 +0.54 0.19 -0.58 0.31 +0.15 0.34 -0.42 0.17
Scl   1013218    01 00 14.41 -33 41 46.7              18.700 0.035              17.620 0.030 4624  53 107 1.49 0.06 1.79 -1.57 0.12 -0.10 0.58 +0.49 0.14 -0.07 0.40 +0.09 0.12
Scl   1013366    01 00 14.49 -33 47 50.3              17.936 0.026              16.877 0.026 5126 157  93 1.23 0.05 1.85 -1.56 0.12 +0.17 0.39            -0.23 0.30 +0.30 0.15
Scl   1013381    01 00 14.56 -33 47 11.2              17.939 0.029              16.771 0.030 4541  63  88 1.10 0.05 1.88 -1.75 0.12 +0.14 0.32            +0.38 0.19           
Scl   1013242    01 00 14.69 -33 39 57.5              17.661 0.026              16.337 0.028 4275  24  59 0.81 0.06 1.95 -1.11 0.11 -0.05 0.34 -0.16 0.17 -0.00 0.14 -0.33 0.09
Scl   1013200    01 00 14.80 -33 36 49.8              17.887 0.027              16.709 0.021 4443  30  79 1.07 0.05 1.89 -1.56 0.11 +0.15 0.18 +0.27 0.12 -0.00 0.19 +0.10 0.09
Scl   1013241    01 00 15.10 -33 35 27.5              19.951 0.079              18.975 0.047 4811 112 222 2.13 0.08 1.64 -2.31 0.16            +0.60 0.40 +0.53 0.42           
Scl   1013377    01 00 15.36 -33 39 05.9              17.208 0.020              15.840 0.025 4141  20  63 0.60 0.07 2.00 -1.55 0.11 -0.65 0.71 -0.11 0.12 -0.26 0.13 -0.39 0.21
Scl   1013401    01 00 16.17 -33 32 37.6              18.556 0.024              17.508 0.016 4693  47  92 1.48 0.05 1.79 -2.67 0.13 +0.97 0.52 +0.77 0.26 +0.30 0.22 +0.14 0.36
Scl   1013644    01 00 16.28 -33 42 37.3              16.995 0.025              15.525 0.028 4200  37  63 0.41 0.09 2.05 -0.96 0.11            -0.53 0.22 -0.16 0.19 -0.28 0.10
Scl   1013856    01 00 16.59 -33 48 39.4              20.122 0.081              19.105 0.051 4842 161 203 2.15 0.08 1.63 -1.59 0.17                                            
Scl   1013808    01 00 17.03 -33 42 47.0              18.800 0.039              17.844 0.036 4858  73 145 1.68 0.07 1.75 -2.59 0.19            +0.72 0.47 +0.66 0.40           
Scl   1013881    01 00 17.08 -33 45 13.6              18.152 0.030              17.140 0.027 4720  78 106 1.37 0.06 1.82 -2.18 0.12            +0.94 0.17 +0.80 0.37 +0.32 0.23
Scl   1013820    01 00 17.13 -33 42 03.7              19.085 0.044              18.098 0.030 4869  49 140 1.76 0.06 1.73 -1.06 0.11            +0.04 0.43 -0.02 0.16 -0.21 0.11
Scl   1013854    01 00 17.34 -33 41 08.2              17.699 0.027              16.352 0.029 4138  21  59 0.81 0.06 1.95 -1.08 0.11 -0.12 0.21            -0.36 0.15 -0.62 0.12
Scl   1013911    01 00 17.35 -33 43 59.4              17.849 0.028              16.692 0.030 4427  48  85 1.07 0.05 1.89 -2.43 0.12                       +0.54 0.26 +0.29 0.15
Scl   1013928    01 00 17.50 -33 43 07.5              18.631 0.036              17.491 0.034 4610  37  96 1.39 0.06 1.81 -1.29 0.11 -0.10 0.15 -0.00 0.47 +0.06 0.15 -0.10 0.11
Scl   1013834    01 00 17.51 -33 39 01.9              18.752 0.028              17.713 0.028 4659  47 100 1.55 0.06 1.78 -1.74 0.12 +0.23 0.95 -0.24 0.43 +0.31 0.19 +0.43 0.15
Scl   1014027    01 00 17.59 -33 46 54.8              17.979 0.030              16.821 0.027 4514  49  89 1.13 0.05 1.88 -2.15 0.12 +0.70 0.30            +0.90 0.21 +0.47 0.11
Scl   1013976    01 00 17.61 -33 44 10.9              18.266 0.031              17.122 0.033 4503  43  85 1.24 0.06 1.85 -1.41 0.11 -0.43 0.74 +0.30 0.12 +0.48 0.29 +0.10 0.14
Scl   1013817    01 00 17.76 -33 35 59.6              17.273 0.020              15.818 0.014 3985  19  60 0.53 0.08 2.02 -1.24 0.11 -0.12 0.17 -0.52 0.22 -0.20 0.16 -0.40 0.10
Scl   1013950    01 00 17.78 -33 41 34.3              18.090 0.030              16.866 0.027 4408  26  67 1.10 0.05 1.88 -1.33 0.11 +0.03 0.20 +0.10 0.12 -0.10 0.18 -0.15 0.09
Scl   1013949    01 00 17.80 -33 41 14.7              18.657 0.040              17.561 0.025 4588  46 102 1.44 0.06 1.80 -1.33 0.12 +0.04 0.41 -0.04 0.18 -0.07 0.19 -0.20 0.40
Scl   1014114    01 00 18.17 -33 45 49.2              19.681 0.057              18.715 0.045 4892  93 182 2.03 0.07 1.66 -1.33 0.13            -0.13 0.41 +0.56 0.30 -0.26 0.34
Scl   1014115    01 00 18.20 -33 45 53.4              19.266 0.051              18.361 0.042 4973 121 192 1.94 0.07 1.68 -2.71 0.22            +0.51 0.97 +0.18 0.70 +0.93 0.41
Scl   1014153    01 00 18.23 -33 47 07.9              18.962 0.033              17.971 0.029 4815  73 123 1.71 0.06 1.74 -1.02 0.12 -0.34 0.59 -0.11 0.59 +0.24 0.34           
Scl   1014064    01 00 18.27 -33 42 12.4              17.416 0.027              16.139 0.027 4280  38  71 0.78 0.06 1.96 -1.93 0.12 +0.49 0.42 +0.37 0.31 +0.51 0.28 +0.36 0.10
Scl   1013945    01 00 18.38 -33 35 23.7              18.828 0.029              17.769 0.021 4706  40  96 1.57 0.06 1.77 -1.46 0.12            +0.00 0.24 -0.10 0.17 -0.24 0.11
Scl   1014094    01 00 18.84 -33 37 57.7              18.304 0.031              17.152 0.026 4511  40  84 1.26 0.05 1.84 -1.63 0.11 -0.24 0.66 +0.20 0.13 +0.19 0.18 +0.01 0.19
Scl   1014294    01 00 18.95 -33 45 14.6              17.603 0.026              16.437 0.025 4432  63  84 0.98 0.05 1.91 -1.98 0.12 +0.33 0.26 +0.58 0.17 +0.78 0.21 +0.10 0.15
Scl   1014177    01 00 19.07 -33 39 32.8              19.432 0.043              18.500 0.043 4883  79 162 1.96 0.07 1.68 -2.03 0.16            +0.76 0.33 +0.70 0.28           
Scl   1014192    01 00 19.09 -33 40 07.4              18.466 0.031              17.462 0.033 4781  54 120 1.48 0.06 1.79 -1.54 0.12            +0.30 0.15 -0.05 0.14 +0.12 0.15
Scl   1014173    01 00 19.33 -33 37 11.7              18.231 0.026              17.183 0.019 4700  50  95 1.35 0.05 1.82 -2.70 0.13                       +0.52 0.20 -0.07 0.56
Scl   1014203    01 00 19.60 -33 35 24.5              19.285 0.048              18.273 0.027 4825  62 143 1.81 0.07 1.71 -1.22 0.12 -0.44 0.90 -0.04 0.18 -0.44 0.30 -0.31 0.17
Scl   1014489    01 00 19.61 -33 47 41.3              18.164 0.032              16.924 0.027 4346  54  63 1.11 0.05 1.88 -1.59 0.11 +0.10 0.27 -0.09 0.21            -0.02 0.11
Scl   1014336    01 00 19.69 -33 40 08.1              18.943 0.036              17.867 0.038 4609  52 109 1.58 0.06 1.77 -1.35 0.12 -0.34 0.65 -0.23 0.34 +0.05 0.23 -0.14 0.14
Scl   1014488    01 00 19.76 -33 46 02.9              19.212 0.047              18.167 0.035 4644  92 136 1.74 0.07 1.73 -2.03 0.13 +0.57 0.50 +0.58 0.24 +0.06 0.52 +0.20 0.23
Scl   1014514    01 00 19.76 -33 47 09.8              18.478 0.040              17.458 0.028 4730  74 131 1.48 0.06 1.79 -1.58 0.12            +0.24 0.31 +0.19 0.18 +0.28 0.15
Scl   1014486    01 00 19.92 -33 44 24.2              19.740 0.063              18.798 0.043 4774 122 204 2.08 0.07 1.65 -1.46 0.13 +0.39 0.52 +0.38 0.25 +0.25 0.37           
Scl   1014531    01 00 19.96 -33 45 44.5              18.148 0.029              16.931 0.031 4452  51  68 1.13 0.06 1.88 -1.06 0.11 -0.29 0.27            +0.61 0.24 -0.54 0.12
Scl   1014452    01 00 20.03 -33 41 40.5              18.628 0.036              17.618 0.032 4676  62 125 1.54 0.06 1.78 -1.92 0.13            +0.38 0.46 +0.39 0.23 +0.41 0.18
Scl   1014435    01 00 20.17 -33 39 44.4              19.599 0.058              18.603 0.040 4737  80 167 1.94 0.07 1.68 -2.07 0.15            +1.17 0.24 +1.18 0.33 +0.37 0.35
Scl   1014695    01 00 20.64 -33 46 08.3              19.728 0.065              18.856 0.040 5073 127 230 2.14 0.07 1.64 -1.08 0.15                       -0.10 0.41 +0.66 0.27
Scl   1014481    01 00 20.66 -33 37 18.4              19.664 0.052              18.810 0.039 5099  89 203 2.15 0.07 1.63 -1.67 0.14            +0.33 0.35 +0.76 0.32 +0.29 0.14
Scl   1014728    01 00 20.75 -33 47 10.7              17.392 0.029              16.068 0.024 4382  42  70 0.73 0.06 1.97 -1.60 0.11            -0.08 0.16 +0.29 0.20 -0.10 0.09
Scl   1014507    01 00 21.08 -33 33 46.3              18.025 0.020              16.821 0.014 4430  24  63 1.09 0.05 1.88 -1.36 0.11 +0.19 0.18 +0.10 0.11 -0.12 0.12 -0.10 0.08
Scl   1014775    01 00 21.14 -33 45 26.2              19.256 0.046              18.306 0.042 4828  94 160 1.86 0.07 1.70 -2.19 0.19            +0.72 0.38 -0.06 0.67 +0.81 0.28
Scl   1014922    01 00 21.62 -33 47 14.3              20.002 0.067              19.096 0.055 5041 138 230 2.22 0.07 1.62 -0.96 0.13 -0.21 0.32 -0.13 0.30 +0.70 0.66 -0.62 0.45
Scl   1014892    01 00 22.36 -33 38 07.7              19.203 0.043              18.225 0.033 4840  80 145 1.82 0.07 1.71 -2.53 0.15                       +0.48 0.25 +0.33 0.48
Scl   1015134    01 00 22.97 -33 43 02.0              17.411 0.025              15.982 0.024 4083  22  55 0.60 0.07 2.00 -1.13 0.11                       -0.01 0.18 -0.40 0.10
Scl   1015254    01 00 23.04 -33 47 23.0              19.242 0.045              18.266 0.037 4757 101 151 1.82 0.07 1.71 -1.83 0.16 +0.54 0.84 +0.54 0.37 -0.03 0.55 +0.23 0.39
Scl   1015286    01 00 23.10 -33 48 09.4              18.680 0.032              17.633 0.024 4666  60 102 1.51 0.06 1.78 -1.27 0.12 -0.04 0.46 -0.16 0.25 +0.12 0.30 -0.04 0.16
Scl   1015237    01 00 23.29 -33 44 17.4              19.031 0.040              18.071 0.036 4815  78 144 1.76 0.07 1.73 -1.74 0.13            -0.16 0.49 +0.36 0.30 +0.26 0.23
Scl   1015321    01 00 23.83 -33 42 17.5              17.207 0.025              15.830 0.026 4246  24  66 0.59 0.07 2.00 -1.63 0.11 +0.09 0.23 -0.02 0.15 +0.08 0.14 -0.03 0.08
Scl   1015388    01 00 24.22 -33 40 57.9              19.156 0.037              18.144 0.034 4679  61 124 1.74 0.06 1.73 -1.99 0.13 +0.77 0.51 +0.56 0.27 +0.25 0.18 +0.35 0.22
Scl   1015309    01 00 24.32 -33 36 54.6              19.037 0.039              17.993 0.031 4742  57 121 1.67 0.06 1.75 -1.75 0.12 -0.20 0.46 +0.15 0.22 -0.01 0.24 -0.58 0.39
Scl   1015548    01 00 24.62 -33 44 28.7              17.629 0.029              16.470 0.026 4469  47  90 0.99 0.05 1.91 -2.14 0.12 +0.51 0.33 +0.40 0.12 +0.35 0.19 +0.19 0.12
Scl   1015517    01 00 25.00 -33 39 47.8              18.622 0.036              17.590 0.028 4740  61 121 1.52 0.06 1.78 -1.90 0.12            +0.66 0.15 +0.19 0.39 +0.32 0.14
Scl   1015644    01 00 25.07 -33 43 33.2              18.051 0.029              16.925 0.024 4461  78  93 1.19 0.05 1.86 -2.14 0.12 +0.27 0.44 +1.00 0.16 -0.42 0.26 +0.09 0.17
Scl   1015663    01 00 25.09 -33 44 44.5              19.881 0.086              18.946 0.047 4873 161 251 2.14 0.08 1.64 -1.68 0.20 +0.80 0.77            +0.24 0.79           
Scl   1015616    01 00 25.18 -33 41 46.0              18.763 0.035              17.808 0.029 4858  64 130 1.66 0.06 1.75 -2.26 0.14 +0.89 0.54 +0.05 0.92 +0.28 0.23 +0.47 0.24
Scl   1015746    01 00 25.30 -33 46 37.9              18.707 0.032              17.656 0.030 4687  54 105 1.52 0.06 1.78 -1.42 0.12            +0.06 0.25 +0.09 0.27 +0.01 0.16
Scl   1015690    01 00 26.03 -33 37 02.2              18.629 0.031              17.557 0.026 4649  41 102 1.48 0.06 1.79 -1.38 0.11 -0.13 0.33 -0.00 0.16 +0.06 0.16 -0.27 0.16
Scl   1015815    01 00 26.03 -33 42 40.4              18.670 0.035              17.651 0.029 4739  80 120 1.56 0.06 1.77 -2.36 0.13            +0.76 0.23 +0.59 0.27 +0.20 0.40
Scl   1015968    01 00 26.27 -33 47 12.5              18.115 0.029              16.951 0.021 4364  77  79 1.17 0.05 1.87 -1.94 0.12 +0.75 0.47 -0.32 0.52 +0.36 0.48 -0.20 0.39
Scl   1015952    01 00 26.72 -33 41 54.3              19.977 0.080              19.033 0.055 4926 161 243 2.18 0.08 1.63 -1.69 0.15 +0.61 0.56            +0.33 0.53 +0.38 0.33
Scl   1015905    01 00 27.02 -33 36 17.5              19.246 0.038              18.314 0.034 5088  74 153 1.90 0.07 1.69 -2.54 0.16            +0.73 0.39 +0.13 0.25 +0.79 0.26
Scl   1016224    01 00 27.16 -33 49 09.9              19.179 0.042              18.271 0.037 4960  99 169 1.89 0.07 1.70 -1.33 0.14 +0.91 0.30            -0.40 0.57           
Scl   4013086    01 00 27.20 -33 39 46.0              18.480 0.051              17.374 0.047 4555  58 137 1.38 0.07 1.82 -1.81 0.12 +0.20 0.35 +0.40 0.15 +0.26 0.20 +0.07 0.15
Scl   1016093    01 00 27.22 -33 42 40.3              19.809 0.073              18.900 0.045 4888 111 231 2.14 0.08 1.64 -1.30 0.14 +0.33 0.70 -0.11 0.59 +0.41 0.38 -0.14 0.41
Scl   1016348    01 00 27.99 -33 46 33.4              19.654 0.048              18.785 0.041 5046 109 196 2.12 0.07 1.64 -1.81 0.19                       -0.41 0.73           
Scl   1016274    01 00 28.10 -33 42 34.2              17.581 0.025              16.306 0.024 4372  29  69 0.85 0.06 1.94 -1.66 0.11 -0.70 0.73 +0.20 0.12 +0.21 0.14 -0.11 0.10
Scl   1016347    01 00 28.20 -33 44 32.4              18.124 0.025              17.007 0.022 4578  36  80 1.22 0.05 1.85 -1.20 0.11 -0.10 0.35 -0.03 0.20 -0.10 0.17 -0.10 0.11
Scl   1016250    01 00 28.39 -33 38 22.8              19.644 0.061              18.809 0.046 5114 103 239 2.16 0.07 1.63 -1.35 0.13            -0.45 0.51 +0.07 0.27           
Scl   1016486    01 00 28.42 -33 47 41.4              18.116 0.026              17.046 0.026 4614  57  98 1.27 0.05 1.84 -2.53 0.13 +0.62 0.65 +0.68 0.16 +0.93 0.26 +0.11 0.32
Scl   1016539    01 00 28.54 -33 48 50.2              18.413 0.031              17.361 0.031 4609  59 109 1.40 0.06 1.81 -1.75 0.12            +0.32 0.44 +0.57 0.27 +0.08 0.15
Scl   1016615    01 00 28.81 -33 49 52.9              19.359 0.048              18.448 0.038 4997 144 183 1.95 0.07 1.68 -2.24 0.29 +1.02 0.79            +0.29 0.87           
Scl   1016323    01 00 28.84 -33 36 59.9              18.848 0.034              17.859 0.030 4853  45 125 1.67 0.06 1.75 -1.28 0.12 -0.15 0.40 -0.00 0.12 -0.07 0.16 -0.36 0.15
Scl   1016439    01 00 28.96 -33 40 30.9              19.204 0.043              18.194 0.033 4769  66 137 1.78 0.07 1.72 -1.30 0.12 -0.01 0.27 -0.04 0.14 -0.30 0.20 -0.37 0.25
Scl   1016495    01 00 29.04 -33 41 54.1              19.248 0.044              18.270 0.040 4833 113 152 1.84 0.07 1.71 -2.12 0.13 +0.88 0.37 +0.78 0.21 +0.11 0.31 +0.50 0.13
Scl   1016626    01 00 29.13 -33 46 48.1              19.803 0.073              18.875 0.052 4798 154 230 2.11 0.08 1.64 -1.20 0.15            +0.24 0.43 -0.13 0.97 +0.51 0.30
Scl   1016610    01 00 29.42 -33 42 56.0              17.528 0.024              16.221 0.024 4280  26  61 0.78 0.06 1.96 -1.33 0.11 -0.10 0.19 -0.25 0.16 -0.04 0.14 -0.10 0.09
Scl   1016695    01 00 29.62 -33 45 00.8              18.087 0.026              17.016 0.026 4509  57  97 1.26 0.05 1.84 -2.55 0.12            +1.18 0.17 +0.55 0.46 +0.64 0.38
Scl   1016727    01 00 29.91 -33 43 28.8              18.446 0.032              17.396 0.026 4642  69 105 1.42 0.06 1.81 -2.26 0.13            -0.06 0.75 +0.55 0.20 +0.30 0.32
Scl   1016750    01 00 30.30 -33 40 56.3              19.996 0.071              19.144 0.054 5238 119 256 2.28 0.07 1.60 -1.33 0.14 -0.30 0.56 +0.01 0.31 -0.27 0.45 -0.26 0.50
Scl   1016719    01 00 30.50 -33 37 03.3              18.986 0.038              18.037 0.031 5008  56 142 1.77 0.06 1.72 -1.60 0.12            -0.11 0.30 -0.05 0.19 +0.26 0.16
Scl   1016958    01 00 30.69 -33 45 32.1              18.685 0.033              17.587 0.028 4562  48  94 1.45 0.06 1.80 -1.38 0.12            +0.19 0.17 +0.41 0.21 -0.18 0.15
Scl   1016796    01 00 30.75 -33 37 30.4              17.357 0.023              16.024 0.020 4320  24  66 0.71 0.06 1.98 -1.34 0.11            -0.15 0.15 -0.24 0.19 -0.11 0.08
Scl   1017075    01 00 31.32 -33 45 06.4              19.285 0.056              18.230 0.042 4659  73 146 1.75 0.07 1.73 -1.46 0.12 -0.23 0.90 +0.36 0.21 -0.00 0.15 -0.15 0.21
Scl   1017060    01 00 31.62 -33 41 17.2              19.248 0.044              18.244 0.035 4940  86 145 1.80 0.07 1.72 -1.53 0.12            +0.28 0.13 +0.30 0.24 +0.20 0.14
Scl   1017081    01 00 31.69 -33 41 39.7              18.531 0.034              17.447 0.029 4612  46 106 1.42 0.06 1.81 -1.54 0.11 +0.38 0.24 +0.15 0.15            -0.10 0.12
Scl   1017048    01 00 31.86 -33 38 00.2              18.101 0.028              17.007 0.023 4610  50  96 1.25 0.05 1.85 -2.78 0.12            +0.60 0.27 +0.33 0.16 +0.01 0.36
Scl   1017110    01 00 31.94 -33 41 02.1              18.811 0.040              17.759 0.030 4747  57 123 1.57 0.06 1.77 -1.69 0.12            +0.44 0.15 +0.15 0.18 -0.18 0.17
Scl   1017220    01 00 32.13 -33 44 18.5              17.222 0.022              15.876 0.024 4235  24  67 0.63 0.07 1.99 -1.63 0.11 +0.36 0.14 +0.28 0.12 +0.16 0.14 +0.14 0.12
Scl   1017356    01 00 32.16 -33 50 01.4              19.012 0.041              18.051 0.027 4807  88 138 1.75 0.06 1.73 -1.24 0.13 +0.51 0.41 +0.20 0.57 -0.39 0.44 +0.03 0.46
Scl   1017250    01 00 32.40 -33 43 00.5              19.150 0.043              18.149 0.032 4808  79 140 1.77 0.07 1.72 -1.84 0.12 +0.40 0.40 +0.50 0.20 +0.33 0.27 -0.10 0.26
Scl   1017162    01 00 32.53 -33 36 53.9              18.070 0.027              16.892 0.024 4439  30  73 1.14 0.05 1.87 -1.80 0.11            +0.09 0.17 +0.19 0.14 +0.09 0.10
Scl   1017305    01 00 32.58 -33 43 10.9              19.888 0.062              18.948 0.046 4834  95 196 2.13 0.07 1.64 -1.35 0.14            -0.46 0.96 -0.38 0.46 +0.16 0.35
Scl   1017418    01 00 32.88 -33 45 24.3              18.111 0.026              17.009 0.026 4547  47  89 1.23 0.05 1.85 -1.50 0.12            -0.21 0.24 -0.06 0.19 -0.31 0.29
Scl   1017614    01 00 33.85 -33 44 54.2              17.749 0.025              16.544 0.024 4441  36  75 0.99 0.05 1.91 -2.00 0.11 +0.35 0.26 +0.28 0.12 +0.36 0.18 +0.10 0.09
Scl   1017547    01 00 33.93 -33 40 08.1              17.411 0.023              16.263 0.023 4531  35  81 0.93 0.05 1.92 -2.25 0.11 +0.74 0.21            +0.35 0.14 +0.18 0.09
Scl   1017706    01 00 33.93 -33 47 39.8              19.061 0.039              18.069 0.035 4783  77 133 1.73 0.06 1.73 -1.76 0.14                       +0.74 0.35 -0.04 0.34
Scl   1017546    01 00 34.03 -33 39 04.5              17.139 0.022              15.499 0.018 3681  15  58 0.30 0.09 2.07 -0.98 0.11 -0.40 0.34            +0.77 0.20 -0.50 0.18
Scl   1017611    01 00 34.11 -33 41 47.7              19.513 0.053              18.490 0.044 4737  96 158 1.89 0.07 1.70 -2.09 0.13            +0.51 0.76 +0.64 0.33 -0.16 0.46
Scl   1017802    01 00 34.32 -33 49 52.6              17.766 0.025              16.495 0.021 4324  31  57 0.91 0.06 1.93 -1.16 0.11 -0.15 0.32 -0.24 0.16 +0.69 0.22 -0.23 0.10
Scl   1017810    01 00 35.01 -33 43 14.1              18.484 0.029              17.450 0.023 4747  62 109 1.47 0.06 1.79 -2.21 0.12                       +0.36 0.22 -0.32 0.50
Scl   1017995    01 00 35.44 -33 46 58.9              18.159 0.026              17.022 0.023 4508  38  74 1.21 0.05 1.86 -1.34 0.11 +0.10 0.13 +0.09 0.16 +0.12 0.18 +0.10 0.10
Scl   1017977    01 00 35.57 -33 45 06.2              17.356 0.024              15.991 0.019 4148  26  63 0.67 0.07 1.98 -1.79 0.11 +0.32 0.15 +0.31 0.12 +0.11 0.16 +0.06 0.08
Scl   1017965    01 00 35.57 -33 44 17.3              18.823 0.035              17.876 0.028 4831  73 138 1.69 0.06 1.74 -2.53 0.15            +0.68 0.25 +0.63 0.23           
Scl   1017857    01 00 35.58 -33 39 10.4              18.896 0.042              17.842 0.027 4661  61 122 1.60 0.06 1.76 -2.13 0.12 +0.64 0.41 +0.44 0.21 +0.24 0.17 +0.07 0.21
Scl   1018032    01 00 35.72 -33 45 38.6              19.163 0.040              18.237 0.033 4900  89 161 1.86 0.07 1.70 -2.31 0.17 +0.79 0.83 +1.14 0.27 +0.20 0.32           
Scl   1017864    01 00 35.76 -33 37 54.2              17.355 0.021              15.966 0.017 4076  19  60 0.64 0.07 1.99 -1.59 0.11 -0.04 0.19 +0.10 0.11 +0.00 0.13 -0.22 0.10
Scl   1017892    01 00 35.91 -33 37 42.2              18.283 0.031              17.253 0.027 4704  50 110 1.40 0.06 1.81 -2.20 0.12 +1.10 0.16 +0.05 0.45 +0.18 0.13 -0.00 0.48
Scl   1018007    01 00 35.91 -33 42 35.3              18.362 0.033              17.246 0.026 4589  54  94 1.32 0.05 1.83 -2.39 0.12            +0.69 0.20 +0.09 0.15 -0.03 0.39
Scl   1018123    01 00 35.93 -33 48 14.3              17.535 0.026              16.231 0.022 4304  29  62 0.79 0.06 1.96 -1.46 0.11 +0.01 0.28 -0.28 0.18 +0.33 0.21 -0.00 0.09
Scl   1017943    01 00 35.99 -33 39 01.4              19.889 0.058              18.965 0.049 4918  85 202 2.16 0.07 1.63 -1.13 0.12            +0.15 0.20 +0.12 0.29           
Scl   1018075    01 00 36.12 -33 43 25.6              20.075 0.079              19.049 0.041 4691 140 197 2.12 0.08 1.64 -2.48 0.18            +0.79 0.47            +0.80 0.86
Scl   1018190    01 00 36.68 -33 44 05.4              18.546 0.031              17.485 0.029 4638  66 107 1.46 0.06 1.80 -2.16 0.12                       +0.47 0.22 -0.05 0.39
Scl   1018265    01 00 36.96 -33 44 42.7              19.885 0.072              18.898 0.056 4712 136 206 2.07 0.08 1.65 -2.03 0.28            +0.71 0.95 +0.08 0.86           
Scl   1018222    01 00 37.30 -33 39 30.5              19.958 0.080              18.991 0.047 4913 110 230 2.14 0.08 1.64 -1.42 0.13            +0.76 0.22 +0.41 0.26 +0.38 0.11
Scl   1018357    01 00 37.75 -33 41 22.8              18.552 0.032              17.461 0.028 4617  41 100 1.42 0.06 1.81 -1.38 0.11 -0.08 0.36 +0.13 0.17 +0.02 0.17 -0.23 0.15
Scl   1018410    01 00 37.77 -33 44 08.6              17.724 0.027              16.517 0.025 4433  39  79 0.98 0.05 1.91 -2.14 0.11 +0.34 0.33 -0.23 0.38 +0.39 0.15 +0.06 0.10
Scl   1018454    01 00 38.03 -33 43 33.6              19.294 0.053              18.384 0.039 5036  79 196 1.94 0.07 1.68 -1.04 0.12 +0.27 0.32 -0.33 0.15 -0.26 0.29           
Scl   1018551    01 00 38.11 -33 48 16.7              17.134 0.023              15.730 0.020 4134  27  63 0.53 0.08 2.02 -1.74 0.11 +0.16 0.23 +0.10 0.17 +0.41 0.17 -0.00 0.09
Scl   1018960    01 00 39.81 -33 48 40.4              20.222 0.088              19.272 0.063 4940 145 248 2.26 0.08 1.61 -1.39 0.18            +0.10 0.66                      
Scl   1018933    01 00 39.90 -33 46 57.1              19.944 0.066              18.922 0.052 4686 107 175 2.06 0.07 1.65 -1.52 0.14                       +0.75 0.44 -0.30 0.60
Scl   1018968    01 00 40.61 -33 41 10.7              18.323 0.031              17.123 0.021 4449  33  66 1.21 0.05 1.86 -1.24 0.11 +0.08 0.19 -0.29 0.16 -0.15 0.17 -0.20 0.14
Scl   1019352    01 00 42.07 -33 44 02.6              19.113 0.039              18.041 0.029 4672  58 113 1.67 0.06 1.75 -1.52 0.12 +0.20 0.44 +0.30 0.17 +0.20 0.23 -0.21 0.18
Scl   1019402    01 00 42.23 -33 44 38.6              19.018 0.036              17.966 0.025 4662  81 110 1.65 0.06 1.75 -1.84 0.12            -0.27 0.66 +0.37 0.30 -0.10 0.27
Scl   1019417    01 00 42.42 -33 43 09.0              16.983 0.022              15.576 0.020 4175  31  53 0.49 0.08 2.03 -2.46 0.11 +0.69 0.16 +0.62 0.18 +0.54 0.16 +0.20 0.13
Scl   1019459    01 00 42.49 -33 44 23.4              17.195 0.020              15.701 0.020 3824  17  61 0.46 0.08 2.03 -1.44 0.11 -0.27 0.28            -0.15 0.18 -0.64 0.10
Scl   1019945    01 00 44.27 -33 49 18.7              17.364 0.023              16.006 0.018 4267  42  59 0.67 0.07 1.99 -1.29 0.11 -0.11 0.57            -0.37 0.23 -0.22 0.09
Scl   1019966    01 00 44.47 -33 47 46.6              19.870 0.074              18.870 0.051 4742 105 196 2.05 0.08 1.66 -1.49 0.13                       -0.37 0.62 -0.40 0.54
Scl   1020247    01 00 46.10 -33 44 42.8              18.375 0.027              17.311 0.025 4802  55 101 1.39 0.05 1.81 -1.24 0.12 +0.02 0.28            -0.11 0.27 -0.50 0.20
Scl   1020432    01 00 46.81 -33 44 59.2              19.652 0.065              18.751 0.045 4995 158 231 2.09 0.08 1.65 -2.13 0.19 +1.12 0.46 +0.80 0.33                      
Scl   1020549    01 00 47.83 -33 41 03.1              18.187 0.027              17.116 0.021 4643  54  99 1.31 0.05 1.83 -3.87 0.21                                            
Scl   1020962    01 00 49.37 -33 42 00.5              17.002 0.023              15.508 0.023 4143  20  59 0.40 0.09 2.05 -1.77 0.11 +0.07 0.24 +0.02 0.14 +0.06 0.13 -0.10 0.18
Scl   1021100    01 00 49.79 -33 44 17.9              18.860 0.036              17.751 0.022 4515  76  94 1.52 0.06 1.78 -1.54 0.12            +0.32 0.19 +0.49 0.33 -0.20 0.20
For   8844       02 38 55.42 -34 31 26.8 20.299 0.007              18.164 0.003              4109  30  65 0.77 0.06 1.96 -1.24 0.12 +0.77 0.37 +0.54 0.23 +0.45 0.53 -0.01 0.17
For   8978       02 38 55.74 -34 31 11.7 20.299 0.006              18.379 0.003              4280  26  64 0.98 0.06 1.91 -1.08 0.12                                  -0.16 0.27
For   8988       02 38 55.77 -34 30 31.7 20.144 0.009              18.031 0.003              4135  27  61 0.73 0.06 1.97 -1.32 0.12            +0.48 0.28 +0.82 0.45 -0.12 0.25
For   9628       02 38 57.25 -34 32 15.8 20.450 0.013              18.915 0.006              4631  34  73 1.37 0.05 1.82 -1.80 0.22            +1.13 0.44 +0.94 0.89           
For   9860       02 38 57.78 -34 31 13.3 19.998 0.005              18.466 0.004              4644  30  69 1.19 0.05 1.86 -0.94 0.13 +0.39 0.68 +0.30 0.36 +1.02 0.53 -0.06 0.32
For   10085      02 38 58.23 -34 29 37.7 21.273 0.016              19.828 0.008              4723  37  82 1.79 0.06 1.72 -1.08 0.26                                            
For   10652      02 38 59.43 -34 27 52.7 21.614 0.011              20.121 0.007              4673  39  84 1.89 0.06 1.69 -0.70 0.22                                            
For   10779      02 38 59.65 -34 30 27.2 20.159 0.005              18.031 0.003              4119  23  62 0.72 0.06 1.97 -1.10 0.12            +0.02 0.36 +0.61 0.44 -0.22 0.21
For   11025      02 39 00.25 -34 27 40.3 20.811 0.007              19.091 0.004              4438  35  73 1.36 0.05 1.82 -0.91 0.15            +0.19 0.64            -0.19 0.47
For   11421      02 39 01.02 -34 32 26.1 20.625 0.006              18.949 0.004              4489  32  72 1.32 0.05 1.83 -1.16 0.13 +0.77 0.45 +0.47 0.38 -0.10 0.40 -0.24 0.45
For   12046      02 39 02.29 -34 31 38.2 20.525 0.007              18.734 0.003              4389  29  69 1.18 0.05 1.86 -0.94 0.13 +0.81 0.67 +0.30 0.41            -0.18 0.31
For   12191      02 39 02.59 -34 31 22.0 20.467 0.006              18.457 0.003              4198  29  67 0.96 0.06 1.92 -1.02 0.12 +0.18 0.59 +0.43 0.28 +0.15 0.54 -0.37 0.22
For   13017      02 39 04.38 -34 29 10.4 21.295 0.010              19.880 0.006              4756  36  82 1.83 0.06 1.71 -0.93 0.26                                  +0.24 0.77
For   13109      02 39 04.58 -34 30 28.1 20.763 0.008              19.693 0.006              5304  38  81 1.89 0.05 1.69 -0.60 0.31                                            
For   13185      02 39 04.67 -34 32 41.5 20.733 0.009              18.960 0.005              4391  30  72 1.28 0.05 1.84 -1.14 0.13 +0.17 0.80 +0.37 0.41            -0.16 0.30
For   13450      02 39 05.20 -34 27 58.3 20.980 0.010              19.331 0.004              4505  32  75 1.49 0.06 1.79 -0.87 0.14                                            
For   13904      02 39 06.11 -34 28 10.2 20.713 0.005              18.882 0.003              4340  30  71 1.22 0.05 1.85 -0.83 0.12 +0.18 0.68 +0.32 0.34 +0.29 0.48 -0.46 0.29
For   13935      02 39 06.15 -34 29 07.9 20.756 0.008              19.054 0.004              4459  29  73 1.35 0.05 1.82 -1.00 0.16            +0.80 0.56            +0.10 0.46
For   14304      02 39 06.77 -34 33 17.3 21.149 0.010              20.084 0.007              5274  38  81 2.06 0.05 1.66 -0.13 0.20                                            
For   14686      02 39 07.55 -34 27 31.9 21.793 0.014              20.369 0.008              4755  60  86 2.03 0.06 1.66 -1.29 0.44                                            
For   14769      02 39 07.67 -34 30 22.4 20.760 0.007              19.100 0.005              4504  30  73 1.39 0.05 1.81 -0.96 0.14            +1.02 0.37 -0.60 0.80 +0.30 0.14
For   15179      02 39 08.35 -34 32 45.0 20.071 0.007              17.701 0.002              3916  23  64 0.42 0.08 2.04 -1.14 0.12 +0.60 0.23 +0.30 0.21 +0.34 0.37 -0.06 0.19
For   15320      02 39 08.69 -34 29 03.5 21.262 0.009              19.750 0.004              4651  32  81 1.73 0.06 1.73 -1.21 0.23                                            
For   15439      02 39 08.86 -34 31 59.7 20.353 0.007              19.230 0.005              5213  38  84 1.67 0.05 1.75 -0.94 0.23 +1.20 0.47                                 
For   15561      02 39 09.05 -34 31 43.0 20.569 0.005              18.734 0.003              4340  27  69 1.16 0.05 1.87 -1.22 0.12 +0.38 0.65 +0.10 0.38 -0.49 0.55 -0.33 0.14
For   15910      02 39 09.65 -34 29 37.3 20.889 0.009              19.267 0.006              4538  30  75 1.48 0.06 1.79 -0.94 0.14            +0.19 0.60                      
For   16055      02 39 09.86 -34 33 34.8 20.776 0.008              19.670 0.006              5211  37  82 1.86 0.05 1.70 -0.46 0.19            +0.69 0.68                      
For   16169      02 39 10.08 -34 33 08.0 21.321 0.011              20.005 0.008              4861  45  82 1.91 0.06 1.69 -1.23 0.39                                            
For   16241      02 39 10.19 -34 32 23.3 20.270 0.006              18.706 0.004              4610  29  72 1.28 0.05 1.84 -1.01 0.13 +0.53 0.72            -0.07 0.98           
For   17624      02 39 12.49 -34 27 55.1 20.349 0.005              18.547 0.003              4413  28  66 1.11 0.06 1.88 -0.98 0.12 -0.06 0.37 -0.09 0.19 +0.40 0.28 -0.38 0.15
For   18119      02 39 13.13 -34 33 13.3 20.660 0.006              18.904 0.003              4410  28  71 1.27 0.05 1.84 -1.15 0.13 +0.87 0.54                       +0.00 0.40
For   18199      02 39 13.30 -34 26 21.5 20.303 0.007              18.157 0.003              4085  24  65 0.76 0.05 1.96 -0.86 0.11 -0.05 0.29 +0.18 0.24 -0.15 0.30 -0.24 0.11
For   18545      02 39 13.64 -34 32 49.8 21.299 0.010              20.089 0.011              4986  29  71 1.98 0.05 1.67 -1.70 0.70                                            
For   18728      02 39 13.89 -34 27 11.8 21.519 0.012              20.292 0.007              4965  38  83 2.06 0.06 1.65 -0.80 0.19 +0.97 0.91 +0.73 0.71            +0.35 0.53
For   18792      02 39 13.95 -34 28 36.5 20.039 0.004              17.708 0.003              3905  18  59 0.46 0.06 2.03 -0.97 0.11 -0.11 0.21 -0.56 0.26 -0.11 0.24 -0.35 0.10
For   18869      02 39 14.05 -34 25 45.9 20.695 0.007              18.771 0.004              4214  33  72 1.11 0.06 1.88 -0.82 0.12                                  -0.48 0.28
For   18920      02 39 14.07 -34 30 46.6 20.721 0.007              18.922 0.005              4364  27  72 1.25 0.05 1.85 -0.83 0.12 -0.14 0.89 -0.59 0.80 +0.38 0.45 +0.13 0.21
For   18962      02 39 14.09 -34 34 22.6 20.583 0.006              18.757 0.005              4344  29  69 1.17 0.05 1.86 -1.08 0.13 -0.19 0.88 +0.73 0.30            +0.46 0.19
For   19109      02 39 14.33 -34 26 25.2 21.200 0.007              19.963 0.006              4942  39  80 1.92 0.06 1.69 -0.67 0.13                       +0.92 0.79           
For   19487      02 39 14.72 -34 31 02.1 20.701 0.008              19.140 0.004              4602  31  74 1.45 0.06 1.80 -0.66 0.12            +0.09 0.49 -0.07 0.62 -0.03 0.36
For   19483      02 39 14.75 -34 26 16.1 20.604 0.006              18.887 0.004              4465  35  71 1.28 0.05 1.84 -0.90 0.12 +0.68 0.34 -0.06 0.28 +0.80 0.36 -0.16 0.18
For   19627      02 39 14.92 -34 25 31.9 20.979 0.011              19.307 0.004              4489  34  75 1.47 0.06 1.79 -0.79 0.12            +0.77 0.26 +0.52 0.65 +0.11 0.21
For   19769      02 39 15.00 -34 33 04.3 20.722 0.007              18.966 0.004              4409  30  72 1.29 0.05 1.84 -0.89 0.12            +0.12 0.33                      
For   20601      02 39 15.85 -34 33 12.3 20.208 0.005              18.178 0.004              4198  22  63 0.84 0.06 1.94 -0.88 0.12 -0.42 0.63            -0.21 0.41 -0.10 0.15
For   20631      02 39 15.91 -34 30 40.8 21.555 0.019              20.060 0.013              4672  40  85 1.87 0.06 1.70 -0.73 0.13                       +0.45 0.73           
For   20627      02 39 15.94 -34 27 10.4 21.505 0.009              20.353 0.009              5041  34  78 2.11 0.05 1.64 -0.98 0.20            +0.85 0.51 +0.61 0.98 +0.38 0.24
For   20798      02 39 16.03 -34 34 46.3 20.554 0.009              18.738 0.004              4370  28  69 1.17 0.05 1.87 -0.83 0.12 +0.17 0.89 +0.53 0.32            +0.02 0.21
For   20758      02 39 16.04 -34 29 32.7 21.734 0.016              20.240 0.010              4672  42  85 1.95 0.06 1.68 -0.75 0.13 +0.12 0.74                                 
For   20759      02 39 16.07 -34 26 29.9 21.654 0.009              20.404 0.006              4954  40  84 2.11 0.06 1.64 -1.40 0.27                                  -0.01 0.98
For   21232      02 39 16.49 -34 33 17.8 20.301 0.006              18.353 0.003              4262  23  64 0.95 0.06 1.92 -1.04 0.12            +0.31 0.27 -0.47 0.41 -0.23 0.25
For   21487      02 39 16.76 -34 34 50.1 20.071 0.005              17.657 0.004              3929  30 122 0.36 0.09 2.06 -0.99 0.11 +0.35 0.27 +0.19 0.18 -0.18 0.25 +0.05 0.10
For   21836      02 39 17.19 -34 26 25.9 20.973 0.010              19.556 0.006              4750  38  80 1.69 0.06 1.74 -1.78 0.20 +1.04 0.77 +1.02 0.37                      
For   21888      02 39 17.22 -34 30 36.1 20.832 0.009              19.188 0.011              4527  37  74 1.44 0.06 1.80 -0.60 0.12            +0.36 0.37 +0.30 0.92 -0.07 0.21
For   22314      02 39 17.68 -34 28 10.3 20.629 0.007              19.520 0.009              5015  38  85 1.76 0.05 1.73 -1.00 0.16 +0.77 0.70 +0.68 0.16            +0.49 0.34
For   22554      02 39 17.89 -34 33 20.3 20.933 0.010              19.732 0.006              4992  33  76 1.84 0.05 1.71 -1.38 0.36                                            
For   22771      02 39 18.16 -34 26 01.8 21.379 0.010              19.796 0.007              4576  42  82 1.72 0.06 1.74 -0.85 0.13 +0.01 0.79 +0.59 0.31 +0.89 0.52 -0.23 0.31
For   22911      02 39 18.24 -34 33 28.3 20.421 0.009              18.435 0.004              4219  25  66 0.96 0.06 1.91 -1.09 0.12 +0.38 0.34 +0.10 0.33 -0.44 0.41 -0.42 0.20
For   22900      02 39 18.26 -34 29 55.8 21.262 0.011              20.382 0.011              5278  47  99 2.18 0.06 1.63 -2.58 0.83                                            
For   22949      02 39 18.31 -34 30 32.1 21.603 0.016              20.114 0.010              4676  41  85 1.89 0.06 1.69 -1.23 0.21 +0.99 0.71 +0.64 0.61            +0.80 0.45
For   23010      02 39 18.39 -34 28 31.6 21.419 0.009              19.836 0.005              4583  37  82 1.74 0.06 1.73 -0.78 0.12 +0.37 0.55 -0.01 0.41 +0.43 0.65           
For   23144      02 39 18.48 -34 33 36.9 20.252 0.007              18.318 0.005              4280  24  63 0.95 0.06 1.92 -1.07 0.12 -0.14 0.64 +0.66 0.23 +0.58 0.38 +0.19 0.16
For   23541      02 39 18.93 -34 28 39.3 20.839 0.008              19.231 0.005              4558  32  75 1.47 0.06 1.79 -0.68 0.12 -0.69 0.83 +0.10 0.41            -0.15 0.44
For   23551      02 39 18.95 -34 27 33.6 20.967 0.009              19.354 0.006              4559  33  76 1.52 0.06 1.78 -0.62 0.12            +0.37 0.15 -0.00 0.48 +0.01 0.20
For   23847      02 39 19.23 -34 27 44.4 20.824 0.009              19.595 0.005              4923  31  75 1.76 0.05 1.73 -0.51 0.12 +0.06 0.59 +0.97 0.26            -0.17 0.30
For   23929      02 39 19.26 -34 33 01.5 20.727 0.011              18.897 0.006              4333  28  71 1.23 0.05 1.85 -1.31 0.13                                  +0.26 0.23
For   24210      02 39 19.53 -34 36 22.4 20.185 0.025              17.646 0.004              3747  30 123 0.13 0.25 2.11 -1.15 0.12 -0.11 0.14 +0.13 0.23 -0.48 0.29 -0.34 0.11
For   24378      02 39 19.73 -34 34 08.9 21.627 0.018              20.201 0.013              4749  38  84 1.96 0.06 1.68 -1.51 0.57                                            
For   25010      02 39 20.33 -34 35 27.8 20.091 0.010              17.833 0.004              4011  21  60 0.56 0.06 2.01 -0.99 0.11 +0.11 0.26 -0.12 0.24 +0.08 0.26 -0.33 0.12
For   25206      02 39 20.53 -34 33 02.9 20.274 0.006              19.170 0.018              5266  38  83 1.66 0.06 1.75 -0.42 0.16            +0.18 0.53 +0.21 0.72 +0.99 0.24
For   25434      02 39 20.74 -34 36 04.9 20.635 0.018              18.577 0.007              4147  25  64 0.98 0.05 1.91 -0.71 0.12 +0.30 0.47 -0.13 0.37 +0.81 0.37 -0.03 0.19
For   25481      02 39 20.78 -34 36 35.7 19.976 0.030              18.262 0.009              4476  30  66 1.03 0.05 1.90 -1.76 0.13                       -0.75 0.90 -0.39 0.50
For   25567      02 39 20.86 -34 38 41.6 20.231 0.004              18.448 0.004              4413  37  65 1.08 0.05 1.89 -1.42 0.13            -0.22 0.64            -0.15 0.36
For   26113      02 39 21.48 -34 26 41.1 21.005 0.008              19.894 0.006              5033  33  79 1.92 0.05 1.69 -0.84 0.12 +0.20 0.42 +0.39 0.19 +0.57 0.41 -0.15 0.24
For   26191      02 39 21.52 -34 31 35.6 21.183 0.011              19.731 0.007              4714  34  81 1.75 0.06 1.73 -1.29 0.29                                  +0.90 0.57
For   26234      02 39 21.60 -34 24 55.0 21.519 0.016              20.420 0.011              5089  37  77 2.15 0.05 1.63 -1.15 0.27            +0.45 0.70            +0.49 0.65
For   26388      02 39 21.73 -34 27 47.0 20.155 0.007              17.946 0.003              4069  19  61 0.64 0.05 1.99 -1.02 0.11 -0.02 0.17 -0.16 0.19 -0.41 0.19 -0.34 0.10
For   26615      02 39 21.96 -34 27 05.9 20.475 0.008              18.922 0.005              4606  29  74 1.37 0.06 1.82 -1.52 0.12 -0.50 0.88 -0.04 0.29 -0.48 0.27 +0.01 0.14
For   26775      02 39 22.12 -34 25 56.7 21.398 0.011              19.840 0.009              4624  33  83 1.75 0.06 1.73 -0.69 0.12 -0.28 0.42 -0.30 0.26 +0.10 0.35 -0.44 0.19
For   26864      02 39 22.15 -34 34 45.0 20.501 0.008              18.940 0.004              4596  31  73 1.37 0.05 1.82 -0.87 0.12 +0.33 0.65                       +0.04 0.28
For   26998      02 39 22.29 -34 33 19.6 20.005 0.007              18.095 0.004              4316  21  61 0.88 0.05 1.94 -1.59 0.12 +0.83 0.28 +0.66 0.21 +0.27 0.17 +0.29 0.10
For   27166      02 39 22.51 -34 26 50.9 21.415 0.011              20.260 0.007              5032  32  77 2.07 0.05 1.65 -0.93 0.17                       +1.15 0.57           
For   27654      02 39 22.89 -34 39 40.6 20.472 0.015              18.567 0.005              4281  32  67 1.06 0.06 1.89 -1.12 0.12            +0.19 0.32 +0.60 0.73 -0.32 0.14
For   27790      02 39 23.06 -34 35 20.3 20.329 0.009              18.246 0.003              4134  25  65 0.84 0.06 1.94 -0.85 0.12 +0.17 0.19 -0.22 0.31 +0.28 0.26 -0.03 0.14
For   27817      02 39 23.11 -34 33 32.8 20.614 0.007              18.744 0.004              4311  27  69 1.14 0.05 1.87 -0.83 0.12            +0.29 0.39 +0.08 0.50 +0.32 0.22
For   28073      02 39 23.32 -34 37 18.2 21.028 0.014              19.422 0.008              4553  39  77 1.55 0.06 1.78 -0.85 0.14 +0.70 0.69 -0.59 0.94            -0.42 0.54
For   28102      02 39 23.43 -34 25 28.5 20.750 0.007              19.696 0.007              5105  40  90 1.85 0.06 1.71 -1.33 0.13 +0.28 0.44 +0.09 0.27 -0.19 0.47           
For   28128      02 39 23.45 -34 27 02.2 21.623 0.016              20.224 0.006              4778  38  85 1.98 0.06 1.67 -1.75 0.28                                  +0.89 0.49
For   28416      02 39 23.67 -34 32 10.1 21.362 0.014              19.740 0.007              4537  31  78 1.68 0.06 1.75 -1.39 0.39                                            
For   28481      02 39 23.69 -34 36 17.8 21.017 0.011              19.386 0.007              4525  33  76 1.52 0.06 1.78 -0.55 0.13 +0.50 0.85 -0.53 0.92 +0.34 0.88           
For   28474      02 39 23.71 -34 31 38.7 21.321 0.010              19.971 0.008              4827  38  83 1.89 0.06 1.70 -0.82 0.15            +0.35 0.44 +0.81 0.73 +0.67 0.31
For   28541      02 39 23.81 -34 26 31.0 20.531 0.007              18.751 0.004              4389  27  69 1.20 0.05 1.86 -1.09 0.12                       -0.18 0.20           
For   28613      02 39 23.86 -34 29 19.2 21.420 0.015              20.047 0.007              4801  35  84 1.91 0.06 1.69 -0.59 0.13 +0.11 0.96 -0.27 0.65 +0.18 0.91           
For   28774      02 39 23.99 -34 33 19.6 21.000 0.012              19.328 0.006              4484  31  75 1.48 0.06 1.79 -1.53 0.20                       +1.01 0.81 +0.50 0.46
For   28723      02 39 23.99 -34 25 50.5 20.975 0.012              19.464 0.005              4657  32  79 1.61 0.06 1.76 -1.16 0.12 +0.45 0.24 +0.18 0.12 +0.00 0.30 +0.00 0.17
For   28735      02 39 24.00 -34 25 38.6 20.800 0.011              19.101 0.005              4458  31  73 1.38 0.06 1.82 -1.24 0.12            +0.30 0.30            +0.30 0.17
For   28811      02 39 24.00 -34 38 07.7 19.928 0.007              18.281 0.005              4533  75  68 1.07 0.05 1.89 -1.65 0.23            +0.82 0.86            -0.18 0.73
For   28894      02 39 24.11 -34 33 12.0 20.742 0.010              18.781 0.004              4220  24  67 1.11 0.05 1.88 -0.77 0.12 +0.36 0.59 +0.83 0.32 +0.76 0.31 +0.38 0.27
For   28853      02 39 24.11 -34 28 06.6 21.373 0.013              20.252 0.007              5073  31  76 2.07 0.05 1.65 -0.64 0.12 +0.17 0.46 -0.30 0.30 -0.11 0.53 -0.01 0.25
For   28867      02 39 24.15 -34 24 30.9 21.346 0.010              20.002 0.009              4832  39  83 1.90 0.06 1.69 -1.26 0.14            +0.20 0.15 +0.89 0.52 +0.00 0.34
For   29044      02 39 24.30 -34 27 59.5 21.136 0.009              19.731 0.005              4771  35  82 1.77 0.06 1.72 -1.11 0.14            -0.30 0.81            +0.26 0.39
For   29335      02 39 24.57 -34 25 11.3 20.692 0.008              18.641 0.005              4155  27  79 0.97 0.08 1.91 -0.79 0.11 -0.02 0.29 +0.02 0.15 -0.21 0.16 -0.36 0.10
For   29687      02 39 24.94 -34 25 24.9 21.014 0.019              19.824 0.008              4970  32  76 1.87 0.05 1.70 -1.42 0.23            +0.44 0.94 +0.40 0.85 +0.48 0.56
For   29726      02 39 24.95 -34 30 51.7 21.380 0.013              19.786 0.007              4562  36  81 1.71 0.06 1.74 -0.71 0.12 +0.27 0.69 -0.57 0.62 -0.24 0.75 -0.58 0.52
For   29874      02 39 25.11 -34 26 32.9 21.664 0.013              20.478 0.009              5019  34  81 2.16 0.06 1.63 -0.87 0.13 +0.46 0.55 +0.10 0.37 +0.09 0.55 -0.56 0.48
For   30308      02 39 25.50 -34 26 12.8 21.490 0.009              20.012 0.009              4690  35  84 1.86 0.06 1.70 -1.00 0.12            +0.44 0.23 -0.20 0.91 -0.30 0.25
For   30404      02 39 25.58 -34 28 25.0 21.756 0.014              20.500 0.012              4944  38  84 2.15 0.06 1.63 -1.51 0.17                       +0.57 0.51           
For   31012      02 39 26.15 -34 30 02.9 21.610 0.019              20.438 0.014              5034  32  80 2.14 0.06 1.64 -0.03 0.14            -0.44 0.89                      
For   31048      02 39 26.20 -34 28 00.7 21.615 0.011              20.448 0.008              5029  32  80 2.15 0.06 1.63 -1.91 0.23            +0.57 0.58 +1.18 0.62 +0.98 0.38
For   31178      02 39 26.32 -34 34 21.7 20.842 0.008              18.940 0.005              4279  25  68 1.21 0.05 1.86 -1.16 0.13 +0.76 0.60 +0.94 0.36 +0.69 0.38 +0.20 0.23
For   31440      02 39 26.56 -34 36 13.0 20.156 0.023              17.562 0.004              3732  24 242 0.00 0.58 2.14 -0.90 0.11 -0.35 0.33 +0.22 0.21 -0.25 0.29 -0.03 0.09
For   31481      02 39 26.68 -34 24 02.5 20.988 0.011              19.393 0.006              4567  32  77 1.54 0.06 1.78 -1.13 0.12 +0.42 0.40 +0.25 0.18 -0.64 0.31 +0.09 0.19
For   31612      02 39 26.78 -34 23 50.9 21.580 0.017              20.456 0.009              5075  35  77 2.16 0.05 1.63 -1.46 0.20                                  -0.13 0.67
For   31635      02 39 26.78 -34 27 05.4 20.627 0.006              19.269 0.004              4794  31  77 1.59 0.06 1.77 -2.08 0.13 +0.43 0.65 +0.53 0.24            +0.35 0.24
For   31718      02 39 26.83 -34 31 24.6 21.411 0.024              20.124 0.009              4902  40  83 1.98 0.06 1.67 -0.76 0.15 +0.35 0.91 +0.41 0.43 +1.03 0.65           
For   31755      02 39 26.87 -34 30 14.3 21.418 0.012              20.047 0.008              4806  37  84 1.91 0.06 1.69 -1.40 0.18            +0.35 0.61            -0.41 0.36
For   31826      02 39 26.87 -34 40 43.4 20.477 0.007              18.286 0.003              4033  33  66 0.79 0.06 1.96 -0.78 0.12            -0.54 0.60 -0.55 0.59 -0.14 0.20
For   31919      02 39 27.06 -34 25 41.5 21.523 0.009              20.074 0.007              4735  35  85 1.89 0.06 1.69 -1.12 0.12            +0.34 0.29 +0.71 0.45 +0.25 0.21
For   32147      02 39 27.21 -34 37 20.9 20.602 0.015              18.775 0.005              4348  31  69 1.18 0.05 1.86 -0.95 0.12 +0.03 0.70 -0.51 0.59            -0.22 0.55
For   32134      02 39 27.27 -34 25 27.6 21.154 0.009              19.552 0.006              4569  33  79 1.61 0.06 1.76 -1.16 0.12 -0.49 0.74 +0.30 0.22 -0.32 0.36 +0.10 0.16
For   32155      02 39 27.29 -34 26 16.2 21.061 0.008              19.850 0.006              4954  31  77 1.88 0.05 1.70 -0.41 0.13            +0.32 0.40 -0.34 0.63 +0.38 0.22
For   32272      02 39 27.39 -34 23 51.0 21.300 0.019              19.551 0.005              4439  30  70 1.54 0.05 1.78 -0.59 0.12 +0.64 0.31 +0.66 0.18 -0.04 0.43 -0.05 0.14
For   32544      02 39 27.59 -34 31 56.7 21.326 0.017              19.744 0.007              4579  38  82 1.70 0.06 1.74 -0.92 0.12                       +0.64 0.57 -0.47 0.35
For   32517      02 39 27.59 -34 26 47.4 21.173 0.011              19.896 0.007              4900  33  81 1.88 0.06 1.70 -1.24 0.13 +0.33 0.53 -0.06 0.29 -0.10 0.20 +0.02 0.26
For   32660      02 39 27.66 -34 37 48.7 19.829 0.006              17.448 0.003              3783  30 180 0.34 0.40 2.06 -0.94 0.11 -0.20 0.16 +0.08 0.18 -0.32 0.74 -0.39 0.10
For   32725      02 39 27.73 -34 35 24.3 20.782 0.010              19.162 0.005              4538  32  74 1.44 0.06 1.80 -0.93 0.13            -0.39 0.82 +0.20 0.56 +0.15 0.37
For   32829      02 39 27.87 -34 29 15.0 21.592 0.013              20.227 0.008              4817  38  85 1.99 0.06 1.67 -0.97 0.16                       -0.56 0.93 -0.26 0.74
For   33027      02 39 28.03 -34 34 01.2 19.948 0.007              17.693 0.004              4026  17  56 0.51 0.06 2.02 -1.11 0.11 +0.19 0.26 -0.19 0.27 -0.21 0.40 -0.21 0.14
For   33296      02 39 28.24 -34 41 11.5 20.850 0.007              19.128 0.003              4436  38  73 1.37 0.05 1.82 -1.71 0.33                                  +0.92 0.78
For   33204      02 39 28.25 -34 23 30.3 21.577 0.018              20.390 0.012              5012  35  81 2.12 0.06 1.64 -1.07 0.14 +0.72 0.64 +0.04 0.60 +0.26 0.83 -0.03 0.41
For   33356      02 39 28.37 -34 27 52.5 21.158 0.011              20.073 0.005              5072  30  78 2.00 0.05 1.67 -1.01 0.16 +1.06 0.64 +1.09 0.32 -0.18 0.64 -0.01 0.56
For   33485      02 39 28.48 -34 30 27.4 20.385 0.010              18.604 0.005              4407  25  67 1.14 0.06 1.87 -1.09 0.12 +0.03 0.38 -0.06 0.63 +0.05 0.33 -0.48 0.16
For   33519      02 39 28.50 -34 31 35.6 20.269 0.011              18.465 0.007              4398  25  65 1.08 0.06 1.89 -1.17 0.12 -0.16 0.36 +0.10 0.19 +0.60 0.27 -0.11 0.14
For   33527      02 39 28.54 -34 27 09.6 21.123 0.015              20.095 0.007              5122  34  84 2.02 0.05 1.66 -1.33 0.16            +0.03 0.75 -0.45 0.64 +0.19 0.36
For   33604      02 39 28.60 -34 31 26.6 19.948 0.006              17.663 0.005              4027  21  56 0.49 0.06 2.03 -1.05 0.11 +0.20 0.24 -0.19 0.18 +0.19 0.16 -0.15 0.10
For   33704      02 39 28.73 -34 24 06.6 20.843 0.016              19.246 0.006              4597  33  75 1.48 0.06 1.79 -1.04 0.11            -0.03 0.26 -0.22 0.71 -0.30 0.15
For   33814      02 39 28.80 -34 28 23.7 21.767 0.018              20.467 0.009              4907  36  86 2.12 0.06 1.64 -0.71 0.12            +0.47 0.26 -0.46 0.47 +0.12 0.24
For   33846      02 39 28.82 -34 29 33.6 20.779 0.012              19.045 0.006              4427  30  72 1.34 0.05 1.83 -1.08 0.12            -0.46 0.42 -0.24 0.20 -0.10 0.17
For   33901      02 39 28.84 -34 34 37.3 20.580 0.008              18.750 0.007              4342  26  69 1.17 0.05 1.87 -0.93 0.12 -0.24 0.97 +0.23 0.35 +0.30 0.57 +0.30 0.12
For   34071      02 39 28.99 -34 35 39.5 20.693 0.008              18.840 0.005              4313  29  71 1.19 0.05 1.86 -0.70 0.12 +0.28 0.26            -0.18 0.49 -0.00 0.21
For   34327      02 39 29.26 -34 31 15.1 20.343 0.008              18.089 0.007              4040  21  67 0.66 0.05 1.99 -0.55 0.11 -0.14 0.21 +0.04 0.15 -0.20 0.29 -0.06 0.10
For   34380      02 39 29.27 -34 37 54.1 20.941 0.007              19.035 0.004              4272  39  67 1.25 0.05 1.85 -0.79 0.14 +0.96 0.80 +0.82 0.54 +0.59 0.85 +0.03 0.38
For   34384      02 39 29.34 -34 26 35.9 20.023 0.005              17.513 0.003              3827  16  71 0.24 0.09 2.09 -1.01 0.11 -0.05 0.15 -0.16 0.19 -0.21 0.22 -0.18 0.13
For   34554      02 39 29.43 -34 37 15.5 20.957 0.009              19.508 0.005              4715  39  79 1.66 0.06 1.75 -1.45 0.25                                  +0.40 0.99
For   34705      02 39 29.63 -34 26 35.1 21.690 0.018              20.481 0.010              5008  32  82 2.15 0.06 1.63 -0.99 0.14            +0.24 0.31                      
For   34734      02 39 29.65 -34 27 49.3 20.497 0.009              18.936 0.004              4613  29  74 1.37 0.06 1.82 -0.97 0.12 -0.28 0.55 +0.22 0.21 -0.52 0.29 +0.05 0.16
For   34898      02 39 29.82 -34 24 03.3 21.105 0.012              19.740 0.007              4814  35  82 1.78 0.06 1.72 -1.29 0.12            +0.33 0.23 -0.36 0.38 -0.04 0.25
For   34938      02 39 29.82 -34 28 49.3 21.519 0.011              19.997 0.007              4652  36  84 1.83 0.06 1.71 -0.78 0.12 +0.14 0.33 +0.36 0.27 -0.07 0.40 +0.30 0.17
For   35255      02 39 30.06 -34 39 13.8 20.164 0.007              17.898 0.004              4014  29  63 0.58 0.06 2.01 -0.96 0.12 +0.54 0.28 -0.11 0.30 +0.27 0.32 +0.13 0.13
For   35346      02 39 30.20 -34 32 48.3 20.051 0.005              17.943 0.004              4126  22  59 0.71 0.06 1.97 -1.24 0.11 +0.23 0.20 -0.38 0.24 +0.08 0.21 -0.53 0.20
For   35336      02 39 30.23 -34 26 07.2 21.410 0.014              19.970 0.008              4730  32  84 1.85 0.06 1.70 -1.23 0.12 +0.98 0.29 -0.26 0.37 -0.17 0.40 +0.18 0.15
For   35485      02 39 30.34 -34 31 25.6 20.278 0.009              18.552 0.005              4458  28  67 1.15 0.06 1.87 -1.10 0.12 +0.28 0.33 +0.19 0.19 +0.54 0.33 +0.16 0.13
For   35517      02 39 30.39 -34 28 29.0 21.176 0.009              19.957 0.007              4952  31  78 1.92 0.06 1.69 -2.08 0.28            +0.97 0.65                      
For   35745      02 39 30.58 -34 30 44.8 20.375 0.008              18.791 0.007              4569  29  73 1.30 0.05 1.83 -0.93 0.12 -0.16 0.38 +0.10 0.21 +0.19 0.30 +0.20 0.09
For   35956      02 39 30.77 -34 30 13.0 20.997 0.009              19.327 0.008              4483  30  75 1.48 0.06 1.79 -0.87 0.12 -0.30 0.82 -0.50 0.43 -0.10 0.48           
For   36048      02 39 30.82 -34 35 45.2 20.192 0.010              17.746 0.003              3821  23  86 0.36 0.10 2.06 -0.85 0.11 -0.27 0.32 +0.03 0.18 +0.04 0.20 -0.18 0.10
For   36096      02 39 30.83 -34 40 26.3 20.339 0.006              18.097 0.003              4005  27  67 0.68 0.06 1.98 -0.66 0.12 -0.52 0.43 +0.09 0.23 +0.29 0.32 -0.11 0.12
For   36140      02 39 30.87 -34 40 54.3 20.517 0.006              18.875 0.003              4518  41  72 1.31 0.05 1.83 -1.36 0.14            -0.15 0.91            -0.41 0.70
For   36107      02 39 30.92 -34 27 25.3 21.724 0.012              20.167 0.007              4624  33  81 1.89 0.06 1.70 -0.84 0.12            +0.47 0.20 +0.33 0.40 -0.19 0.19
For   36175      02 39 31.00 -34 23 37.9 21.381 0.022              20.135 0.012              4947  36  82 1.99 0.06 1.67 -1.65 0.17 +1.00 0.79 +0.39 0.32 +0.83 0.43 +0.40 0.32
For   36322      02 39 31.07 -34 35 52.0 19.994 0.015              17.617 0.004              3921  22  62 0.39 0.08 2.05 -1.16 0.11 +0.02 0.28            -0.24 0.22 -0.40 0.09
For   36424      02 39 31.17 -34 35 26.8 21.463 0.025              19.925 0.007              4619  38  82 1.79 0.06 1.72 -1.33 0.28            +1.35 0.75                      
For   36501      02 39 31.28 -34 30 51.7 20.989 0.009              19.490 0.008              4665  32  79 1.63 0.06 1.76 -0.82 0.12            -0.12 0.39 +0.40 0.70 -0.06 0.27
For   36547      02 39 31.29 -34 36 28.0 21.509 0.016              20.156 0.006              4828  42  84 1.97 0.06 1.68 -1.80 0.47                                  +1.00 0.88
For   36679      02 39 31.47 -34 24 57.9 21.509 0.012              20.105 0.009              4771  34  84 1.93 0.06 1.69 -1.01 0.12 -0.10 0.77            +0.30 0.41 -0.25 0.24
For   36862      02 39 31.55 -34 38 33.5 21.392 0.010              19.768 0.004              4532  41  78 1.69 0.06 1.74 -1.63 0.33                                  +1.20 0.51
For   36868      02 39 31.61 -34 29 50.2 20.730 0.009              19.222 0.010              4682  29  77 1.51 0.06 1.78 -1.16 0.12 +0.36 0.25 +0.30 0.15 -0.10 0.25 -0.47 0.16
For   36940      02 39 31.67 -34 30 02.6 20.363 0.008              18.417 0.005              4291  20  64 0.98 0.05 1.91 -1.15 0.11 +0.33 0.15 +0.20 0.13 +0.30 0.17 +0.06 0.10
For   37205      02 39 31.86 -34 39 19.9 20.308 0.007              18.389 0.003              4286  28  64 0.98 0.06 1.91 -1.20 0.12            -0.15 0.56 +0.51 0.49 -0.10 0.14
For   37141      02 39 31.86 -34 29 20.1 19.988 0.008              17.637 0.007              3922  14  59 0.42 0.06 2.04 -1.15 0.11 +0.11 0.15 -0.11 0.14 -0.15 0.14 -0.25 0.09
For   37163      02 39 31.91 -34 24 26.2 21.485 0.013              20.172 0.007              4865  35  84 1.99 0.06 1.67 -1.20 0.12                       -0.44 0.51 +0.08 0.26
For   37372      02 39 32.07 -34 30 08.1 21.117 0.013              19.924 0.009              4975  30  76 1.91 0.05 1.69 -1.65 0.24            +1.09 0.45 +0.33 0.99 +0.20 0.70
For   37406      02 39 32.10 -34 29 23.6 21.022 0.012              19.409 0.006              4551  30  77 1.54 0.06 1.78 -0.85 0.12 +0.30 0.57 -0.03 0.54 -0.01 0.30 -0.53 0.28
For   37516      02 39 32.13 -34 40 50.3 21.270 0.010              19.795 0.006              4691  45  82 1.77 0.06 1.72 -1.30 0.30            +1.26 0.85                      
For   37466      02 39 32.16 -34 28 48.1 20.482 0.007              18.505 0.008              4265  24  68 0.98 0.05 1.91 -0.89 0.11 -0.07 0.20 +0.15 0.13 +0.02 0.19 -0.01 0.09
For   37531      02 39 32.20 -34 30 14.9 20.538 0.010              18.775 0.008              4414  27  69 1.21 0.05 1.86 -1.22 0.11 +0.10 0.15 +0.03 0.15 +0.31 0.18 -0.22 0.11
For   37630      02 39 32.28 -34 34 50.8 20.953 0.009              19.292 0.005              4498  32  75 1.47 0.06 1.79 -0.66 0.14            +0.01 0.80            +0.07 0.44
For   37716      02 39 32.39 -34 28 55.8 20.131 0.005              17.817 0.003              3939  16  61 0.52 0.06 2.02 -1.00 0.11 -0.27 0.34 -0.15 0.18 -0.21 0.29 -0.27 0.10
For   37809      02 39 32.50 -34 23 45.6 20.859 0.011              19.601 0.007              4899  32  76 1.76 0.05 1.73 -1.30 0.12 +0.74 0.52            -0.61 0.22           
For   37925      02 39 32.60 -34 26 40.4 20.341 0.007              18.213 0.003              4086  19  66 0.79 0.05 1.96 -1.12 0.11 -0.12 0.21 -0.03 0.15 -0.42 0.16 -0.28 0.09
For   38005      02 39 32.61 -34 36 03.4 20.421 0.009              18.591 0.004              4361  26  67 1.11 0.05 1.88 -1.53 0.12 +0.68 0.37 +0.24 0.28 +0.71 0.29 -0.22 0.19
For   38087      02 39 32.66 -34 38 29.7 21.637 0.011              20.143 0.007              4676  46  84 1.90 0.06 1.69 -0.29 0.17                                            
For   38168      02 39 32.72 -34 39 41.1 20.575 0.008              18.737 0.004              4343  30  69 1.16 0.05 1.87 -0.69 0.12                       +0.57 0.82 -0.22 0.30
For   38349      02 39 32.95 -34 32 06.2 19.898 0.010              17.651 0.006              4050  16  56 0.51 0.06 2.02 -0.76 0.11 +0.09 0.19 -0.13 0.15 +0.10 0.22 -0.18 0.10
For   38362      02 39 32.97 -34 28 38.2 21.702 0.015              20.418 0.015              4924  36  85 2.10 0.06 1.64 -0.93 0.18                       +0.15 0.93           
For   38554      02 39 33.13 -34 30 04.7 21.468 0.032              20.001 0.012              4700  40  84 1.86 0.06 1.70 -1.09 0.14            -0.01 0.59 -0.04 0.61           
For   38956      02 39 33.50 -34 29 31.0 20.458 0.008              18.584 0.008              4303  24  66 1.08 0.05 1.89 -0.96 0.11 -0.30 0.44 +0.13 0.17 +0.10 0.15 -0.14 0.12
For   39049      02 39 33.55 -34 36 15.8 20.328 0.012              18.184 0.004              4113  25  66 0.77 0.06 1.96 -0.71 0.11 -0.63 0.60 -0.04 0.21 -0.02 0.28 -0.03 0.12
For   39072      02 39 33.58 -34 35 38.5 19.879 0.009              17.613 0.003              4019  17  56 0.48 0.06 2.03 -1.13 0.11 +0.19 0.26 -0.32 0.29 -0.65 0.34 -0.10 0.13
For   39065      02 39 33.62 -34 25 49.9 20.070 0.005              17.601 0.003              3802  11  69 0.30 0.08 2.07 -0.84 0.11 -0.06 0.17 -0.33 0.15 -0.50 0.15 -0.42 0.09
For   39153      02 39 33.71 -34 25 07.2 21.421 0.011              20.425 0.018              5177  33  82 2.17 0.05 1.63 -1.48 0.20            +0.99 0.44            +0.50 0.42
For   39305      02 39 33.84 -34 27 46.8 20.672 0.008              18.884 0.005              4388  26  71 1.24 0.05 1.85 -0.65 0.12 +0.11 0.29 +0.23 0.22 +0.01 0.24 -0.08 0.14
For   39619      02 39 34.13 -34 25 37.6 21.311 0.012              20.004 0.006              4868  36  82 1.92 0.06 1.69 -2.22 0.25            +1.00 0.40                      
For   40032      02 39 34.47 -34 31 19.4 20.932 0.017              19.527 0.013              4765  35  80 1.68 0.06 1.74 -1.82 0.17                       +0.96 0.45           
For   40041      02 39 34.47 -34 32 48.4 21.590 0.016              20.307 0.007              4904  39  84 2.06 0.06 1.66 -0.84 0.15            +0.94 0.37                      
For   40183      02 39 34.61 -34 29 46.1 20.113 0.007              17.703 0.006              3782  11  66 0.39 0.07 2.05 -1.04 0.11 -0.20 0.16 -0.21 0.15 -0.35 0.14 -0.44 0.09
For   40279      02 39 34.69 -34 32 52.0 20.865 0.016              19.271 0.009              4564  31  75 1.49 0.06 1.79 -0.74 0.13 +0.35 0.70                       +0.26 0.30
For   40581      02 39 34.98 -34 28 26.4 20.800 0.008              19.328 0.011              4694  31  78 1.57 0.06 1.77 -1.19 0.13 +0.81 0.31 +0.87 0.21 +0.93 0.34 +0.43 0.20
For   40627      02 39 35.02 -34 28 34.8 20.803 0.010              19.816 0.007              5154  40 100 1.91 0.06 1.69 -0.75 0.12            +0.33 0.20 -0.15 0.40 +0.12 0.19
For   40634      02 39 35.06 -34 23 31.1 20.946 0.009              19.420 0.008              4640  38  78 1.59 0.06 1.77 -1.04 0.12 +0.36 0.36 +0.20 0.24 -0.59 0.57 -0.17 0.20
For   40744      02 39 35.13 -34 29 11.4 21.569 0.008              20.351 0.015              4979  33  82 2.09 0.06 1.65 -0.38 0.14 +0.64 0.84 -0.25 0.71 +0.20 0.75 -0.00 0.24
For   40828      02 39 35.23 -34 24 40.1 20.103 0.007              17.941 0.003              4127  18  60 0.67 0.05 1.98 -1.05 0.11 +0.20 0.12 -0.09 0.15 -0.01 0.16 +0.00 0.09
For   41796      02 39 36.10 -34 25 10.4 21.664 0.010              20.467 0.007              5003  31  82 2.15 0.06 1.63 -1.18 0.15 +0.38 0.63 +0.06 0.55 -0.01 0.52 +0.41 0.32
For   41984      02 39 36.24 -34 30 06.5 20.204 0.009              17.987 0.010              4010  20  62 0.65 0.05 1.99 -1.09 0.11 +0.07 0.15 -0.18 0.19 -0.05 0.18 -0.50 0.10
For   41958      02 39 36.25 -34 24 27.5 21.863 0.021              20.477 0.008              4810  36  88 2.09 0.06 1.65 -0.69 0.12 +0.46 0.47 +0.00 0.35 -0.08 0.41 -0.01 0.26
For   41969      02 39 36.25 -34 27 26.8 20.703 0.007              19.369 0.006              4818  29  78 1.64 0.06 1.75 -1.95 0.13 +0.31 0.68            -0.28 0.52 -0.18 0.36
For   42053      02 39 36.31 -34 26 26.4 21.829 0.021              20.284 0.007              4611  36  80 1.94 0.06 1.68 -0.89 0.13 +0.93 0.39 +0.45 0.36 +1.07 0.50           
For   42089      02 39 36.34 -34 24 49.8 20.661 0.007              19.395 0.004              4919  27  75 1.67 0.05 1.75 -0.75 0.12 +0.33 0.23 +0.12 0.18 +0.22 0.22 -0.05 0.14
For   42209      02 39 36.44 -34 26 19.2 20.402 0.006              18.481 0.004              4292  23  65 1.01 0.05 1.90 -1.11 0.11 +0.26 0.15 -0.01 0.16 -0.06 0.22 +0.02 0.10
For   42393      02 39 36.56 -34 33 40.8 21.327 0.013              20.256 0.008              5100  35  77 2.08 0.05 1.65 -1.34 0.27 +1.10 0.80 +0.75 0.61                      
For   42608      02 39 36.78 -34 25 53.1 20.674 0.008              19.127 0.003              4627  26  75 1.46 0.06 1.80 -1.14 0.11 -0.07 0.35 -0.10 0.17 +0.04 0.18 -0.21 0.19
For   42759      02 39 36.88 -34 38 09.2 19.867 0.003              18.043 0.002              4392  32  63 0.90 0.05 1.93 -1.49 0.12 +0.19 0.65 -0.20 0.38 +0.17 0.31 +0.22 0.17
For   42747      02 39 36.91 -34 28 25.2 21.040 0.026              19.650 0.022              4821  36  81 1.74 0.06 1.73 -0.59 0.11 -0.42 0.41 +0.16 0.15 +0.17 0.21 +0.06 0.12
For   42833      02 39 36.94 -34 36 45.0 20.574 0.008              19.370 0.005              4931  43  76 1.67 0.05 1.75 -0.81 0.13 -0.15 0.80 -0.08 0.41            -0.16 0.39
For   42854      02 39 36.96 -34 36 04.2 20.257 0.023              17.883 0.004              3936  22  67 0.49 0.06 2.03 -0.96 0.11 -0.46 0.30 +0.17 0.18 -0.02 0.13 -0.47 0.10
For   42943      02 39 37.10 -34 22 07.5 21.127 0.009              19.739 0.006              4787  41  82 1.78 0.06 1.72 -1.25 0.13                       -0.09 0.66 -0.07 0.32
For   43006      02 39 37.13 -34 26 19.9 21.342 0.013              20.299 0.011              5123  31  79 2.11 0.05 1.64 -1.35 0.15            +1.10 0.28 +0.13 0.40 +0.69 0.14
For   43095      02 39 37.19 -34 32 37.4 20.083 0.009              17.879 0.006              4073  20  59 0.62 0.05 2.00 -1.06 0.11 -0.25 0.24 -0.40 0.23 +0.19 0.24 -0.40 0.12
For   43114      02 39 37.24 -34 25 12.0 21.707 0.015              20.422 0.010              4907  34  85 2.10 0.06 1.64 -1.52 0.16            +1.02 0.29 +0.40 0.20 +0.11 0.45
For   43234      02 39 37.30 -34 34 05.8 22.000 0.021              20.387 0.010              4547  32  73 1.96 0.05 1.68 -2.80 0.55                       +1.20 0.65           
For   43562      02 39 37.64 -34 23 33.1 21.300 0.009              19.782 0.006              4642  35  82 1.74 0.06 1.73 -1.05 0.12            +0.05 0.31 +0.05 0.53 -0.50 0.27
For   43769      02 39 37.78 -34 35 42.9 20.739 0.007              19.078 0.007              4500  43  73 1.38 0.05 1.82 -0.93 0.12            +0.21 0.34 +0.20 0.26 -0.10 0.27
For   43811      02 39 37.81 -34 35 01.8 21.031 0.009              19.585 0.009              4717  40  80 1.69 0.06 1.74 -1.22 0.13 +0.70 0.51 -0.35 0.71                      
For   43759      02 39 37.82 -34 23 01.5 21.468 0.011              19.984 0.007              4682  41  84 1.84 0.06 1.71 -1.26 0.13            +0.36 0.38            +0.22 0.30
For   43821      02 39 37.87 -34 24 59.4 20.838 0.011              19.158 0.005              4482  31  73 1.41 0.06 1.81 -1.18 0.12 -0.23 0.41 +0.58 0.16 +0.46 0.32 +0.06 0.14
For   43909      02 39 37.92 -34 30 23.4 21.460 0.018              20.064 0.014              4801  37  84 1.91 0.06 1.69 -0.82 0.12 +0.39 0.30 +0.09 0.13 -0.10 0.16 -0.36 0.25
For   43978      02 39 37.95 -34 38 12.4 21.106 0.012              19.474 0.006              4526  38  77 1.56 0.06 1.77 -1.05 0.15                                  -0.09 0.59
For   43926      02 39 37.96 -34 22 37.1 20.256 0.009              18.699 0.006              4635  30  72 1.28 0.05 1.84 -0.88 0.11 +0.29 0.21 -0.01 0.16 +0.52 0.23 -0.23 0.14
For   43972      02 39 37.98 -34 29 31.6 20.256 0.011              18.034 0.006              4025  16  64 0.67 0.05 1.98 -1.13 0.11 +0.01 0.14 -0.24 0.18 -0.17 0.16 -0.53 0.09
For   44105      02 39 38.07 -34 32 47.3 20.056 0.008              17.630 0.006              3819  16  66 0.35 0.07 2.06 -1.06 0.11 -0.31 0.82 -0.27 0.19 -0.14 0.22 -0.42 0.09
For   44090      02 39 38.07 -34 30 53.8 20.557 0.010              18.475 0.008              4134  21  73 0.89 0.07 1.93 -0.79 0.11 +0.08 0.11 -0.05 0.14 +0.11 0.17 -0.31 0.09
For   44153      02 39 38.12 -34 31 28.1 20.279 0.009              18.010 0.006              4029  21  66 0.62 0.05 2.00 -0.85 0.11 -0.13 0.26 -0.15 0.17 -0.10 0.42 -0.37 0.10
For   44508      02 39 38.44 -34 28 31.9 20.548 0.006              18.706 0.006              4337  22  68 1.14 0.05 1.87 -1.01 0.11 -0.01 0.14 +0.01 0.14 -0.08 0.27 -0.30 0.10
For   44752      02 39 38.62 -34 36 24.2 20.404 0.009              18.382 0.003              4180  33  66 0.91 0.05 1.93 -1.01 0.12 -0.27 0.44 -0.14 0.26 +0.15 0.37 -0.28 0.13
For   44719      02 39 38.65 -34 22 02.5 21.391 0.011              20.425 0.008              5203  43  85 2.18 0.05 1.63 -1.60 0.26            +0.97 0.64            +0.96 0.48
For   44839      02 39 38.71 -34 30 57.2 20.407 0.007              18.554 0.010              4340  23  66 1.08 0.06 1.89 -1.03 0.11 +0.11 0.22 -0.18 0.23 -0.12 0.21 -0.19 0.12
For   44970      02 39 38.82 -34 30 26.1 21.320 0.016              19.854 0.007              4697  33  83 1.79 0.06 1.72 -0.98 0.13 -0.02 0.95 -0.10 0.47 -0.26 0.57 -0.30 0.42
For   45158      02 39 39.00 -34 27 19.4 20.467 0.007              18.785 0.005              4488  30  70 1.26 0.06 1.84 -1.34 0.12 +1.13 0.28 +0.10 0.16 +0.57 0.24 -0.28 0.14
For   45212      02 39 39.06 -34 27 23.1 21.806 0.013              20.489 0.009              4884  32  87 2.12 0.06 1.64 -0.87 0.12 +0.14 0.58                       +0.00 0.26
For   45283      02 39 39.09 -34 33 26.9 20.141 0.011              17.709 0.005              3812  17  68 0.37 0.07 2.05 -0.67 0.11 -0.10 0.19 -0.29 0.16 -0.33 0.21 -0.45 0.09
For   45417      02 39 39.19 -34 37 47.3 20.539 0.009              18.984 0.003              4610  38  74 1.39 0.06 1.81 -1.27 0.13                       -0.43 0.79 -0.36 0.49
For   45413      02 39 39.24 -34 25 17.9 21.441 0.015              20.161 0.008              4908  37  83 1.99 0.06 1.67 -0.90 0.13            -0.54 0.63 -0.03 0.62           
For   45548      02 39 39.35 -34 23 50.1 21.468 0.012              20.468 0.009              5181  33  81 2.19 0.05 1.62 -1.70 0.31            +0.29 0.71            +0.38 0.81
For   45644      02 39 39.42 -34 22 31.1 20.795 0.012              19.474 0.006              4835  33  79 1.69 0.06 1.74 -0.79 0.12 -0.32 0.76 +0.27 0.22 -0.05 0.34 +0.10 0.11
For   45746      02 39 39.51 -34 26 47.5 20.289 0.008              18.535 0.003              4434  26  66 1.13 0.06 1.88 -1.15 0.11 +0.17 0.12 +0.38 0.11 +0.20 0.14 +0.06 0.10
For   45917      02 39 39.61 -34 39 26.1 20.647 0.008              18.873 0.004              4393  42  71 1.25 0.05 1.85 -1.61 0.17                                            
For   46538      02 39 40.20 -34 32 52.0 20.925 0.010              19.250 0.007              4486  32  74 1.45 0.06 1.80 -1.12 0.12 +0.90 0.34 +0.42 0.25 +0.21 0.37 -0.29 0.23
For   46529      02 39 40.23 -34 21 56.7 21.051 0.012              20.037 0.007              5128  44  88 2.00 0.06 1.67 -1.48 0.19            +1.00 0.34            +0.70 0.45
For   46851      02 39 40.51 -34 27 23.7 21.050 0.010              19.538 0.006              4644  29  79 1.64 0.06 1.75 -1.14 0.12 -0.31 0.51            +0.09 0.22 -0.23 0.18
For   47065      02 39 40.68 -34 35 23.3 21.581 0.022              20.421 0.014              5039  39  79 2.14 0.06 1.64 -1.17 0.36                                            
For   47041      02 39 40.69 -34 27 10.7 20.792 0.010              19.318 0.005              4681  34  78 1.57 0.06 1.77 -1.04 0.12 -0.13 0.23 -0.12 0.24 -0.12 0.17 -0.04 0.13
For   47228      02 39 40.85 -34 28 18.7 20.993 0.012              19.412 0.009              4602  28  77 1.56 0.06 1.77 -0.73 0.11 +0.18 0.20 +0.10 0.27 +0.05 0.21 -0.22 0.12
For   47399      02 39 40.98 -34 34 45.7 21.087 0.013              19.694 0.008              4783  40  82 1.76 0.06 1.73 -1.82 0.20            +0.75 0.47 +0.88 0.75           
For   47678      02 39 41.26 -34 28 34.3 21.631 0.025              20.191 0.010              4735  36  86 1.95 0.06 1.68 -1.76 0.14            +0.92 0.27 +0.50 0.40 +0.30 0.28
For   47784      02 39 41.34 -34 30 09.8 20.023 0.008              17.794 0.004              3936  12  58 0.57 0.06 2.01 -0.69 0.11 -0.02 0.17 -0.23 0.14 -0.26 0.16 -0.13 0.09
For   47845      02 39 41.39 -34 29 36.0 20.897 0.014              19.778 0.013              5015  30  80 1.87 0.05 1.70 -0.84 0.12 +0.05 0.45            -0.11 0.30 -0.05 0.20
For   48073      02 39 41.58 -34 31 55.0 20.522 0.010              18.439 0.004              4050  19  71 0.88 0.06 1.93 -0.78 0.11 -0.10 0.11 -0.18 0.16 -0.29 0.18 -0.45 0.09
For   48121      02 39 41.61 -34 34 21.0 20.101 0.010              17.641 0.004              3873  18  69 0.32 0.08 2.07 -0.76 0.11 +0.16 0.17 -0.48 0.20 -0.17 0.21 -0.35 0.09
For   48148      02 39 41.63 -34 35 47.1 20.691 0.009              19.258 0.004              4742  49  78 1.56 0.06 1.77 -0.86 0.13 +0.30 0.69 -0.26 0.98            +0.06 0.38
For   48188      02 39 41.67 -34 33 41.9 21.291 0.024              20.207 0.009              5084  34  77 2.06 0.05 1.65 -1.44 0.29            +0.20 0.99            +0.89 0.55
For   48229      02 39 41.75 -34 22 51.6 21.192 0.010              20.224 0.007              5195  41  89 2.09 0.06 1.65 -1.81 0.28                                            
For   48367      02 39 41.84 -34 30 46.0 20.538 0.011              18.909 0.007              4582  26  73 1.33 0.05 1.83 -0.81 0.11 +0.23 0.17 -0.09 0.15 +0.25 0.19 -0.24 0.11
For   48491      02 39 41.95 -34 27 17.0 21.503 0.015              20.019 0.008              4690  32  84 1.86 0.06 1.70 -1.05 0.12            +0.10 0.17 -0.10 0.18 -0.23 0.15
For   48511      02 39 41.95 -34 31 27.4 20.335 0.010              18.161 0.006              4060  25  66 0.74 0.05 1.97 -2.82 0.29                                  +0.37 0.26
For   48605      02 39 42.01 -34 36 18.4 21.368 0.010              19.790 0.006              4568  65  82 1.72 0.06 1.74 -0.69 0.13                                  -0.16 0.76
For   48686      02 39 42.08 -34 37 58.1 20.952 0.007              19.143 0.004              4351  36  71 1.34 0.05 1.83 -1.00 0.15            +0.88 0.60            +0.20 0.42
For   48753      02 39 42.16 -34 31 55.5 20.783 0.010              19.252 0.007              4656  30  76 1.51 0.06 1.78 -1.10 0.11 +0.08 0.21 +0.22 0.17 +0.00 0.30 +0.00 0.14
For   48768      02 39 42.17 -34 36 51.7 21.480 0.014              19.979 0.005              4659  47  84 1.83 0.06 1.71 -1.07 0.15            +0.74 0.41 +0.49 0.82 +0.37 0.50
For   48946      02 39 42.36 -34 27 25.4 20.720 0.009              18.873 0.004              4342  22  71 1.20 0.05 1.86 -0.93 0.11 +0.08 0.11 +0.10 0.14 -0.11 0.16 -0.02 0.15
For   49029      02 39 42.42 -34 26 46.1 21.254 0.011              20.141 0.010              5056  27  76 2.02 0.05 1.66 -0.59 0.12 -0.02 0.42            +0.18 0.31 -0.27 0.31
For   49069      02 39 42.48 -34 23 54.0 21.677 0.015              20.410 0.010              4935  35  84 2.11 0.06 1.64 -1.29 0.16            -0.40 0.94 +0.19 0.74           
For   49285      02 39 42.61 -34 33 11.0 20.135 0.006              17.827 0.004              3940  18  61 0.52 0.06 2.02 -0.93 0.11 +0.00 0.38 +0.04 0.16 -0.22 0.19 -0.30 0.09
For   49362      02 39 42.68 -34 30 07.9 21.870 0.018              20.469 0.010              4789  39  89 2.08 0.06 1.65 -0.98 0.13            +0.28 0.44 +0.55 0.46 +0.24 0.30
For   49477      02 39 42.80 -34 24 03.7 21.040 0.009              19.728 0.005              4859  33  81 1.80 0.06 1.72 -1.67 0.15 +0.74 0.55 +0.16 0.59 -0.48 0.56 -0.48 0.81
For   49554      02 39 42.85 -34 26 35.5 21.585 0.014              20.449 0.010              5057  28  78 2.15 0.05 1.63 -1.52 0.16                       -0.61 0.63           
For   49609      02 39 42.89 -34 32 21.4 20.307 0.011              18.784 0.007              4649  30  73 1.33 0.05 1.83 -2.42 0.15                       +0.64 0.29 +0.40 0.86
For   49633      02 39 42.91 -34 33 00.6 20.551 0.009              18.710 0.004              4354  27  68 1.14 0.05 1.87 -0.95 0.12 +0.26 0.27 -0.10 0.24 +0.04 0.24 -0.13 0.13
For   49621      02 39 42.92 -34 27 11.2 21.916 0.016              20.478 0.011              4738  40  88 2.07 0.06 1.65 -1.08 0.15 +0.74 0.47 +0.67 0.44 -0.65 0.90 +0.87 0.25
For   49658      02 39 42.93 -34 35 18.0 21.366 0.012              19.940 0.007              4750  46  83 1.85 0.06 1.71 -0.92 0.14            +0.44 0.48            -0.03 0.33
For   49781      02 39 43.04 -34 30 29.3 20.669 0.012              18.873 0.006              4389  24  71 1.23 0.05 1.85 -0.83 0.11 +0.08 0.16 +0.04 0.14 +0.12 0.37 -0.05 0.10
For   50103      02 39 43.29 -34 39 25.3 20.449 0.009              18.545 0.003              4284  31  67 1.05 0.06 1.89 -0.67 0.12 +0.03 0.63 -0.09 0.38 +1.17 0.35 -0.22 0.20
For   50142      02 39 43.37 -34 23 53.0 20.468 0.009              18.370 0.004              4113  23  69 0.86 0.06 1.94 -0.91 0.11 +0.25 0.18 -0.01 0.52 -0.39 0.25 -0.38 0.10
For   50212      02 39 43.38 -34 35 26.4 20.364 0.007              18.933 0.004              4717  40  74 1.42 0.05 1.81 -1.08 0.12            -0.43 0.58 +0.19 0.46 -0.11 0.14
For   50301      02 39 43.48 -34 30 48.2 21.619 0.014              20.425 0.009              5007  33  81 2.13 0.06 1.64 -1.05 0.14 +0.67 0.53 +0.77 0.29 +0.89 0.44 +0.36 0.28
For   50465      02 39 43.63 -34 23 07.8 20.732 0.007              18.613 0.004              4192  39  82 0.92 0.09 1.93 -1.06 0.11 -0.28 0.43 -0.03 0.20 -0.52 0.27 -0.31 0.13
For   50764      02 39 43.88 -34 23 36.4 21.208 0.011              19.897 0.007              4867  35  82 1.87 0.06 1.70 -0.77 0.12 +0.06 0.52 +0.05 0.23 +0.24 0.34 -0.07 0.32
For   50767      02 39 43.88 -34 22 21.0 21.660 0.014              20.451 0.008              4989  35  82 2.14 0.06 1.64 -1.66 0.27                                  +0.76 0.48
For   50908      02 39 43.97 -34 33 43.2 21.083 0.013              19.601 0.005              4686  36  80 1.68 0.06 1.74 -0.71 0.12 -0.23 0.85            -0.66 0.65           
For   50919      02 39 43.98 -34 32 56.3 20.113 0.012              18.254 0.004              4375  36  62 0.97 0.06 1.91 -1.44 0.12 -0.01 0.20 -0.13 0.23 +0.44 0.28 -0.10 0.11
For   51005      02 39 44.02 -34 41 03.4 20.859 0.007              19.308 0.004              4611  47  76 1.53 0.06 1.78 -1.29 0.22            +0.87 0.75            +0.44 0.68
For   51082      02 39 44.11 -34 34 32.3 20.282 0.011              18.018 0.004              4033  21  65 0.63 0.05 1.99 -0.58 0.11 -0.14 0.22 -0.45 0.21 -0.15 0.22 -0.25 0.10
For   51254      02 39 44.30 -34 25 22.9 21.550 0.017              20.358 0.008              5003  33  81 2.10 0.06 1.64 -1.14 0.16            +0.09 0.45 -0.36 0.87 -0.64 0.91
For   51457      02 39 44.44 -34 39 50.8 20.574 0.005              18.766 0.004              4369  35  69 1.19 0.05 1.86 -1.20 0.13            +0.00 0.65 +0.38 0.70 -0.25 0.35
For   51509      02 39 44.49 -34 39 08.9 20.685 0.007              18.750 0.003              4245  33  69 1.11 0.05 1.88 -0.84 0.12 +0.39 0.69 +0.06 0.48 -0.28 0.74 -0.22 0.24
For   51485      02 39 44.49 -34 30 10.9 20.689 0.010              18.847 0.005              4328  27  71 1.20 0.05 1.86 -1.16 0.11 +0.22 0.18 +0.36 0.14 -0.18 0.18 -0.11 0.11
For   51748      02 39 44.68 -34 37 54.9 21.375 0.013              19.863 0.006              4651  44  83 1.78 0.06 1.72 -1.46 0.20            +1.04 0.49            +0.45 0.54
For   51907      02 39 44.83 -34 39 55.1 20.988 0.009              19.640 0.004              4817  49  81 1.75 0.06 1.73 -1.15 0.29                                  +0.92 0.59
For   51990      02 39 44.92 -34 32 02.6 21.411 0.013              19.900 0.007              4659  36  83 1.80 0.06 1.72 -1.20 0.12 +0.51 0.31 +0.50 0.17                      
For   52117      02 39 45.04 -34 24 47.5 21.357 0.011              20.244 0.009              5063  32  76 2.07 0.05 1.65 -1.52 0.21                       +0.28 0.64 -0.05 0.77
For   52146      02 39 45.05 -34 31 19.5 20.849 0.016              19.802 0.009              5100  39  89 1.89 0.06 1.69 -0.95 0.12 +0.61 0.27 -0.51 0.31 -0.37 0.30 -0.40 0.13
For   52381      02 39 45.25 -34 30 38.8 20.592 0.007              19.305 0.007              4875  28  75 1.62 0.05 1.76 -1.26 0.12 +0.88 0.22 +0.27 0.13 -0.13 0.24 +0.05 0.12
For   52449      02 39 45.29 -34 32 18.2 20.360 0.010              18.557 0.007              4408  24  66 1.11 0.06 1.88 -0.90 0.11 +0.08 0.25 -0.35 0.23 -0.19 0.21 -0.13 0.19
For   52572      02 39 45.44 -34 21 19.6 21.410 0.010              19.993 0.009              4764  40  84 1.87 0.06 1.70 -0.73 0.12 +0.58 0.39 -0.19 0.35 -0.24 0.53           
For   52752      02 39 45.59 -34 23 02.2 21.626 0.011              20.367 0.009              4944  34  84 2.09 0.06 1.65 -0.91 0.13 +0.81 0.52            -0.52 0.59 -0.45 0.48
For   52819      02 39 45.61 -34 38 44.7 21.674 0.009              20.370 0.006              4894  51  85 2.08 0.06 1.65 -1.62 0.39                                            
For   52950      02 39 45.77 -34 24 35.7 21.624 0.010              20.097 0.009              4649  35  84 1.87 0.06 1.70 -0.84 0.12 -0.20 0.67 -0.04 0.29 +0.10 0.47 +0.10 0.20
For   53055      02 39 45.86 -34 21 23.1 21.558 0.013              20.247 0.005              4881  41  84 2.02 0.06 1.66 -1.27 0.15 +0.94 0.69 +0.36 0.42 -0.36 0.78 -0.50 0.62
For   53128      02 39 45.90 -34 33 57.6 21.406 0.015              20.113 0.009              4889  40  83 1.97 0.06 1.68 -0.78 0.14                       +0.70 0.58 +0.32 0.38
For   53252      02 39 46.00 -34 32 47.3 20.589 0.009              18.983 0.007              4580  28  73 1.37 0.05 1.82 -1.16 0.11 +0.09 0.25 -0.19 0.17 +0.03 0.24 -0.10 0.13
For   53302      02 39 46.02 -34 40 22.4 21.430 0.011              19.923 0.006              4655  48  82 1.81 0.06 1.72 -1.32 0.31                                  +0.63 0.83
For   53303      02 39 46.04 -34 32 19.8 21.690 0.016              20.497 0.014              5019  33  82 2.16 0.06 1.63 -0.57 0.12            -0.11 0.31 -0.42 0.67 -0.80 0.51
For   53392      02 39 46.10 -34 34 12.7 20.573 0.009              18.556 0.004              4182  24  73 0.97 0.06 1.91 -0.79 0.11 +0.10 0.24 -0.06 0.15 -0.33 0.19 -0.29 0.10
For   53384      02 39 46.11 -34 29 01.2 21.236 0.014              19.675 0.010              4618  31  81 1.68 0.06 1.75 -0.95 0.12 -0.30 0.47 +0.20 0.13 -0.32 0.27 -0.02 0.15
For   53561      02 39 46.23 -34 32 55.9 21.425 0.013              20.344 0.011              5097  34  77 2.12 0.05 1.64 -1.46 0.28            +1.00 0.69 +0.90 0.82 +0.78 0.27
For   53626      02 39 46.27 -34 40 52.1 21.430 0.011              19.911 0.005              4643  53  82 1.80 0.06 1.72 -1.39 0.41                                            
For   53817      02 39 46.43 -34 36 37.8 20.078 0.005              18.049 0.003              4208  24  60 0.80 0.06 1.95 -1.09 0.11 -0.10 0.82 -0.33 0.27 +0.30 0.25 -0.29 0.12
For   53860      02 39 46.48 -34 27 35.4 20.610 0.007              18.774 0.006              4346  21  70 1.17 0.05 1.87 -1.10 0.11 +0.00 0.25 +0.02 0.15 +0.00 0.19 -0.02 0.09
For   53915      02 39 46.51 -34 38 23.4 20.885 0.010              19.425 0.005              4694  42  79 1.62 0.06 1.76 -1.11 0.14 +0.26 0.67 +0.36 0.37 -0.32 0.94 +0.75 0.27
For   54108      02 39 46.72 -34 21 33.8 21.226 0.008              19.865 0.007              4815  37  82 1.84 0.06 1.71 -1.52 0.15                       +1.14 0.46 -0.31 0.58
For   54189      02 39 46.79 -34 22 01.4 21.059 0.010              19.711 0.005              4820  37  82 1.78 0.06 1.72 -1.43 0.13            -0.30 0.83 -0.04 0.36           
For   54243      02 39 46.80 -34 34 46.9 20.562 0.009              19.419 0.005              5004  46  82 1.71 0.05 1.74 -1.00 0.12 -0.19 0.59 -0.25 0.27 -0.35 0.32 -0.75 0.47
For   54346      02 39 46.93 -34 21 37.3 21.897 0.014              20.434 0.008              4721  40  87 2.04 0.06 1.66 -0.39 0.12            +0.05 0.34            -0.29 0.29
For   54523      02 39 47.07 -34 28 20.7 20.555 0.009              18.412 0.006              4168  21  72 0.84 0.07 1.94 -1.18 0.11 +0.07 0.17 +0.22 0.13 -0.27 0.15 -0.27 0.09
For   54557      02 39 47.09 -34 31 49.8 20.269 0.084              17.746 0.005              3987  14  55 0.55 0.07 2.01 -1.06 0.11 -0.11 0.18 -0.18 0.15 -0.11 0.14 -0.41 0.09
For   54805      02 39 47.28 -34 32 02.6 21.379 0.017              19.970 0.009              4776  36  83 1.87 0.06 1.70 -1.08 0.12 +0.36 0.30 -0.03 0.26 -0.29 0.34 +0.07 0.18
For   54921      02 39 47.37 -34 33 10.7 21.078 0.009              19.593 0.009              4663  34  80 1.68 0.06 1.75 -0.80 0.12 +0.00 0.89 +0.11 0.20 +0.23 0.32 -0.15 0.17
For   55075      02 39 47.51 -34 33 24.7 21.773 0.016              20.416 0.010              4841  43  87 2.08 0.06 1.65 -1.29 0.24            +1.37 0.58                      
For   55238      02 39 47.61 -34 40 15.5 19.833 0.007              17.769 0.004              4199  26  58 0.67 0.06 1.98 -1.11 0.12 +0.59 0.50            +0.12 0.61 -0.37 0.31
For   55262      02 39 47.65 -34 27 05.8 19.932 0.006              17.623 0.004              3951  16  57 0.45 0.06 2.04 -0.79 0.11 -0.09 0.16 -0.04 0.13 -0.26 0.15 -0.23 0.11
For   55588      02 39 47.89 -34 24 28.3 20.972 0.012              19.458 0.013              4657  30  79 1.61 0.06 1.76 -0.79 0.12 -0.24 0.50            +0.24 0.27 -0.50 0.19
For   55609      02 39 47.91 -34 27 46.7 20.260 0.007              17.928 0.005              3863  13  66 0.55 0.06 2.01 -0.73 0.11 -0.11 0.16 -0.05 0.15 -0.23 0.19 -0.46 0.09
For   55778      02 39 48.03 -34 31 24.5 20.240 0.010              18.278 0.006              4287  20  62 0.92 0.06 1.92 -1.28 0.11 -0.09 0.32 +0.10 0.19 +0.03 0.15 -0.23 0.10
For   56106      02 39 48.28 -34 22 09.2 21.683 0.010              20.466 0.006              4980  33  82 2.14 0.06 1.64 -0.88 0.14 +0.93 0.65 +0.36 0.38 +0.08 0.60 -0.79 0.82
For   56166      02 39 48.29 -34 39 02.8 20.453 0.006              18.481 0.004              4216  38  67 0.98 0.05 1.91 -0.96 0.12 -0.55 0.97            +0.14 0.46 -0.39 0.23
For   56190      02 39 48.33 -34 28 16.4 21.104 0.024              19.347 0.008              4403  23  72 1.45 0.06 1.80 -0.84 0.11 +0.10 0.27 -0.16 0.19 -0.29 0.31 -0.37 0.12
For   56215      02 39 48.34 -34 28 29.7 21.111 0.009              19.662 0.007              4732  30  81 1.72 0.06 1.74 -1.06 0.12 +0.27 0.29 +0.17 0.20 +0.30 0.22 -0.08 0.19
For   56285      02 39 48.38 -34 37 42.5 21.685 0.009              20.433 0.006              4946  43  84 2.12 0.06 1.64 -0.97 0.21            +0.19 0.80                      
For   56270      02 39 48.38 -34 31 46.5 21.746 0.015              20.448 0.012              4897  38  86 2.11 0.06 1.64 -2.05 0.21                                  +0.13 0.72
For   56299      02 39 48.40 -34 33 41.3 21.153 0.013              20.021 0.006              5030  33  76 1.97 0.05 1.68 -0.91 0.12 +0.43 0.44 -0.09 0.52 +0.46 0.38 -0.33 0.41
For   56314      02 39 48.43 -34 28 01.9 21.681 0.013              20.434 0.011              4952  37  83 2.12 0.06 1.64 -0.98 0.15            +0.44 0.37 -0.46 0.82 -0.41 0.70
For   56607      02 39 48.67 -34 25 43.9 21.554 0.009              20.458 0.007              5094  30  77 2.17 0.05 1.63 -1.20 0.16            +0.08 0.62 +0.30 0.76 -0.01 0.46
For   56884      02 39 48.90 -34 22 09.5 21.611 0.010              20.256 0.005              4829  35  85 2.01 0.06 1.67 -1.17 0.14            +0.30 0.22 -0.09 0.42 +0.56 0.22
For   57052      02 39 49.02 -34 28 41.6 21.567 0.012              20.448 0.012              5071  27  77 2.16 0.05 1.63 -1.05 0.14            -0.21 0.51 +0.18 0.41 -0.24 0.53
For   57079      02 39 49.03 -34 32 44.0 20.190 0.009              17.890 0.004              3934  14  63 0.56 0.06 2.01 -0.74 0.11 -0.01 0.13 -0.26 0.15 -0.37 0.19 -0.44 0.09
For   57226      02 39 49.17 -34 31 58.1 20.962 0.017              19.407 0.009              4630  30  78 1.57 0.06 1.77 -0.78 0.11 +0.03 0.24 -0.04 0.17 -0.01 0.14 -0.15 0.12
For   57300      02 39 49.23 -34 32 51.6 21.072 0.009              19.879 0.007              4971  34  76 1.89 0.05 1.69 -1.31 0.16                       -0.74 0.73 -0.04 0.55
For   57304      02 39 49.23 -34 34 04.6 20.718 0.007              18.910 0.005              4403  27  71 1.24 0.05 1.85 -0.94 0.11 -0.04 0.23 +0.11 0.14 +0.18 0.21 -0.08 0.10
For   57320      02 39 49.26 -34 26 03.9 20.467 0.006              18.779 0.003              4494  27  70 1.25 0.06 1.85 -1.18 0.11 -0.03 0.27 -0.10 0.19 +0.15 0.17 -0.27 0.14
For   57415      02 39 49.33 -34 33 52.4 21.196 0.012              19.720 0.005              4715  35  81 1.73 0.06 1.73 -1.04 0.12            +0.18 0.17 +0.07 0.37 -0.29 0.20
For   57576      02 39 49.48 -34 33 01.5 20.428 0.012              18.380 0.004              4163  26  67 0.89 0.05 1.93 -0.97 0.11 -0.60 0.61 +0.14 0.20 -0.23 0.22 -0.15 0.12
For   57717      02 39 49.59 -34 33 55.7 21.455 0.014              19.767 0.012              4499  40  74 1.66 0.05 1.75 -0.73 0.12 -0.20 0.50 -0.30 0.46 +0.21 0.41 -0.45 0.20
For   57729      02 39 49.60 -34 33 03.1 20.174 0.006              18.106 0.006              4121  17  62 0.79 0.05 1.95 -0.78 0.11 +0.03 0.32 -0.08 0.14 -0.02 0.20 -0.22 0.09
For   57730      02 39 49.61 -34 27 26.5 20.884 0.007              19.136 0.006              4422  31  73 1.37 0.06 1.82 -0.50 0.11 +0.15 0.20 -0.03 0.20 +0.18 0.23 -0.29 0.12
For   57800      02 39 49.68 -34 28 50.6 20.188 0.009              17.813 0.009              3815  10  66 0.46 0.06 2.03 -0.61 0.11 -0.07 0.24 -0.19 0.13 -0.51 0.15 -0.41 0.09
For   57928      02 39 49.77 -34 33 09.3 20.252 0.009              18.393 0.006              4382  21  64 1.02 0.06 1.90 -0.69 0.11 -0.00 0.16 -0.07 0.13 -0.07 0.16 -0.14 0.09
For   57983      02 39 49.80 -34 34 25.2 21.473 0.010              20.166 0.008              4879  45  84 1.99 0.06 1.67 -1.36 0.24 +1.07 0.97                       +0.39 0.61
For   58135      02 39 49.90 -34 39 06.3 21.661 0.014              20.151 0.007              4657  56  85 1.90 0.06 1.69 -0.37 0.14            +0.20 0.63                      
For   58416      02 39 50.15 -34 34 45.5 21.316 0.020              19.808 0.006              4642  41  82 1.76 0.06 1.73 -0.76 0.12 +0.00 0.85 +0.33 0.21 +0.21 0.36 -0.10 0.28
For   58456      02 39 50.19 -34 35 59.3 19.914 0.007              17.614 0.004              4014  21  56 0.46 0.06 2.03 -0.87 0.11 -0.22 0.23 -0.22 0.18 -0.05 0.20 -0.08 0.10
For   58636      02 39 50.36 -34 23 01.4 20.842 0.007              19.286 0.004              4610  31  76 1.52 0.06 1.78 -1.59 0.12            +0.22 0.24 -0.76 0.65 -0.42 0.25
For   58913      02 39 50.59 -34 25 33.2 21.307 0.008              19.718 0.006              4570  33  81 1.68 0.06 1.74 -1.14 0.12 +0.03 0.70 +0.20 0.16 +0.01 0.53 -0.02 0.12
For   58973      02 39 50.64 -34 26 47.4 20.088 0.007              17.658 0.004              3828  12  67 0.36 0.07 2.06 -1.05 0.11 +0.02 0.13 -0.02 0.13 -0.14 0.15 -0.38 0.09
For   59119      02 39 50.74 -34 34 51.8 20.541 0.007              18.850 0.004              4492  29  71 1.28 0.05 1.84 -1.28 0.11 +0.26 0.22 -0.13 0.18 -0.06 0.29 -0.10 0.09
For   59268      02 39 50.87 -34 33 42.4 20.706 0.008              19.229 0.004              4687  34  77 1.53 0.06 1.78 -1.05 0.12 -0.51 0.83 -0.17 0.34            -0.26 0.25
For   59311      02 39 50.91 -34 38 12.2 20.479 0.005              18.850 0.004              4556  39  72 1.31 0.05 1.83 -1.12 0.12            -0.01 0.27 +0.56 0.56 -0.28 0.24
For   59489      02 39 51.09 -34 25 17.2 20.889 0.006              19.142 0.006              4436  26  73 1.37 0.06 1.82 -0.71 0.11 -0.33 0.30 +0.17 0.18 +0.10 0.36 -0.12 0.11
For   59793      02 39 51.36 -34 32 06.3 21.602 0.017              20.311 0.011              4923  35  84 2.05 0.06 1.66 -0.84 0.12 -0.11 0.56 +0.03 0.27 -0.30 0.56 -0.52 0.35
For   60092      02 39 51.60 -34 38 40.1 21.565 0.013              20.247 0.008              4872  49  84 2.02 0.06 1.66 -1.30 0.28            +0.94 0.74            +0.56 0.76
For   60072      02 39 51.61 -34 22 43.9 21.724 0.015              20.396 0.012              4875  47  86 2.08 0.06 1.65 -1.18 0.14                                  -0.32 0.56
For   60521      02 39 51.98 -34 36 30.6 19.895 0.005              17.826 0.003              4193  21  58 0.69 0.06 1.98 -0.86 0.11 -0.23 0.25 +0.04 0.16 -0.13 0.19 -0.20 0.10
For   60506      02 39 51.99 -34 23 21.3 21.113 0.010              19.450 0.005              4512  29  77 1.54 0.06 1.78 -1.16 0.12 -0.19 0.46 +0.41 0.19 -0.02 0.24 -0.15 0.15
For   60577      02 39 52.04 -34 33 15.2 20.481 0.008              18.474 0.007              4268  25  69 0.95 0.06 1.92 -0.84 0.11 +0.01 0.17 +0.09 0.14 -0.10 0.15 -0.20 0.10
For   60731      02 39 52.19 -34 23 14.7 21.053 0.014              20.019 0.008              5107  39  86 1.99 0.06 1.67 -0.75 0.12 +0.82 0.34 +0.01 0.83 +0.17 0.51 -0.26 0.35
For   60808      02 39 52.26 -34 20 32.0 21.180 0.008              20.223 0.010              5198  41  91 2.09 0.06 1.65 -1.59 0.23            +0.46 0.42            +0.22 0.81
For   61105      02 39 52.53 -34 27 32.3 21.639 0.016              20.405 0.011              4969  36  83 2.11 0.06 1.64 -0.76 0.14 +0.89 0.40 +0.40 0.18 +0.42 0.70 -0.13 0.36
For   61117      02 39 52.54 -34 23 52.6 20.777 0.007              19.085 0.005              4473  29  73 1.37 0.05 1.82 -1.27 0.12 +0.06 0.43 +0.55 0.15 +0.48 0.35 +0.19 0.09
For   61139      02 39 52.55 -34 34 09.3 20.947 0.009              19.443 0.006              4660  37  79 1.61 0.06 1.76 -1.50 0.12 +0.41 0.35 -0.10 0.32 -0.33 0.27 +0.09 0.17
For   61191      02 39 52.60 -34 36 52.9 21.200 0.011              19.962 0.006              4944  36  80 1.92 0.06 1.69 -1.27 0.14 +0.19 0.52 +0.27 0.16 -0.10 0.46 +0.20 0.31
For   61287      02 39 52.70 -34 24 23.2 21.666 0.014              20.150 0.006              4654  34  85 1.90 0.06 1.69 -0.88 0.12 +0.46 0.35 -0.42 0.42                      
For   61318      02 39 52.73 -34 23 52.0 21.789 0.032              20.484 0.014              4892  39  86 2.12 0.06 1.64 -1.48 0.16            +0.64 0.41 +0.20 0.40 -0.48 0.93
For   61359      02 39 52.76 -34 28 27.1 21.664 0.015              20.211 0.010              4731  41  86 1.95 0.06 1.68 -0.93 0.13 +0.83 0.33 +0.62 0.26 +0.60 0.40 -0.74 0.42
For   61372      02 39 52.77 -34 26 48.0 21.891 0.021              20.480 0.012              4773  41  89 2.08 0.06 1.65 -1.05 0.14            +0.35 0.45 +0.34 0.78           
For   61505      02 39 52.89 -34 28 36.9 20.315 0.007              17.969 0.004              3863  14  68 0.55 0.06 2.01 -0.71 0.11 -0.03 0.15 -0.02 0.15 -0.34 0.16 -0.25 0.11
For   61692      02 39 53.06 -34 35 58.8 21.521 0.012              20.273 0.008              4946  48  83 2.05 0.06 1.66 -0.27 0.14                                  +0.09 0.59
For   61796      02 39 53.18 -34 26 11.9 21.688 0.014              20.473 0.015              4990  34  82 2.15 0.06 1.63 -1.31 0.17            +0.83 0.34            +0.53 0.34
For   61858      02 39 53.22 -34 31 29.3 20.311 0.013              17.971 0.004              3912  15  68 0.56 0.06 2.01 -0.69 0.11 -0.01 0.11 -0.34 0.16 -0.43 0.15 -0.40 0.09
For   61876      02 39 53.25 -34 34 35.7 20.394 0.007              18.484 0.006              4291  29  65 1.02 0.05 1.90 -0.97 0.12 +0.19 0.40 +0.03 0.28 +0.09 0.39 -0.16 0.15
For   61948      02 39 53.30 -34 36 26.8 21.297 0.012              20.147 0.006              5038  34  76 2.02 0.05 1.66 -1.26 0.15 +0.38 0.56 +0.79 0.24 +0.78 0.49 +0.03 0.41
For   62080      02 39 53.46 -34 21 25.2 20.272 0.005              18.300 0.004              4253  19  63 0.92 0.06 1.92 -1.01 0.11 +0.15 0.20 +0.27 0.13 +0.50 0.19 +0.03 0.09
For   62156      02 39 53.54 -34 19 44.7 21.006 0.007              19.798 0.008              4955  35  76 1.86 0.05 1.70 -2.23 0.29            +0.83 0.55 +0.36 0.50           
For   62258      02 39 53.64 -34 28 25.1 21.347 0.013              20.023 0.015              4852  37  83 1.92 0.06 1.69 -0.54 0.12 -0.63 0.78            +0.10 0.20 +0.10 0.11
For   62429      02 39 53.80 -34 30 40.4 21.358 0.017              19.653 0.008              4480  26  73 1.61 0.05 1.76 -0.76 0.11 -0.02 0.22 +0.33 0.18 -0.46 0.25 -0.16 0.13
For   62437      02 39 53.81 -34 28 57.9 21.811 0.016              20.447 0.010              4826  40  87 2.09 0.06 1.65 -1.10 0.13            +0.08 0.60 -0.59 0.64 -0.02 0.36
For   62533      02 39 53.89 -34 27 57.2 21.383 0.010              20.250 0.014              5042  30  76 2.07 0.05 1.65 -0.82 0.13 +0.37 0.45 +0.58 0.28 -0.61 0.56 +0.37 0.26
For   62542      02 39 53.90 -34 27 38.1 21.374 0.014              19.812 0.007              4607  42  83 1.74 0.06 1.73 -1.20 0.12                       +0.27 0.36 -0.10 0.16
For   62597      02 39 53.95 -34 28 03.3 21.278 0.016              19.802 0.005              4710  35  82 1.77 0.06 1.72 -0.57 0.12 +0.23 0.49 -0.42 0.28 +0.77 0.29 -0.06 0.20
For   62684      02 39 54.02 -34 32 07.8 21.389 0.014              19.923 0.008              4713  34  83 1.82 0.06 1.71 -1.20 0.12            +0.18 0.19 -0.28 0.30 +0.21 0.16
For   62826      02 39 54.18 -34 25 45.3 21.690 0.021              20.371 0.012              4878  38  86 2.07 0.06 1.65 -0.95 0.14 +0.40 0.34 +0.74 0.31            +0.42 0.40
For   62943      02 39 54.29 -34 20 56.3 21.091 0.008              19.742 0.006              4826  33  82 1.79 0.06 1.72 -1.25 0.13            +0.55 0.22 +0.74 0.43 -0.21 0.28
For   63072      02 39 54.42 -34 24 01.1 21.259 0.012              19.855 0.007              4777  32  83 1.82 0.06 1.71 -0.96 0.12 +0.47 0.32 -0.32 0.35 +0.20 0.26 -0.50 0.29
For   63099      02 39 54.43 -34 38 55.8 20.218 0.004              18.080 0.004              4087  30  63 0.74 0.05 1.97 -1.08 0.11 +0.19 0.24            +0.14 0.33 -0.23 0.11
For   63155      02 39 54.50 -34 36 01.7 20.985 0.015              19.191 0.005              4360  32  71 1.37 0.06 1.82 -1.14 0.12 +0.64 0.46 +0.37 0.31 -0.19 0.42 -0.17 0.23
For   63301      02 39 54.64 -34 39 02.2 21.273 0.009              20.010 0.006              4908  53  82 1.93 0.06 1.68 -1.28 0.23                                  +0.39 0.68
For   63465      02 39 54.81 -34 32 12.0 20.800 0.010              19.057 0.005              4424  27  72 1.34 0.06 1.83 -0.99 0.11 +0.14 0.21 -0.13 0.19 -0.00 0.13 -0.21 0.12
For   63837      02 39 55.18 -34 28 52.4 20.949 0.015              19.359 0.008              4590  31  76 1.53 0.06 1.78 -0.96 0.12 -0.47 0.49 -0.47 0.30 +0.38 0.28 -0.03 0.15
For   63881      02 39 55.21 -34 29 43.9 20.694 0.025              19.454 0.009              4905  33  75 1.70 0.05 1.74 -2.21 0.16 +0.86 0.50 +0.38 0.45 -0.31 0.24 -0.01 0.66
For   63961      02 39 55.27 -34 37 27.1 20.390 0.007              18.439 0.003              4241  28  65 0.98 0.05 1.91 -0.98 0.12 +0.30 0.25 -0.02 0.24 +0.10 0.21 -0.38 0.13
For   63959      02 39 55.28 -34 30 10.9 20.166 0.029              17.933 0.005              4022  15  62 0.62 0.05 2.00 -1.03 0.11 -0.10 0.21 -0.01 0.38 -0.26 0.14 -0.40 0.09
For   64059      02 39 55.38 -34 29 54.8 20.214 0.018              17.719 0.005              3775  14  72 0.32 0.08 2.07 -0.97 0.11 -0.17 0.21 -0.43 0.19 -0.38 0.17 -0.40 0.08
For   64078      02 39 55.39 -34 35 20.5 20.870 0.009              19.407 0.006              4713  45  79 1.61 0.06 1.76 -0.87 0.12 +0.66 0.33 -0.06 0.27 +0.22 0.47 -0.71 0.29
For   64117      02 39 55.42 -34 37 41.3 21.441 0.014              19.864 0.005              4576  43  83 1.75 0.06 1.73 -0.95 0.13            +0.16 0.58            +0.15 0.38
For   64224      02 39 55.52 -34 34 26.2 21.699 0.019              20.223 0.009              4694  47  86 1.95 0.06 1.68 -0.96 0.12 -0.31 0.96 -0.04 0.43 +0.62 0.33 -0.26 0.28
For   64280      02 39 55.58 -34 36 59.6 21.326 0.011              19.854 0.007              4690  37  83 1.79 0.06 1.72 -0.93 0.14 +0.08 0.97 -0.12 0.69 +0.21 0.96           
For   64377      02 39 55.68 -34 38 21.7 20.504 0.006              18.523 0.004              4221  37  69 0.98 0.06 1.91 -0.57 0.11 +0.12 0.32 -0.21 0.23 -0.07 0.47 -0.35 0.14
For   64630      02 39 55.93 -34 35 38.8 20.499 0.009              18.754 0.006              4469  28  69 1.22 0.05 1.86 -0.85 0.11 +0.00 0.46 +0.20 0.25 +0.27 0.19 -0.01 0.10
For   64770      02 39 56.05 -34 25 12.1 21.808 0.014              20.282 0.009              4658  32  82 1.95 0.06 1.68 -0.90 0.12            +0.67 0.25 +0.24 0.40 -0.35 0.28
For   64815      02 39 56.10 -34 35 43.1 20.395 0.006              18.544 0.005              4361  24  65 1.08 0.06 1.89 -1.06 0.11 -0.21 0.25 -0.09 0.15 +0.06 0.20 -0.27 0.10
For   65020      02 39 56.30 -34 20 21.6 21.214 0.011              19.743 0.006              4709  33  82 1.75 0.06 1.73 -0.78 0.12 -0.15 0.44 -0.18 0.30 +1.09 0.29 -0.19 0.19
For   65050      02 39 56.33 -34 31 35.4 20.400 0.011              18.139 0.005              4041  16  67 0.68 0.05 1.98 -0.70 0.11 -0.09 0.15 -0.09 0.14 -0.26 0.15 -0.14 0.09
For   65211      02 39 56.50 -34 26 21.1 21.475 0.017              20.389 0.008              5088  29  77 2.14 0.05 1.64 -0.76 0.14            +0.71 0.35 +0.10 0.54 +0.68 0.24
For   65247      02 39 56.54 -34 19 47.5 21.155 0.006              19.681 0.006              4685  41  81 1.72 0.06 1.74 -1.21 0.12            +0.08 0.32 -0.27 0.35 +0.28 0.20
For   65275      02 39 56.56 -34 28 11.5 20.434 0.008              18.537 0.006              4306  22  66 1.05 0.05 1.89 -1.10 0.11 -0.20 0.24 -0.01 0.15 +0.19 0.19 -0.25 0.10
For   65593      02 39 56.86 -34 34 51.1 21.260 0.012              19.727 0.010              4627  36  81 1.71 0.06 1.74 -1.26 0.12 +0.21 0.49 +0.45 0.24 -0.14 0.41 +0.12 0.27
For   65663      02 39 56.92 -34 21 48.7 20.889 0.009              19.441 0.004              4733  30  79 1.63 0.06 1.76 -0.93 0.12 +0.67 0.24 +0.30 0.18 +0.28 0.31 -0.33 0.20
For   65752      02 39 57.00 -34 22 10.4 21.435 0.012              19.964 0.007              4681  33  84 1.84 0.06 1.71 -0.78 0.12            +0.26 0.24 +0.36 0.42 +0.01 0.20
For   66005      02 39 57.22 -34 34 47.9 20.211 0.011              17.901 0.004              3969  21  64 0.55 0.06 2.01 -0.87 0.11 +0.04 0.30 -0.43 0.25 -0.22 0.17 -0.43 0.10
For   66069      02 39 57.28 -34 19 32.8 21.476 0.012              20.298 0.008              5018  33  79 2.08 0.06 1.65 -0.80 0.13 +0.50 0.90 +0.61 0.25 -0.40 0.60 -0.80 0.64
For   66101      02 39 57.30 -34 31 21.0 20.153 0.008              17.674 0.004              3783  10  72 0.31 0.08 2.07 -0.64 0.11 -0.23 0.25 -0.33 0.14 -0.60 0.15 -0.44 0.09
For   66167      02 39 57.36 -34 22 36.7 20.823 0.007              19.359 0.006              4701  33  78 1.59 0.06 1.77 -1.65 0.13            +0.68 0.29 +0.51 0.26 -0.24 0.28
For   66188      02 39 57.37 -34 25 23.8 21.363 0.015              19.972 0.006              4779  35  83 1.87 0.06 1.70 -1.03 0.12 +0.39 0.47 -0.35 0.41 -0.66 0.38 +0.21 0.21
For   66239      02 39 57.42 -34 29 58.5 20.282 0.018              18.234 0.018              4194  22  63 0.85 0.05 1.94 -0.64 0.11 -0.09 0.18 -0.14 0.14 +0.06 0.16 -0.19 0.09
For   66438      02 39 57.60 -34 35 26.6 20.674 0.009              18.714 0.006              4256  31  73 1.06 0.06 1.89 -0.45 0.11 +0.15 0.28 +0.07 0.21 -0.07 0.23 -0.06 0.12
For   66876      02 39 58.02 -34 35 52.2 21.392 0.013              20.269 0.013              5060  32  76 2.08 0.05 1.65 -1.04 0.15            +0.50 0.36            -0.12 0.51
For   66918      02 39 58.06 -34 34 34.8 20.423 0.006              19.087 0.006              4819  31  73 1.52 0.05 1.78 -2.25 0.14            +0.34 0.41 +0.37 0.23 +0.32 0.37
For   67094      02 39 58.21 -34 32 05.3 20.109 0.010              17.616 0.005              3785  11  72 0.28 0.09 2.08 -0.99 0.11 -0.06 0.16 -0.23 0.14 -0.41 0.14 -0.36 0.09
For   67102      02 39 58.22 -34 25 49.2 20.837 0.008              19.478 0.005              4785  31  80 1.68 0.06 1.75 -0.92 0.12 +0.62 0.25 -0.06 0.24 +0.10 0.28 +0.17 0.14
For   67217      02 39 58.33 -34 24 33.6 21.403 0.012              19.955 0.007              4729  33  83 1.85 0.06 1.71 -0.98 0.12 +0.00 0.69 +0.20 0.40 -0.21 0.57 +0.13 0.19
For   67289      02 39 58.41 -34 21 09.8 21.237 0.011              20.129 0.005              5061  33  76 2.02 0.05 1.66 -1.15 0.14            +0.19 0.34 +1.08 0.37 +0.08 0.18
For   67376      02 39 58.50 -34 35 06.2 20.980 0.008              19.547 0.010              4737  41  80 1.68 0.06 1.75 -1.07 0.13                                  -0.70 0.61
For   67472      02 39 58.61 -34 22 02.1 20.928 0.007              19.312 0.003              4550  27  76 1.50 0.06 1.79 -1.12 0.12            -0.05 0.22 +0.00 0.41 -0.04 0.12
For   67503      02 39 58.63 -34 22 37.8 20.405 0.006              18.354 0.005              4181  20  66 0.88 0.05 1.93 -0.75 0.11 -0.07 0.15 +0.04 0.14 -0.04 0.18 -0.21 0.09
For   67616      02 39 58.73 -34 34 40.5 20.181 0.009              17.978 0.005              4096  19  62 0.66 0.05 1.99 -0.80 0.11 -0.02 0.26 -0.31 0.15 -0.20 0.18 -0.30 0.09
For   67627      02 39 58.74 -34 24 24.5 20.434 0.012              18.608 0.003              4359  28  66 1.12 0.05 1.88 -0.98 0.11 +0.14 0.18 +0.08 0.15 -0.20 0.45 -0.32 0.10
For   67669      02 39 58.78 -34 36 19.2 20.789 0.011              19.219 0.005              4589  32  75 1.48 0.06 1.79 -1.44 0.12 +0.05 0.66 +0.10 0.23 -0.38 0.30 -0.10 0.13
For   68004      02 39 59.11 -34 20 22.0 21.216 0.008              19.653 0.005              4594  31  80 1.67 0.06 1.75 -1.02 0.12            +0.29 0.13            -0.13 0.18
For   68075      02 39 59.18 -34 20 02.1 21.459 0.009              19.894 0.005              4602  34  83 1.77 0.06 1.72 -0.90 0.12 -0.52 0.95 +0.34 0.25 -0.55 0.86 +0.10 0.19
For   68217      02 39 59.31 -34 25 46.0 20.906 0.006              19.354 0.004              4626  30  77 1.55 0.06 1.78 -0.71 0.11 +0.42 0.22 +0.30 0.34 -0.08 0.25 -0.18 0.14
For   68228      02 39 59.32 -34 21 10.0 20.846 0.010              19.194 0.003              4538  27  74 1.44 0.06 1.80 -0.80 0.11            -0.26 0.19 -0.19 0.27 -0.25 0.13
For   68357      02 39 59.44 -34 32 12.6 20.271 0.010              18.410 0.004              4369  25  64 1.03 0.06 1.90 -1.06 0.11 +0.03 0.72 -0.04 0.14 -0.26 0.24 -0.17 0.10
For   68432      02 39 59.51 -34 22 58.8 20.613 0.008              18.708 0.004              4279  25  71 1.10 0.05 1.88 -1.17 0.11 +0.19 0.18 -0.38 0.21 -0.06 0.19 -0.40 0.13
For   68704      02 39 59.76 -34 27 19.6 21.091 0.008              19.413 0.006              4485  30  76 1.52 0.06 1.78 -1.01 0.12 -0.61 0.77 -0.08 0.23 -0.11 0.23 -0.32 0.14
For   68781      02 39 59.83 -34 25 03.5 21.092 0.009              19.850 0.007              4937  30  79 1.87 0.06 1.70 -1.48 0.15 +0.88 0.40 +0.52 0.29 +0.37 0.88 +0.62 0.24
For   68827      02 39 59.89 -34 32 15.1 21.447 0.013              20.344 0.011              5087  37  76 2.12 0.05 1.64 -0.66 0.13            +0.06 0.36            -0.20 0.45
For   69081      02 40 00.13 -34 19 34.9 21.596 0.013              20.441 0.007              5043  35  79 2.15 0.05 1.63 -0.80 0.13 +0.54 0.97 -0.39 0.66            -0.23 0.51
For   69102      02 40 00.14 -34 19 41.8 20.729 0.006              19.025 0.005              4449  28  72 1.34 0.05 1.83 -1.29 0.11 +0.36 0.47 -0.25 0.22 +0.36 0.29 -0.12 0.15
For   69160      02 40 00.20 -34 36 32.7 21.353 0.010              19.851 0.006              4669  42  83 1.78 0.06 1.72 -0.60 0.12            -0.23 0.71            -0.33 0.41
For   69279      02 40 00.32 -34 28 21.3 20.427 0.009              18.488 0.005              4272  23  66 1.00 0.05 1.91 -1.00 0.11 +0.18 0.15 -0.26 0.16 -0.14 0.17 -0.37 0.10
For   69315      02 40 00.36 -34 31 43.7 20.369 0.007              18.269 0.004              4089  21  66 0.83 0.05 1.95 -0.72 0.11 +0.09 0.12 -0.10 0.14 -0.07 0.31 -0.41 0.09
For   69335      02 40 00.37 -34 32 43.6 21.232 0.016              19.916 0.008              4858  32  82 1.88 0.06 1.70 -1.16 0.12 +0.57 0.27 +0.40 0.27 +0.20 0.38 +0.20 0.25
For   69375      02 40 00.40 -34 33 07.7 20.803 0.012              18.988 0.010              4397  25  72 1.27 0.05 1.84 -1.04 0.11 +0.14 0.23 +0.11 0.14 +0.21 0.15 -0.14 0.10
For   69465      02 40 00.50 -34 33 34.6 20.586 0.008              18.951 0.004              4546  27  73 1.35 0.05 1.82 -1.48 0.11 -0.18 0.58 +0.17 0.16 -0.00 0.14 -0.10 0.15
For   69470      02 40 00.51 -34 37 03.3 20.417 0.010              18.538 0.004              4328  27  65 1.06 0.05 1.89 -1.16 0.11 +0.15 0.17 -0.33 0.19 +0.12 0.22 -0.33 0.11
For   69557      02 40 00.57 -34 32 21.5 20.585 0.013              18.626 0.005              4217  29  72 1.03 0.06 1.90 -1.03 0.11 +0.12 0.20 -0.22 0.18 -0.17 0.28 -0.35 0.10
For   69754      02 40 00.75 -34 26 02.6 20.969 0.008              19.719 0.006              4936  30  77 1.81 0.05 1.71 -0.79 0.12            +0.00 0.38 +0.02 0.26 -0.20 0.34
For   70683      02 40 01.62 -34 36 23.9 21.114 0.010              19.783 0.007              4835  37  82 1.81 0.06 1.71 -1.02 0.12 +0.41 0.33 +0.28 0.14 +0.25 0.35 -0.12 0.23
For   70783      02 40 01.71 -34 30 02.7 20.871 0.016              18.942 0.009              4295  23  68 1.19 0.05 1.86 -0.60 0.11 -0.01 0.17 +0.11 0.15 +0.25 0.15 -0.11 0.10
For   70876      02 40 01.79 -34 26 01.0 21.475 0.016              20.035 0.012              4733  37  84 1.88 0.06 1.70 -1.16 0.12            -0.38 0.56 -0.24 0.30           
For   70980      02 40 01.89 -34 26 22.6 21.597 0.014              20.496 0.008              5090  28  77 2.18 0.05 1.63 -1.62 0.19            +0.99 0.41 +1.08 0.48           
For   70995      02 40 01.91 -34 33 01.0 21.466 0.015              20.297 0.013              5020  45  79 2.08 0.05 1.65 -0.92 0.15            -0.12 0.49 -0.33 0.84 -0.17 0.55
For   71106      02 40 02.00 -34 36 58.2 20.095 0.012              18.230 0.004              4340  29  62 0.96 0.06 1.92 -1.63 0.12            +0.57 0.33 +0.10 0.18 +0.10 0.11
For   71138      02 40 02.03 -34 34 28.5 21.547 0.019              20.053 0.018              4668  41  85 1.87 0.06 1.70 -1.01 0.12 -0.13 0.66 -0.01 0.27 +0.08 0.19 +0.10 0.10
For   71210      02 40 02.09 -34 36 32.7 20.160 0.008              17.718 0.004              3753  12  69 0.37 0.07 2.06 -0.66 0.11 -0.22 0.32 -0.29 0.14 -0.51 0.16 -0.46 0.09
For   71249      02 40 02.12 -34 32 39.9 21.007 0.014              19.390 0.010              4529  29  76 1.53 0.06 1.78 -1.22 0.12 +1.04 0.22 +0.15 0.22 +1.16 0.18 +0.36 0.14
For   71275      02 40 02.14 -34 38 02.7 20.462 0.005              18.326 0.004              4126  38  68 0.82 0.06 1.95 -0.68 0.11 +0.08 0.48            +0.50 0.16 -0.19 0.12
For   71527      02 40 02.38 -34 19 10.1 20.580 0.008              18.748 0.005              4353  24  69 1.16 0.05 1.87 -1.03 0.11            -0.14 0.19 +0.10 0.20 -0.16 0.11
For   71555      02 40 02.41 -34 30 37.6 20.326 0.010              18.244 0.005              4183  22  65 0.83 0.05 1.95 -1.01 0.11 +0.02 0.34 +0.04 0.15 -0.07 0.18 -0.21 0.10
For   71696      02 40 02.54 -34 30 56.7 21.112 0.013              19.850 0.009              4912  35  80 1.86 0.06 1.70 -1.05 0.12 +0.22 0.43 -0.11 0.28 +0.29 0.31 +0.20 0.20
For   71826      02 40 02.66 -34 33 49.9 20.549 0.008              18.828 0.006              4483  30  70 1.26 0.05 1.85 -1.38 0.12 +0.25 0.26 -0.02 0.19 +0.05 0.36 +0.10 0.10
For   71877      02 40 02.70 -34 33 02.9 20.849 0.013              19.382 0.005              4697  33  79 1.60 0.06 1.76 -1.70 0.12            +0.18 0.15 +0.02 0.25 +0.14 0.20
For   72014      02 40 02.83 -34 35 17.2 20.927 0.020              19.541 0.008              4782  33  80 1.69 0.06 1.74 -0.56 0.11 -0.04 0.37 -0.34 0.23 +0.24 0.28 +0.10 0.16
For   72041      02 40 02.85 -34 36 34.9 20.222 0.011              17.582 0.003              3691  12  76 0.13 0.12 2.11 -0.60 0.11 -0.17 0.16 -0.37 0.14 -0.58 0.17 -0.45 0.09
For   72068      02 40 02.86 -34 26 08.7 21.078 0.025              19.507 0.007              4588  35  78 1.60 0.06 1.76 -1.20 0.12 +0.24 0.42 +0.20 0.26 -0.23 0.30 +0.05 0.17
For   72229      02 40 03.01 -34 26 31.5 21.468 0.016              20.413 0.011              5128  30  77 2.15 0.05 1.63 -0.61 0.13            -0.41 0.51 -0.77 0.52 +0.26 0.27
For   72262      02 40 03.05 -34 37 04.2 20.344 0.015              19.083 0.004              4882  39  75 1.54 0.05 1.78 -1.33 0.12 +0.26 0.49 +0.26 0.19 -0.50 0.35 +0.02 0.26
For   72699      02 40 03.45 -34 28 59.7 21.221 0.009              19.697 0.011              4645  34  81 1.70 0.06 1.74 -1.23 0.12 +0.27 0.49 +0.22 0.24 -0.07 0.89 -0.01 0.14
For   72720      02 40 03.47 -34 19 31.2 21.716 0.015              20.422 0.008              4917  36  85 2.10 0.06 1.64 -0.55 0.12            +0.11 0.36 -0.74 0.58 -0.50 0.59
For   72968      02 40 03.71 -34 34 19.5 20.680 0.007              19.061 0.006              4551  29  74 1.40 0.05 1.81 -1.03 0.11 -0.14 0.30 -0.00 0.18 +0.24 0.19 +0.08 0.11
For   73059      02 40 03.79 -34 26 17.9 20.545 0.009              18.697 0.004              4355  22  68 1.13 0.05 1.87 -1.01 0.11 +0.16 0.20 -0.15 0.17 -0.23 0.19 -0.20 0.11
For   73311      02 40 03.99 -34 20 42.1 21.304 0.008              20.207 0.005              5081  27  76 2.06 0.05 1.66 -1.04 0.14 +0.01 0.88            -0.16 0.41 -0.28 0.46
For   73455      02 40 04.15 -34 37 15.4 20.451 0.006              18.540 0.005              4322  29  66 1.04 0.05 1.90 -0.90 0.11 +0.01 0.22 -0.15 0.16 +0.20 0.23 -0.20 0.10
For   73463      02 40 04.15 -34 33 59.3 21.644 0.022              20.454 0.012              5015  47  81 2.14 0.06 1.63 -1.45 0.21                       -0.10 0.84 +0.04 0.95
For   73523      02 40 04.21 -34 37 54.1 21.322 0.011              19.862 0.007              4712  48  83 1.80 0.06 1.72 -0.46 0.13 +0.80 0.94 +0.13 0.62 +0.48 0.76 -0.21 0.39
For   73592      02 40 04.27 -34 33 47.6 21.283 0.013              19.758 0.008              4636  46  82 1.73 0.06 1.73 -0.94 0.12 +0.36 0.45 -0.47 0.46            -0.27 0.25
For   73729      02 40 04.39 -34 27 11.6 19.946 0.004              17.414 0.004              3836  10  57 0.35 0.09 2.06 -0.52 0.11 -0.24 0.15 -0.30 0.13 -0.48 0.14 -0.24 0.09
For   73749      02 40 04.40 -34 23 16.2 21.489 0.020              20.402 0.011              5093  27  77 2.14 0.05 1.63 -0.66 0.13 -0.32 0.83 +0.09 0.30            +0.10 0.30
For   73790      02 40 04.46 -34 23 46.4 21.034 0.012              19.394 0.007              4539  27  76 1.53 0.06 1.78 -1.00 0.12            +0.12 0.18 +0.32 0.25 -0.10 0.13
For   73882      02 40 04.54 -34 31 59.9 21.383 0.013              19.957 0.006              4744  49  83 1.85 0.06 1.70 -1.52 0.14            +0.20 0.42            -0.15 0.36
For   74097      02 40 04.69 -34 19 53.6 21.561 0.015              20.362 0.006              4998  30  81 2.10 0.06 1.64 -1.33 0.16 +0.56 0.84            +0.33 0.45 +0.10 0.34
For   74100      02 40 04.70 -34 24 32.7 21.557 0.022              20.107 0.008              4715  34  85 1.91 0.06 1.69 -0.98 0.12 +0.06 0.53            -0.07 0.54 -0.58 0.31
For   74338      02 40 04.93 -34 24 01.4 21.525 0.013              20.109 0.013              4770  33  85 1.92 0.06 1.69 -1.28 0.13 +0.22 0.62 +0.42 0.26 -0.71 0.55 +0.44 0.27
For   74388      02 40 04.99 -34 36 32.9 19.982 0.013              17.604 0.004              3816  15  61 0.39 0.07 2.05 -1.24 0.11 -0.30 0.16 -0.57 0.22 -0.40 0.13 -0.40 0.09
For   74435      02 40 05.01 -34 21 37.2 20.962 0.008              19.830 0.009              5027  29  78 1.89 0.05 1.70 -1.07 0.13            +0.29 0.23 +0.38 0.27 +0.08 0.13
For   74501      02 40 05.07 -34 23 54.0 20.932 0.010              19.270 0.010              4513  26  74 1.46 0.06 1.80 -1.01 0.11 -0.51 0.53 +0.20 0.20 +0.06 0.20 -0.14 0.14
For   74612      02 40 05.19 -34 32 50.7 21.720 0.027              20.158 0.009              4598  45  80 1.88 0.06 1.70 -1.20 0.13            +0.39 0.16 -0.34 0.65 +0.21 0.26
For   74618      02 40 05.19 -34 33 58.7 20.379 0.009              18.045 0.006              3841  14  67 0.59 0.05 2.00 -0.79 0.11 -0.11 0.16 -0.14 0.18 -0.15 0.18 -0.55 0.09
For   74705      02 40 05.28 -34 35 35.6 21.029 0.009              19.405 0.007              4554  31  77 1.54 0.06 1.78 -0.78 0.11 +0.36 0.22 +0.05 0.18 +0.30 0.23 +0.09 0.24
For   74829      02 40 05.38 -34 27 31.0 21.720 0.015              20.497 0.011              4977  34  83 2.15 0.06 1.63 -1.22 0.16            -0.10 0.91 +0.92 0.40 +0.58 0.31
For   74830      02 40 05.39 -34 33 51.5 20.568 0.007              19.475 0.007              5050  44  88 1.74 0.05 1.73 -0.88 0.12            +0.00 0.50 +0.30 0.40 -0.38 0.28
For   74926      02 40 05.48 -34 32 42.7 20.155 0.008              17.595 0.004              3720  12  74 0.21 0.10 2.09 -0.96 0.11 -0.05 0.19 -0.53 0.20 -0.30 0.14 -0.40 0.08
For   74995      02 40 05.54 -34 29 16.5 21.015 0.011              19.499 0.005              4677  32  79 1.62 0.06 1.76 -0.76 0.11 -0.22 0.82 +0.20 0.17 -0.05 0.23 -0.29 0.14
For   75078      02 40 05.62 -34 34 56.8 21.202 0.016              19.914 0.008              4914  41  82 1.88 0.06 1.70 -0.65 0.12            +0.47 0.27            -0.05 0.26
For   75177      02 40 05.68 -34 19 31.4 21.651 0.017              20.245 0.007              4783  34  86 1.98 0.06 1.67 -0.98 0.12 +0.79 0.64            -0.36 0.35 +0.05 0.24
For   75262      02 40 05.76 -34 28 18.4 21.295 0.014              19.848 0.007              4723  34  83 1.80 0.06 1.72 -1.15 0.12 +0.29 0.20 +0.09 0.31 +0.48 0.31 +0.41 0.16
For   75425      02 40 05.94 -34 32 00.8 19.902 0.007              17.688 0.005              4069  15  56 0.55 0.06 2.01 -1.36 0.11 -0.20 0.15 -0.21 0.23 -0.17 0.13 -0.30 0.10
For   75562      02 40 06.07 -34 35 34.9 20.382 0.009              18.502 0.006              4321  22  65 1.05 0.06 1.89 -1.21 0.11 -0.29 0.32 -0.07 0.15 -0.00 0.13 -0.15 0.10
For   75577      02 40 06.08 -34 37 05.5 21.574 0.016              20.454 0.010              5061  41  77 2.16 0.05 1.63 -0.89 0.14            -0.42 0.64            +0.50 0.37
For   75661      02 40 06.15 -34 28 52.2 20.114 0.009              17.526 0.004              3927  15  74 0.16 0.11 2.10 -1.07 0.11 -0.20 0.11 -0.07 0.19 -0.41 0.14 -0.08 0.09
For   75833      02 40 06.30 -34 28 29.1 21.787 0.023              20.387 0.015              4791  38  87 2.05 0.06 1.66 -0.91 0.12            +0.10 0.17 -0.11 0.19 -0.02 0.21
For   75863      02 40 06.33 -34 34 59.9 21.246 0.015              20.239 0.011              5153  35  83 2.09 0.05 1.65 -1.21 0.14 +0.25 0.88 +0.40 0.23 +0.20 0.78 +0.53 0.28
For   75966      02 40 06.40 -34 23 55.0 20.927 0.010              19.902 0.008              5101  34  91 1.94 0.06 1.68 -1.23 0.14            +0.41 0.41 +1.06 0.38 -0.20 0.36
For   75985      02 40 06.41 -34 25 13.8 21.380 0.015              20.179 0.016              4976  31  79 2.02 0.06 1.66 -0.68 0.12 +0.36 0.44 +0.20 0.23 +0.70 0.45 -0.29 0.31
For   76021      02 40 06.44 -34 25 18.9 21.315 0.013              19.713 0.006              4561  30  81 1.68 0.06 1.75 -0.86 0.12 -0.59 0.65 +0.21 0.23 -0.30 0.41 -0.19 0.21
For   76129      02 40 06.54 -34 34 26.7 20.518 0.011              18.868 0.005              4547  30  72 1.31 0.05 1.83 -1.20 0.11 -0.56 0.64 -0.23 0.24 -0.08 0.20 -0.29 0.47
For   76407      02 40 06.78 -34 19 42.5 21.355 0.015              20.014 0.005              4836  31  83 1.91 0.06 1.69 -1.02 0.12                       -0.17 0.36 -0.40 0.52
For   76382      02 40 06.78 -34 29 27.4 20.109 0.011              17.957 0.004              4087  17  60 0.69 0.05 1.98 -1.05 0.11 -0.01 0.14 -0.32 0.17 -0.20 0.28 -0.39 0.09
For   76727      02 40 07.09 -34 37 02.9 20.291 0.023              18.703 0.005              4563  38  72 1.27 0.05 1.84 -2.17 0.12            +0.28 0.33 +0.09 0.17 +0.11 0.20
For   76775      02 40 07.11 -34 25 20.8 20.450 0.010              18.482 0.004              4289  20  67 0.98 0.05 1.91 -0.73 0.11 -0.01 0.15 +0.01 0.13 +0.39 0.14 -0.06 0.09
For   76912      02 40 07.24 -34 26 05.8 20.351 0.012              18.949 0.005              4753  28  73 1.44 0.05 1.80 -1.19 0.12 +0.00 0.68 +0.44 0.15 +0.25 0.25 -0.12 0.17
For   76989      02 40 07.32 -34 33 53.8 20.459 0.007              18.479 0.004              4238  22  67 0.97 0.05 1.91 -0.72 0.11 -0.11 0.17 -0.05 0.15 -0.19 0.17 -0.21 0.10
For   77188      02 40 07.47 -34 29 36.0 21.502 0.019              20.172 0.014              4848  36  84 1.98 0.06 1.67 -0.70 0.12 -0.05 0.72            -0.22 0.35 -0.04 0.25
For   77243      02 40 07.50 -34 21 58.5 21.150 0.010              19.455 0.006              4491  27  76 1.53 0.06 1.78 -0.73 0.11 +0.51 0.17 +0.04 0.18 +0.14 0.30 -0.20 0.12
For   77323      02 40 07.57 -34 20 05.0 21.740 0.019              20.337 0.008              4784  38  87 2.02 0.06 1.66 -1.13 0.13 +1.07 0.61 +0.83 0.33 +0.61 0.36 -0.11 0.32
For   77603      02 40 07.82 -34 22 13.5 20.759 0.010              18.919 0.003              4330  23  72 1.23 0.05 1.85 -1.01 0.11 +0.24 0.18 +0.06 0.17 -0.02 0.33 -0.13 0.11
For   77695      02 40 07.91 -34 37 16.0 20.046 0.009              17.508 0.005              3686  13  72 0.21 0.10 2.09 -0.78 0.11 -0.12 0.28 -0.30 0.15 -0.53 0.15 -0.52 0.09
For   77726      02 40 07.94 -34 35 35.2 20.389 0.009              18.905 0.007              4669  31  74 1.39 0.06 1.81 -2.13 0.12            +0.19 0.48 -0.02 0.33 +0.29 0.18
For   78139      02 40 08.30 -34 33 18.4 21.454 0.018              19.961 0.014              4687  43  84 1.83 0.06 1.71 -1.08 0.12 +0.33 0.51 +0.25 0.31 -0.37 0.51 -0.27 0.30
For   78199      02 40 08.34 -34 28 41.0 20.600 0.006              18.961 0.005              4523  26  73 1.35 0.05 1.82 -1.15 0.11 +0.15 0.18 -0.27 0.20 +0.07 0.18 -0.02 0.09
For   78260      02 40 08.40 -34 28 58.3 21.303 0.020              20.162 0.010              5045  32  76 2.03 0.05 1.66 -0.67 0.12 -0.34 0.93 -0.20 0.15 -0.36 0.38           
For   78418      02 40 08.52 -34 26 00.4 21.285 0.014              19.772 0.006              4658  34  82 1.74 0.06 1.73 -0.88 0.12 +0.30 0.31            +0.33 0.35 -0.20 0.14
For   78486      02 40 08.57 -34 23 17.9 21.693 0.018              20.416 0.008              4924  31  85 2.10 0.06 1.64 -1.28 0.15 +0.75 0.53 +0.86 0.23 +0.44 0.49 -0.40 0.59
For   78478      02 40 08.59 -34 36 56.7 20.625 0.015              19.327 0.006              4860  48  75 1.63 0.05 1.76 -2.14 0.16            +0.99 0.27 +0.43 0.88 +0.44 0.46
For   78501      02 40 08.61 -34 35 11.0 20.383 0.007              19.279 0.007              5052  44  91 1.66 0.06 1.75 -0.87 0.12 +0.47 0.39 +0.40 0.21 +0.39 0.42 -0.15 0.22
For   78849      02 40 08.90 -34 26 29.2 21.417 0.015              20.318 0.010              5078  30  76 2.10 0.05 1.64 -0.76 0.13 +0.46 0.42            +0.76 0.46           
For   78829      02 40 08.90 -34 34 09.8 20.534 0.010              18.534 0.007              4149  23  71 0.97 0.06 1.91 -0.82 0.11 +0.03 0.17 -0.09 0.15 -0.11 0.14 -0.45 0.10
For   78946      02 40 09.01 -34 37 14.2 20.297 0.011              18.351 0.006              4308  30  63 0.96 0.06 1.92 -1.16 0.11 +0.38 0.26 +0.11 0.14 +0.34 0.25 -0.15 0.11
For   79128      02 40 09.16 -34 32 59.8 20.745 0.008              19.059 0.004              4475  37  73 1.36 0.05 1.82 -1.13 0.12 +0.01 0.35 -0.14 0.26 +0.02 0.28 -0.10 0.10
For   79473      02 40 09.48 -34 29 47.9 20.191 0.007              18.065 0.004              4124  18  62 0.74 0.05 1.97 -1.04 0.11 -0.53 0.44 -0.58 0.20 -0.37 0.18 -0.37 0.13
For   79544      02 40 09.54 -34 22 39.1 20.859 0.007              19.476 0.005              4796  28  80 1.67 0.06 1.75 -1.23 0.12 +0.46 0.35 +0.50 0.19 +0.19 0.95 +0.30 0.14
For   79539      02 40 09.56 -34 36 01.8 21.134 0.011              19.536 0.006              4543  38  79 1.60 0.06 1.76 -1.11 0.12 -0.10 0.41 +0.36 0.20 +0.04 0.35 -0.18 0.45
For   79841      02 40 09.82 -34 21 17.7 21.181 0.013              19.682 0.004              4666  29  81 1.71 0.06 1.74 -0.94 0.12 +0.40 0.26 +0.04 0.41 +0.24 0.23 -0.23 0.23
For   79866      02 40 09.87 -34 29 08.4 20.187 0.010              18.036 0.004              4121  17  62 0.72 0.05 1.97 -0.95 0.11 +0.10 0.12 +0.00 0.14 -0.13 0.14 -0.20 0.09
For   79905      02 40 09.91 -34 30 09.4 21.497 0.019              19.943 0.007              4604  36  83 1.79 0.06 1.72 -1.06 0.12 -0.20 0.26 -0.18 0.33 -0.46 0.31 -0.22 0.11
For   1          02 40 09.97 -34 29 59.1                           18.060 0.068              4037  15  56 0.52 0.08 2.02 -1.70 0.11 +0.16 0.21 -0.06 0.16 -0.10 0.15 -0.10 0.08
For   80198      02 40 10.17 -34 26 43.9 20.181 0.007              18.741 0.006              4740  26  72 1.34 0.05 1.83 -0.88 0.11 -0.08 0.34 -0.55 0.25 +0.01 0.25 -0.26 0.51
For   80425      02 40 10.39 -34 25 50.5 21.724 0.017              20.288 0.010              4751  37  87 1.99 0.06 1.67 -0.91 0.12 +0.94 0.36 +0.83 0.20            +0.07 0.26
For   80560      02 40 10.50 -34 21 00.6 21.522 0.012              20.090 0.008              4739  35  85 1.91 0.06 1.69 -0.99 0.12 +0.50 0.48 -0.42 0.52 +0.56 0.38 -0.59 0.43
For   80692      02 40 10.61 -34 29 32.8 21.641 0.019              20.385 0.019              4944  36  84 2.10 0.06 1.65 -0.76 0.13            +0.29 0.30 +0.44 0.41 -0.40 0.36
For   80899      02 40 10.80 -34 24 23.6 20.161 0.007              18.700 0.004              4701  30  72 1.31 0.05 1.83 -2.36 0.13            +0.71 0.21 +0.53 0.20 +0.40 0.22
For   80931      02 40 10.83 -34 21 03.3 20.630 0.006              18.789 0.004              4358  22  70 1.17 0.05 1.86 -1.05 0.11 +0.15 0.20 +0.11 0.15 -0.03 0.20 +0.01 0.13
For   81261      02 40 11.16 -34 26 41.6 21.725 0.017              20.397 0.010              4877  36  86 2.08 0.06 1.65 -0.70 0.13 +0.25 0.62 +0.10 0.34 +0.84 0.58 -0.25 0.40
For   81270      02 40 11.17 -34 31 46.7 20.774 0.008              19.097 0.006              4500  32  73 1.38 0.05 1.81 -0.98 0.11 +0.10 0.27 +0.06 0.21 +0.00 0.40 -0.28 0.13
For   81355      02 40 11.26 -34 34 24.3 21.187 0.014              19.996 0.009              4993  44  77 1.94 0.05 1.68 -0.90 0.13            +0.25 0.42 -0.27 0.78 -0.62 0.97
For   81604      02 40 11.46 -34 29 13.2 20.027 0.009              18.200 0.004              4377  20  63 0.96 0.06 1.92 -1.62 0.11 -0.04 0.38 +0.20 0.33 +0.20 0.15 +0.10 0.09
For   81652      02 40 11.51 -34 29 06.5 20.781 0.011              19.085 0.005              4490  26  73 1.37 0.05 1.82 -0.74 0.11            +0.36 0.16 +0.15 0.17 +0.06 0.10
For   81681      02 40 11.53 -34 25 16.0 21.250 0.011              19.958 0.008              4892  30  82 1.90 0.06 1.69 -1.04 0.12                       +0.94 0.33 -0.59 0.37
For   81839      02 40 11.68 -34 31 18.8 20.169 0.007              17.719 0.004              3830  12  69 0.36 0.07 2.06 -0.57 0.11 -0.18 0.16 -0.36 0.15 -0.38 0.14 -0.37 0.09
For   81876      02 40 11.72 -34 29 59.5 20.285 0.008              17.862 0.005              3826  14  68 0.44 0.06 2.04 -0.77 0.11 -0.11 0.11 -0.29 0.15 -0.68 0.18 -0.45 0.09
For   82225      02 40 12.07 -34 31 00.2 20.498 0.008              18.455 0.004              4184  25  70 0.92 0.06 1.93 -0.69 0.11 -0.06 0.17 +0.07 0.14 -0.03 0.17 -0.12 0.09
For   82274      02 40 12.12 -34 30 47.6 20.370 0.008              18.182 0.004              4062  18  66 0.74 0.05 1.97 -1.10 0.11 -0.03 0.17 -0.07 0.16 -0.47 0.16 -0.33 0.09
For   82858      02 40 12.66 -34 23 06.9 20.730 0.009              18.716 0.004              4170  21  76 1.03 0.07 1.90 -0.77 0.11 -0.10 0.23 +0.15 0.13 -0.21 0.17 -0.17 0.09
For   83114      02 40 12.93 -34 34 52.6 20.672 0.010              18.812 0.007              4315  31  71 1.17 0.05 1.87 -1.04 0.11 -0.04 0.23 -0.07 0.17 -0.22 0.34 -0.22 0.13
For   83294      02 40 13.06 -34 24 48.5 20.898 0.008              19.323 0.006              4587  27  76 1.52 0.06 1.78 -1.02 0.11 +0.05 0.35 -0.17 0.21 +0.12 0.23 -0.11 0.10
For   83650      02 40 13.43 -34 30 23.5 21.002 0.011              19.354 0.006              4512  30  76 1.50 0.06 1.79 -0.75 0.11 +0.04 0.97 +0.34 0.21 +0.06 0.16 -0.09 0.12
For   83692      02 40 13.44 -34 21 52.4 21.709 0.022              20.441 0.012              4939  38  84 2.12 0.06 1.64 -0.96 0.13            +0.37 0.29 +0.86 0.29 -0.16 0.32
For   83690      02 40 13.47 -34 31 09.8 21.763 0.016              20.418 0.011              4854  48  87 2.08 0.06 1.65 -0.99 0.14            +0.14 0.39 +0.97 0.38 -0.04 0.39
For   83709      02 40 13.49 -34 30 02.1 19.880 0.011              17.646 0.003              4026  13  56 0.52 0.06 2.02 -0.55 0.11 -0.24 0.17 -0.21 0.14 -0.24 0.14 -0.21 0.09
For   83806      02 40 13.57 -34 29 55.6 20.772 0.010              18.936 0.005              4340  25  71 1.24 0.05 1.85 -0.99 0.11 -0.29 0.37 +0.07 0.20 -0.14 0.19 -0.16 0.11
For   84038      02 40 13.81 -34 36 44.3 20.303 0.012              18.151 0.005              4192  29  65 0.75 0.05 1.96 -0.26 0.11 -0.16 0.33 +0.00 0.13 +0.02 0.26 -0.11 0.09
For   84268      02 40 14.00 -34 24 34.8 20.842 0.008              19.296 0.007              4616  26  77 1.53 0.06 1.78 -1.17 0.12 +0.00 0.59 +0.16 0.14 +0.13 0.24 +0.05 0.13
For   84915      02 40 14.60 -34 26 54.1 21.617 0.019              20.082 0.009              4625  35  84 1.86 0.06 1.70 -1.27 0.12 +0.07 0.38 +0.45 0.24 -0.14 0.40 +0.11 0.30
For   84939      02 40 14.64 -34 35 06.2 20.373 0.009              18.476 0.005              4303  27  65 1.03 0.05 1.90 -1.09 0.11 -0.14 0.37 -0.01 0.18 +0.11 0.33 -0.29 0.11
For   85253      02 40 14.94 -34 27 17.1 21.639 0.016              20.232 0.009              4784  33  86 1.98 0.06 1.67 -0.28 0.12 +0.20 0.46 -0.11 0.31 -0.54 0.48 -0.35 0.24
For   86130      02 40 15.81 -34 23 27.0 21.623 0.013              20.431 0.010              5009  29  81 2.13 0.06 1.64 -2.67 0.34                       +0.97 0.36           
For   86365      02 40 16.02 -34 23 19.0 20.059 0.008              17.444 0.004              3773  13  73 0.11 0.11 2.12 -0.97 0.11 -0.35 0.21            -0.50 0.14 -0.48 0.09
For   86716      02 40 16.37 -34 29 31.4 20.043 0.009              17.690 0.004              3871  16  60 0.44 0.06 2.04 -1.05 0.11 -0.09 0.20 -0.18 0.16 -0.19 0.17 -0.44 0.09
For   86931      02 40 16.62 -34 30 47.9 21.158 0.015              19.733 0.007              4755  42  82 1.76 0.06 1.73 -0.62 0.12 +0.63 0.35 +0.30 0.16 +0.25 0.34 -0.31 0.24
For   86952      02 40 16.65 -34 33 27.0 20.845 0.010              19.110 0.005              4429  29  73 1.36 0.06 1.82 -1.00 0.11 -0.14 0.37 +0.10 0.31 +0.12 0.25 -0.18 0.12
For   87114      02 40 16.76 -34 29 34.5 20.082 0.008              17.547 0.004              3754  12  73 0.22 0.10 2.09 -0.99 0.11 -0.21 0.11 -0.27 0.16 -0.41 0.17 -0.48 0.09
For   87309      02 40 16.93 -34 23 04.9 20.777 0.008              19.197 0.005              4583  24  75 1.47 0.06 1.79 -1.14 0.11 +0.14 0.28 +0.27 0.16 +0.24 0.16 -0.04 0.11
For   87534      02 40 17.16 -34 22 57.0 21.441 0.025              20.184 0.014              4951  31  83 2.01 0.06 1.67 -0.72 0.12 -0.11 0.56 -0.22 0.34 -0.21 0.53 +0.26 0.22
For   87573      02 40 17.23 -34 32 35.6 21.159 0.010              20.012 0.010              5017  33  76 1.96 0.05 1.68 -1.21 0.14            +0.75 0.27            +0.20 0.48
For   88200      02 40 17.81 -34 26 39.1 21.881 0.040              20.400 0.010              4696  41  85 2.02 0.06 1.66 -1.10 0.13            -0.24 0.55 +0.46 0.53 -0.73 0.49
For   88227      02 40 17.86 -34 33 39.2 21.265 0.009              19.949 0.008              4866  38  82 1.89 0.06 1.69 -1.17 0.14            -0.30 0.37            +0.34 0.35
For   88229      02 40 17.87 -34 34 19.4 20.950 0.010              19.156 0.006              4401  30  71 1.35 0.06 1.82 -0.68 0.11 +0.09 0.20 +0.02 0.17 +0.30 0.46 +0.02 0.11
For   88374      02 40 18.01 -34 33 32.4 21.036 0.011              19.756 0.006              4887  38  80 1.82 0.06 1.71 -1.24 0.13            +0.05 0.35 -0.62 0.25           
For   88599      02 40 18.22 -34 28 43.9 21.695 0.015              20.374 0.010              4870  38  86 2.07 0.06 1.65 -0.89 0.13 -0.16 0.89 +0.79 0.30 +0.36 0.55 -0.60 0.50
For   88665      02 40 18.27 -34 28 49.8 21.851 0.020              20.382 0.011              4698  39  87 2.02 0.06 1.66 -0.76 0.12 +0.48 0.43 +0.20 0.79 +0.19 0.32 -0.07 0.24
For   89332      02 40 18.94 -34 34 54.6 20.721 0.009              19.636 0.005              5054  54  86 1.81 0.05 1.71 -1.28 0.15 +0.76 0.63 +0.19 0.21 +0.39 0.43           
For   89454      02 40 19.03 -34 25 08.1 21.009 0.013              19.495 0.007              4635  30  79 1.62 0.06 1.76 -1.15 0.12            +0.33 0.17 +0.01 0.24 -0.47 0.25
For   89714      02 40 19.27 -34 24 02.4 20.328 0.019              17.995 0.004              3941  14  67 0.57 0.06 2.01 -1.09 0.11 -0.07 0.21 +0.10 0.11 -0.26 0.14 -0.36 0.09
For   89706      02 40 19.29 -34 30 14.1 21.336 0.012              20.235 0.010              5070  37  76 2.07 0.05 1.65 -1.23 0.16            +0.52 0.40 -0.14 0.63           
For   89716      02 40 19.29 -34 28 14.3 20.451 0.006              18.380 0.004              4130  18  68 0.88 0.06 1.94 -0.88 0.11 -0.07 0.19 -0.00 0.14 +0.10 0.17 -0.19 0.09
For   89756      02 40 19.33 -34 27 23.5 20.797 0.010              19.123 0.005              4501  26  73 1.40 0.05 1.81 -1.02 0.11 -0.02 0.24 -0.13 0.23 +0.12 0.22 -0.52 0.13
For   90067      02 40 19.65 -34 33 41.7 20.506 0.008              17.971 0.004              3768  13  65 0.40 0.07 2.05 -0.68 0.11 -0.06 0.33 -0.37 0.15 -0.51 0.17 -0.30 0.09
For   90218      02 40 19.81 -34 34 08.0 21.281 0.014              19.705 0.007              4558  39  81 1.68 0.06 1.74 -0.91 0.12            -0.11 0.30 -0.71 0.57 -0.52 0.14
For   90531      02 40 20.07 -34 29 28.2 20.248 0.007              18.131 0.004              4122  20  63 0.77 0.05 1.96 -0.95 0.11 +0.20 0.15 +0.10 0.14 +0.06 0.13 -0.32 0.09
For   90784      02 40 20.33 -34 28 11.7 20.433 0.008              18.453 0.005              4252  21  66 0.96 0.05 1.91 -0.87 0.11 -0.00 0.67 +0.02 0.13 +0.18 0.16 -0.18 0.09
For   90923      02 40 20.47 -34 26 46.4 21.669 0.018              20.406 0.009              4939  32  84 2.10 0.06 1.64 -0.95 0.13 +0.57 0.52 +0.32 0.65 -0.33 0.53 +0.37 0.24
For   91138      02 40 20.68 -34 25 07.6 20.474 0.006              18.845 0.006              4569  22  72 1.31 0.05 1.83 -1.10 0.11 +0.10 0.12 +0.33 0.15 +0.30 0.16 -0.11 0.12
For   91122      02 40 20.69 -34 29 56.5 20.504 0.010              18.509 0.003              4191  26  69 0.97 0.06 1.91 -1.05 0.11 -0.23 0.15 -0.33 0.19 -0.06 0.25 -0.40 0.10
For   91289      02 40 20.83 -34 24 34.4 20.779 0.010              18.914 0.004              4332  22  71 1.21 0.05 1.86 -0.88 0.11 +0.25 0.18 +0.09 0.16 +0.08 0.13 -0.24 0.10
For   91375      02 40 20.91 -34 24 26.6 20.811 0.008              19.008 0.004              4392  22  72 1.29 0.05 1.84 -1.06 0.11 +0.10 0.13 -0.06 0.17 -0.02 0.26 -0.05 0.11
For   91425      02 40 21.00 -34 32 08.7 20.380 0.008              18.557 0.004              4372  27  66 1.10 0.06 1.88 -1.06 0.11 -0.17 0.45            -0.07 0.21 -0.53 0.15
For   91497      02 40 21.03 -34 26 29.9 20.603 0.012              18.536 0.004              4125  19  75 0.92 0.07 1.92 -0.77 0.11 -0.21 0.19 +0.09 0.23 -0.12 0.23 -0.31 0.09
For   91645      02 40 21.17 -34 26 53.6 21.196 0.011              19.658 0.006              4644  30  81 1.68 0.06 1.74 -1.12 0.12 +0.28 0.36 +0.65 0.16 +0.54 0.23 +0.18 0.15
For   91792      02 40 21.35 -34 29 31.1 20.768 0.009              19.351 0.004              4775  32  79 1.60 0.06 1.76 -0.75 0.12 +0.08 0.31 -0.03 0.17 +0.44 0.28 +0.00 0.52
For   91907      02 40 21.49 -34 35 20.9 20.168 0.010              17.952 0.005              3996  21  61 0.64 0.05 1.99 -0.96 0.11 -0.39 0.71 -0.35 0.20 -0.02 0.19 -0.40 0.09
For   92187      02 40 21.75 -34 34 17.3 21.012 0.012              19.056 0.010              4234  25  62 1.23 0.05 1.85 -1.02 0.12 -0.24 0.34 +0.13 0.18            -0.36 0.56
For   92332      02 40 21.87 -34 28 59.4 20.843 0.005              19.394 0.004              4715  30  79 1.61 0.06 1.76 -1.72 0.12 +0.59 0.35 +0.22 0.24 +0.13 0.30 -0.26 0.28
For   92405      02 40 21.94 -34 26 54.5 21.727 0.013              20.448 0.008              4920  34  85 2.12 0.06 1.64 -1.31 0.14            +0.49 0.29 +0.79 0.41 -0.12 0.40
For   92873      02 40 22.38 -34 30 02.5 21.677 0.018              20.352 0.011              4879  39  86 2.06 0.06 1.65 -0.59 0.12 +0.06 0.49            +0.93 0.38           
For   92874      02 40 22.40 -34 34 30.9 20.790 0.009              19.132 0.006              4517  42  73 1.41 0.05 1.81 -0.84 0.12 -0.13 0.62 +0.02 0.21 -0.57 0.54 -0.17 0.15
For   93080      02 40 22.59 -34 28 00.5 21.623 0.017              20.269 0.007              4835  35  85 2.01 0.06 1.67 -0.90 0.12            +0.28 0.27 +0.15 0.49 -0.23 0.31
For   93254      02 40 22.76 -34 32 26.0 21.260 0.018              19.985 0.007              4900  39  82 1.92 0.06 1.69 -0.90 0.13            -0.27 0.52 -0.58 0.85 -0.20 0.52
For   93262      02 40 22.77 -34 32 39.4 21.437 0.013              20.225 0.008              4975  64  81 2.04 0.06 1.66 -2.15 0.30                                            
For   93286      02 40 22.78 -34 30 14.7 20.373 0.006              18.537 0.003              4340  25  65 1.09 0.06 1.89 -1.21 0.11 -0.10 0.13 -0.15 0.17 -0.05 0.19 -0.29 0.11
For   93532      02 40 23.04 -34 31 17.0 20.362 0.006              18.701 0.003              4516  27  70 1.24 0.06 1.85 -0.84 0.11 -0.12 0.23 +0.02 0.16 -0.35 0.21 -0.16 0.11
For   93971      02 40 23.44 -34 24 36.2 21.400 0.009              19.871 0.006              4656  28  83 1.78 0.06 1.72 -0.59 0.11 +0.06 0.28 +0.53 0.17 -0.54 0.23 -0.27 0.15
For   93987      02 40 23.47 -34 27 00.3 20.488 0.006              18.530 0.003              4247  20  68 1.00 0.05 1.91 -0.67 0.11 -0.08 0.18 -0.01 0.14 +0.04 0.16 -0.18 0.09
For   94288      02 40 23.79 -34 32 44.1 20.294 0.007              18.314 0.004              4257  30  63 0.92 0.05 1.92 -0.96 0.11 +0.23 0.22 -0.49 0.25 -0.10 0.16 -0.46 0.13
For   94789      02 40 24.23 -34 26 20.3 19.872 0.004              17.709 0.003              4080  14  56 0.59 0.06 2.00 -1.12 0.11 +0.05 0.23 -0.27 0.16 -0.03 0.12 -0.23 0.09
For   95068      02 40 24.49 -34 25 47.7 20.045 0.006              17.575 0.004              3797  11  69 0.29 0.08 2.07 -1.08 0.11 -0.14 0.16 -0.15 0.15 -0.50 0.13 -0.44 0.09
For   95176      02 40 24.60 -34 26 43.3 20.828 0.012              18.991 0.004              4338  23  71 1.26 0.05 1.84 -1.03 0.11 -0.17 0.89 -0.00 0.19 -0.01 0.16 -0.36 0.10
For   95284      02 40 24.73 -34 29 32.6 20.166 0.006              18.859 0.004              4844  28  74 1.43 0.05 1.80 -0.90 0.11            -0.20 0.14 -0.34 0.26 -0.26 0.13
For   95545      02 40 25.00 -34 30 53.7 20.804 0.006              19.044 0.004              4417  28  72 1.32 0.06 1.83 -1.01 0.11 -0.57 0.53 +0.21 0.16 +0.37 0.19 -0.52 0.14
For   95661      02 40 25.13 -34 33 00.2 19.964 0.027              17.563 0.003              3945  19  62 0.36 0.07 2.06 -1.46 0.11 -0.10 0.34 -0.02 0.12 -0.20 0.15 -0.34 0.10
For   95705      02 40 25.16 -34 27 56.2 20.723 0.007              19.515 0.004              4946  27  75 1.73 0.05 1.73 -0.70 0.12 +0.20 0.25 +0.49 0.16 -0.16 0.29 +0.08 0.26
For   95852      02 40 25.33 -34 25 58.7 21.102 0.013              19.592 0.005              4670  31  80 1.67 0.06 1.75 -1.09 0.12 -0.02 0.40                       -0.40 0.39
For   95938      02 40 25.47 -34 34 59.3 20.415 0.005              18.452 0.004              4230  30  65 0.98 0.05 1.91 -1.05 0.11 +0.31 0.35 -0.38 0.27 -0.10 0.18 -0.40 0.11
For   96157      02 40 25.69 -34 32 34.2 20.197 0.011              17.726 0.003              3817  14  71 0.34 0.08 2.06 -0.65 0.11 -0.22 0.22 -0.54 0.18 -0.73 0.19 -0.58 0.09
For   96181      02 40 25.71 -34 31 12.0 20.694 0.007              18.958 0.003              4450  29  72 1.30 0.05 1.84 -0.93 0.11 -0.13 0.34 +0.10 0.21 -0.17 0.29 -0.09 0.14
For   96380      02 40 25.92 -34 25 22.0 21.067 0.014              19.858 0.006              4957  30  77 1.88 0.05 1.70 -2.12 0.17                       -0.25 0.44 +0.63 0.29
For   96687      02 40 26.27 -34 32 47.3 20.097 0.005              17.934 0.003              4013  17  60 0.67 0.05 1.98 -0.96 0.11 -0.32 0.22            -0.10 0.21 -0.42 0.09
For   96853      02 40 26.46 -34 32 35.3 20.602 0.007              18.845 0.004              4429  27  70 1.24 0.05 1.85 -1.03 0.11 +0.47 0.22 +0.29 0.12 +0.10 0.25 -0.10 0.11
For   97081      02 40 26.72 -34 26 57.1 20.097 0.005              17.573 0.002              3811  11  73 0.24 0.09 2.09 -0.66 0.11 -0.25 0.16 -0.43 0.16 -0.43 0.14 -0.38 0.09
For   97369      02 40 27.10 -34 33 11.5 21.188 0.010              19.790 0.005              4783  40  82 1.79 0.06 1.72 -0.58 0.12            -0.02 0.16 -0.52 0.39 -0.39 0.29
For   97478      02 40 27.25 -34 34 08.6 20.669 0.008              18.804 0.004              4330  34  71 1.16 0.05 1.87 -1.04 0.11 +0.46 0.30 -0.18 0.19 +0.27 0.20 -0.33 0.11
For   97816      02 40 27.68 -34 31 17.6 20.850 0.008              19.242 0.003              4579  33  75 1.48 0.06 1.79 -0.84 0.11            -0.20 0.22 +0.03 0.34 -0.32 0.19
For   98783      02 40 28.92 -34 30 04.8 21.036 0.006              19.374 0.004              4494  30  76 1.51 0.06 1.79 -0.76 0.11 +0.45 0.24 +0.13 0.18 +0.06 0.26 -0.02 0.11
For   98811      02 40 28.93 -34 26 18.4 20.211 0.008              18.443 0.004              4482  19  65 1.09 0.06 1.89 -0.56 0.11 -0.27 0.18 +0.11 0.13 -0.05 0.14 -0.15 0.09
For   99998      02 40 30.48 -34 31 26.2 20.557 0.006              18.704 0.003              4327  24  69 1.13 0.05 1.87 -1.11 0.11 +0.01 0.22 +0.08 0.12 +0.12 0.25 -0.29 0.11
For   100554     02 40 31.21 -34 31 27.5 20.959 0.009              19.298 0.003              4505  29  75 1.48 0.06 1.79 -0.79 0.11 -0.44 0.38 +0.13 0.17 +0.49 0.25 -0.02 0.29
For   100618     02 40 31.29 -34 27 43.9 20.413 0.012              18.836 0.005              4609  26  73 1.33 0.05 1.83 -1.41 0.11 -0.52 0.94 -0.09 0.20 +0.03 0.17 -0.11 0.13
For   100650     02 40 31.33 -34 28 51.9 20.444 0.007              18.681 0.004              4422  23  68 1.18 0.06 1.86 -0.95 0.11 -0.06 0.69 -0.32 0.16 -0.10 0.33 -0.20 0.10
For   100804     02 40 31.57 -34 32 28.1 20.595 0.006              19.023 0.003              4606  31  74 1.40 0.06 1.81 -0.85 0.11 +0.27 0.21 +0.40 0.16 +0.58 0.39 -0.06 0.14
For   101263     02 40 32.26 -34 32 48.4 20.354 0.009              19.125 0.004              4899  35  77 1.56 0.05 1.77 -2.13 0.16            +0.44 0.38 +0.51 0.40 +0.61 0.25
For   101408     02 40 32.45 -34 27 47.2 21.060 0.018              19.619 0.006              4736  31  81 1.71 0.06 1.74 -1.03 0.12 +0.22 0.37 -0.21 0.24 +0.01 0.27 +0.08 0.13
For   101748     02 40 32.95 -34 32 33.7 20.764 0.010              18.909 0.004              4340  29  71 1.21 0.05 1.86 -0.81 0.11 +0.30 0.19 +0.27 0.16 +0.06 0.30 -0.07 0.11
For   101800     02 40 33.03 -34 32 47.2 20.005 0.006              17.624 0.004              3834  15  61 0.39 0.07 2.05 -0.99 0.11 -0.13 0.17 -0.40 0.16 -0.48 0.18 -0.48 0.09
For   102014     02 40 33.31 -34 30 23.3 21.459 0.033              19.875 0.006              4561  38  82 1.75 0.06 1.73 -0.88 0.12 -0.70 0.92 +0.20 0.24 -0.24 0.35 -0.30 0.20
For   102192     02 40 33.61 -34 31 56.8 20.895 0.010              19.012 0.004              4317  25  68 1.25 0.05 1.85 -0.76 0.11 -0.06 0.26 +0.10 0.18 +0.16 0.23 -0.13 0.11
For   102376     02 40 33.86 -34 27 54.6 20.477 0.009              18.510 0.003              4223  23  68 0.99 0.05 1.91 -1.02 0.11 +0.15 0.17 +0.20 0.12 -0.26 0.18 -0.26 0.10
For   102525     02 40 34.09 -34 27 46.7 21.802 0.014              20.447 0.008              4850  33  87 2.09 0.06 1.65 -1.04 0.14            +0.60 0.35 +0.48 0.40 +0.51 0.27
For   103384     02 40 35.43 -34 31 35.1 21.735 0.015              20.272 0.009              4704  38  87 1.97 0.06 1.68 -0.46 0.12            +0.06 0.31 -0.45 0.75 +0.10 0.20
For   103950     02 40 36.29 -34 29 08.6 21.722 0.014              20.240 0.007              4696  36  86 1.95 0.06 1.68 -0.78 0.12 +0.59 0.39 -0.25 0.34 -0.09 0.37 +0.02 0.28
For   104258     02 40 36.79 -34 33 06.0 21.464 0.011              19.908 0.007              4591  47  83 1.78 0.06 1.72 -1.20 0.13 +0.43 0.51 +0.85 0.25 -0.64 0.76 +0.30 0.23
For   104312     02 40 36.86 -34 31 49.0 20.572 0.007              18.709 0.003              4355  28  69 1.13 0.05 1.88 -0.59 0.11 +0.13 0.19 -0.16 0.16 +0.01 0.26 -0.33 0.11
For   104419     02 40 37.00 -34 30 16.8 21.880 0.014              20.403 0.009              4696  51  86 2.02 0.06 1.66 -0.65 0.12 -0.29 0.71 -0.59 0.71                      
For   104440     02 40 37.03 -34 29 27.0 21.341 0.013              20.032 0.007              4875  36  83 1.93 0.06 1.69 -2.29 0.21            +1.19 0.42 +0.86 0.45 +0.67 0.27
For   105140     02 40 38.19 -34 30 00.5 20.928 0.013              19.168 0.005              4402  26  73 1.37 0.06 1.82 -0.69 0.11 -0.14 0.23 +0.15 0.17 +0.14 0.19 +0.07 0.10
For   105212     02 40 38.33 -34 32 29.6 20.684 0.006              18.881 0.004              4381  33  71 1.23 0.05 1.85 -0.98 0.11 +0.33 0.18 +0.34 0.15 +0.54 0.27 -0.31 0.13
For   105464     02 40 38.76 -34 31 18.4 20.775 0.010              19.561 0.005              4937  29  75 1.75 0.05 1.73 -1.42 0.13 +0.75 0.54 -0.48 0.81 +1.10 0.34 -0.22 0.38
For   105648     02 40 39.07 -34 32 56.2 20.713 0.007              18.885 0.004              4340  31  71 1.22 0.05 1.85 -1.09 0.11 +0.24 0.54 -0.54 0.31 +0.09 0.18 -0.39 0.12
For   105967     02 40 39.57 -34 32 11.0 20.360 0.007              18.225 0.003              4145  27  66 0.79 0.05 1.96 -0.63 0.11 -0.13 0.26 -0.41 0.18 -0.06 0.27 -0.33 0.10
For   106830     02 40 41.05 -34 30 08.9 21.319 0.013              20.158 0.007              5021  30  77 2.02 0.05 1.66 -1.14 0.15 +0.80 0.66 +0.04 0.87 -0.20 0.68 -0.20 0.29
For   109139     02 40 45.39 -34 31 15.1 20.242 0.006              18.192 0.003              4262  24  63 0.84 0.05 1.94 -0.76 0.11 -0.08 0.32 -0.13 0.15 +0.04 0.19 -0.16 0.09
LeoI  61790      10 07 30.46 +12 21 32.6              20.336 0.018              19.117 0.011 4392  27  62 1.06 0.05 1.89 -1.41 0.14 +0.59 0.57 +0.60 0.41            -0.27 0.31
LeoI  61783      10 07 32.87 +12 21 02.0              21.147 0.026              20.077 0.022 4629  63  98 1.54 0.06 1.78 -1.64 0.16 +0.28 0.90 +0.04 0.91            -0.14 0.47
LeoI  72493      10 07 34.86 +12 12 43.9              20.258 0.017              19.054 0.009 4415  35  67 1.05 0.05 1.89 -1.63 0.12 +0.11 0.40 -0.11 0.37 +0.25 0.42 -0.11 0.15
LeoI  61757      10 07 37.01 +12 22 42.9              20.471 0.019              19.291 0.011 4445  36  65 1.16 0.05 1.87 -1.63 0.13 +0.03 0.96 +0.40 0.17 +0.77 0.55 +0.07 0.22
LeoI  61755      10 07 37.37 +12 22 27.3              21.140 0.025              20.089 0.019 4673  62  99 1.56 0.06 1.77 -1.81 0.22            +0.79 0.52                      
LeoI  61753      10 07 37.44 +12 19 18.2                                                     4296  19  54 1.35 0.05 1.82 -2.37 0.16 +1.10 0.55 +1.01 0.37 +0.40 0.79 -0.04 0.44
LeoI  72464      10 07 38.53 +12 13 11.0                                                     4938  40  85 1.75 0.05 1.73 -1.62 0.21            +0.25 0.68                      
LeoI  72463      10 07 38.60 +12 11 28.7              20.247 0.018              19.079 0.008 4503  45  75 1.09 0.05 1.89 -1.49 0.12 +0.29 0.32 +0.39 0.13 +0.62 0.51 +0.18 0.13
LeoI  61738      10 07 40.14 +12 21 32.2              20.779 0.022              19.652 0.015 4536  50  76 1.33 0.05 1.83 -1.96 0.21            +0.40 0.74            +1.06 0.30
LeoI  61733      10 07 40.43 +12 20 23.4              19.888 0.016              18.694 0.007 4486  38  75 0.93 0.05 1.92 -1.83 0.12 +0.55 0.30 +0.11 0.25 -0.05 0.33 +0.14 0.64
LeoI  72449      10 07 40.94 +12 13 03.6              19.745 0.016              18.298 0.006 4094  32  57 0.58 0.07 2.00 -1.55 0.11 +0.02 0.31 -0.25 0.28 -0.27 0.69 -0.30 0.09
LeoI  72437      10 07 42.15 +12 14 09.9              21.322 0.033              20.362 0.042 4897  90 164 1.75 0.07 1.73 -1.66 0.19            +0.64 0.62            +0.64 0.44
LeoI  72394      10 07 46.46 +12 16 20.7              21.204 0.032              20.191 0.032 4765  76 130 1.64 0.07 1.75 -1.48 0.15                       -0.51 0.79 +0.55 0.30
LeoI  61680      10 07 46.58 +12 20 55.8              19.693 0.016              18.157 0.007 4021  19  59 0.47 0.08 2.03 -1.70 0.11 +0.31 0.23 -0.02 0.27 -0.62 0.20 +0.23 0.10
LeoI  61666      10 07 48.93 +12 23 25.4              20.256 0.019              18.983 0.011 4310  25  57 0.97 0.06 1.91 -1.61 0.12            +0.17 0.35 -0.02 0.26 -0.28 0.55
LeoI  61647      10 07 51.73 +12 22 26.4              20.157 0.019              18.828 0.011 4246  20  55 0.87 0.06 1.94 -1.37 0.12 +0.29 0.31 +0.09 0.14 +0.01 0.26 -0.34 0.14
LeoI  61645      10 07 51.84 +12 21 14.1              21.165 0.031              20.090 0.036 4613  63 119 1.54 0.07 1.78 -2.01 0.20                                            
LeoI  61640      10 07 52.32 +12 19 27.0              20.536 0.022              19.218 0.013 4238  24  53 1.03 0.06 1.90 -2.69 0.13                       +0.63 0.26 +0.62 0.14
LeoI  61636      10 07 52.93 +12 20 20.5              20.246 0.019              18.994 0.012 4357  30  59 0.99 0.06 1.91 -1.68 0.12 +0.52 0.35 +0.20 0.18 -0.01 0.17 +0.02 0.12
LeoI  72332      10 07 53.70 +12 16 36.0              20.623 0.023              19.470 0.019 4486  52  76 1.24 0.05 1.85 -1.44 0.12 -0.13 0.50 +0.27 0.22 -0.23 0.37 +0.12 0.14
LeoI  72295      10 07 55.82 +12 17 54.2              20.449 0.019              19.309 0.013 4503  46  74 1.19 0.05 1.86 -1.71 0.12 +0.99 0.32 +0.32 0.24 +0.10 0.14 +0.10 0.16
LeoI  72240      10 07 58.41 +12 15 15.1              21.219 0.032              20.310 0.032 5040  84 158 1.77 0.07 1.72 -1.34 0.16                       +0.47 0.53 -0.39 0.80
LeoI  61563      10 07 59.25 +12 20 35.9              19.826 0.017              18.433 0.009 4192  21  57 0.68 0.07 1.98 -1.52 0.11 +0.09 0.32 -0.22 0.23 -0.10 0.22 -0.11 0.09
LeoI  72204      10 07 59.79 +12 16 52.8              20.324 0.022              19.186 0.014 4547  39  83 1.15 0.05 1.87 -1.38 0.12 -0.34 0.83 -0.12 0.47 -0.43 0.23 -0.10 0.11
LeoI  61551      10 08 00.00 +12 21 08.9              19.879 0.017              18.611 0.011 4354  29  68 0.84 0.06 1.94 -2.38 0.12            +0.53 0.26 +0.18 0.16 -0.13 0.22
LeoI  61550      10 08 00.01 +12 18 48.1              20.500 0.020              19.319 0.017 4451  32  66 1.17 0.05 1.87 -1.77 0.12 +0.29 0.73 -0.26 0.57 -0.20 0.14 -0.09 0.16
LeoI  61536      10 08 00.83 +12 20 40.8              20.113 0.018              18.871 0.013 4399  36  65 0.95 0.05 1.92 -1.12 0.11 +0.45 0.31 -0.29 0.28 -0.20 0.38 -0.55 0.14
LeoI  61529      10 08 01.01 +12 18 43.6              20.660 0.023              19.508 0.017 4487  36  73 1.26 0.05 1.84 -1.54 0.12 +0.39 0.34 +0.23 0.35 +0.01 0.31 +0.12 0.14
LeoI  61531      10 08 01.01 +12 20 21.6              20.537 0.020              19.537 0.024 4839  49  98 1.40 0.06 1.81 -1.29 0.12 -0.02 0.23 +0.20 0.19 +0.00 0.18 +0.06 0.16
LeoI  72166      10 08 01.16 +12 18 07.8              20.754 0.024              19.586 0.019 4482  36  71 1.28 0.05 1.84 -1.44 0.12 -0.02 0.32 +0.10 0.14 -0.02 0.16 -0.09 0.21
LeoI  61524      10 08 01.24 +12 21 19.6              20.334 0.022              19.218 0.019 4574  47  91 1.18 0.05 1.86 -1.65 0.12            -0.18 0.64 -0.61 0.34 +0.13 0.23
LeoI  61517      10 08 01.78 +12 20 55.3              20.574 0.024              19.405 0.019 4461  36  71 1.21 0.05 1.86 -1.21 0.11 +0.18 0.36 +0.22 0.23 -0.20 0.13 -0.36 0.14
LeoI  72134      10 08 01.88 +12 17 55.5              19.794 0.017              18.416 0.011 4209  28  58 0.68 0.07 1.98 -1.58 0.11 +0.11 0.28 +0.08 0.12 +0.10 0.23 -0.11 0.09
LeoI  72130      10 08 01.96 +12 16 12.3              20.532 0.022              19.283 0.020 4342  33  57 1.10 0.06 1.88 -1.27 0.12 -0.34 0.70            -0.36 0.42 -0.40 0.28
LeoI  72123      10 08 02.14 +12 17 35.4              20.257 0.018              18.988 0.015 4335  22  57 0.98 0.06 1.91 -1.84 0.12                       -0.04 0.20 -0.14 0.10
LeoI  72115      10 08 02.35 +12 15 36.6              21.166 0.029              20.231 0.033 5045  83 147 1.72 0.07 1.74 -1.53 0.19 +0.86 0.69                       -0.13 0.74
LeoI  72107      10 08 02.60 +12 16 52.0              21.080 0.028              19.962 0.023 4529  45  90 1.46 0.06 1.80 -1.59 0.12 +0.58 0.49 -0.35 0.78 -0.21 0.79           
LeoI  72095      10 08 02.93 +12 17 56.8              20.317 0.018              19.116 0.018 4416  33  67 1.07 0.05 1.89 -1.68 0.12 +0.14 0.46 +0.47 0.17 +0.10 0.17 +0.09 0.09
LeoI  61492      10 08 03.25 +12 20 17.7              19.541 0.016              18.144 0.008 4210  26  56 0.57 0.08 2.01 -1.24 0.11 +0.09 0.16 -0.07 0.19 -0.22 0.15 -0.18 0.10
LeoI  72080      10 08 03.56 +12 14 59.8              21.151 0.030              20.129 0.033 4755  72 127 1.61 0.07 1.76 -1.78 0.19 +0.57 0.99                                 
LeoI  61483      10 08 03.60 +12 19 24.9              20.937 0.024              19.796 0.024 4503  43  81 1.38 0.06 1.82 -1.63 0.12            +0.53 0.22 +0.14 0.28 -0.17 0.21
LeoI  61476      10 08 03.85 +12 18 43.2              20.581 0.022              19.370 0.017 4410  28  60 1.16 0.05 1.87 -1.39 0.11 +0.12 0.33 +0.39 0.16 +0.08 0.19 -0.08 0.14
LeoI  72061      10 08 04.06 +12 13 46.7              21.045 0.025              19.958 0.026 4585  52  99 1.48 0.06 1.79 -1.44 0.14            -0.02 0.59            -0.00 0.22
LeoI  72058      10 08 04.22 +12 18 20.5              21.314 0.029              20.275 0.035 4703  68 126 1.65 0.07 1.75 -1.37 0.13 +0.08 0.60 +0.11 0.39 -0.01 0.40 -0.04 0.26
LeoI  61462      10 08 04.41 +12 19 10.3              20.775 0.024              19.657 0.024 4553  55  88 1.34 0.06 1.82 -1.62 0.12            +0.15 0.43 +0.25 0.39 -0.55 0.37
LeoI  61463      10 08 04.47 +12 21 52.6              20.822 0.028              19.736 0.025 4571  60 102 1.40 0.06 1.81 -1.48 0.13            +0.30 0.35 -0.68 0.74 -0.43 0.36
LeoI  72044      10 08 04.57 +12 17 55.6              19.824 0.017              18.580 0.010 4415  27  69 0.85 0.05 1.94 -1.77 0.11 +0.07 0.37 +0.04 0.53 -0.13 0.15 -0.10 0.09
LeoI  61454      10 08 04.94 +12 20 36.0              20.430 0.021              19.314 0.015 4571  42  85 1.22 0.05 1.85 -1.17 0.12 +0.13 0.46            -0.01 0.44 -0.02 0.21
LeoI  61444      10 08 05.18 +12 19 26.3              20.239 0.018              19.075 0.015 4480  43  76 1.09 0.05 1.89 -1.74 0.12 +0.35 0.56 -0.39 0.79 +0.18 0.27 -0.36 0.24
LeoI  61441      10 08 05.23 +12 18 59.4              20.252 0.019              19.155 0.011 4662  49  81 1.17 0.05 1.87 -1.37 0.12            +0.38 0.21 +0.53 0.31 +0.04 0.20
LeoI  72013      10 08 05.25 +12 14 54.4              21.143 0.028              20.079 0.025 4629  64 106 1.55 0.06 1.78 -1.18 0.12            -0.18 0.59 +0.38 0.48 +0.26 0.23
LeoI  61431      10 08 05.47 +12 21 46.4              19.893 0.019              18.526 0.010 4206  29  57 0.73 0.06 1.97 -1.51 0.11 +0.91 0.29            -0.37 0.26 -0.10 0.12
LeoI  61423      10 08 05.75 +12 21 12.0              21.032 0.032              20.139 0.029 5147 100 163 1.72 0.07 1.74 -1.04 0.16            +0.49 0.39 +1.01 0.82 +0.30 0.42
LeoI  61417      10 08 05.77 +12 18 44.8              20.656 0.024              19.626 0.023 4726  52 105 1.41 0.06 1.81 -1.49 0.12 +0.35 0.39 +0.18 0.26 +0.18 0.21 +0.24 0.16
LeoI  61416      10 08 05.81 +12 19 56.5              20.092 0.019              18.805 0.009 4308  23  59 0.90 0.06 1.93 -1.42 0.12 +0.00 0.74 +0.28 0.17 +0.02 0.47 +0.00 0.17
LeoI  61411      10 08 06.01 +12 19 51.2              20.297 0.019              19.146 0.015 4520  35  77 1.12 0.05 1.88 -1.59 0.12 +0.06 0.45 +0.18 0.19 -0.36 0.23 -0.14 0.15
LeoI  71963      10 08 06.41 +12 16 26.9              19.459 0.016              17.973 0.007 4102  36  62 0.44 0.09 2.04 -1.55 0.11 +0.62 0.27            -0.10 0.24 -0.20 0.09
LeoI  61398      10 08 06.46 +12 21 21.9              21.198 0.030              20.200 0.032 4845  77 132 1.66 0.07 1.75 -1.56 0.18 +1.01 0.59 +0.23 0.65 +0.81 0.62 +0.41 0.42
LeoI  61395      10 08 06.47 +12 19 36.0              20.611 0.023              19.526 0.017 4624  48  92 1.32 0.06 1.83 -1.83 0.15 +0.51 0.79 +0.61 0.38 -0.26 0.74 -0.29 0.49
LeoI  71955      10 08 06.59 +12 17 58.8              20.720 0.027              19.771 0.033 4953  67 131 1.53 0.07 1.78 -1.09 0.12            -0.22 0.44 -0.52 0.38 -0.07 0.28
LeoI  71950      10 08 06.65 +12 17 25.6              20.919 0.027              19.775 0.021 4498  42  83 1.37 0.06 1.82 -1.52 0.12 +0.12 0.43 +0.20 0.76 +0.07 0.26 -0.03 0.15
LeoI  71948      10 08 06.68 +12 17 48.7              19.557 0.017              18.093 0.009 4072  20  61 0.50 0.08 2.02 -1.34 0.11 +0.00 0.34 -0.16 0.17 -0.10 0.18 -0.00 0.09
LeoI  71936      10 08 06.84 +12 15 20.0              20.589 0.023              19.438 0.015 4490  40  72 1.23 0.05 1.85 -1.64 0.13            +0.45 0.32 -0.18 0.51 +0.10 0.14
LeoI  61387      10 08 06.90 +12 21 26.4              20.204 0.019              19.010 0.015 4439  37  72 1.04 0.05 1.90 -1.70 0.12            +0.56 0.23 +0.09 0.41 -0.25 0.22
LeoI  71932      10 08 06.93 +12 15 13.1              20.125 0.018              18.869 0.012 4351  27  62 0.94 0.05 1.92 -1.19 0.11 +0.10 0.47 +0.38 0.12 +0.17 0.14 +0.09 0.13
LeoI  61378      10 08 07.16 +12 20 13.2              20.380 0.019              19.332 0.015 4742  41  88 1.28 0.05 1.84 -1.09 0.12 +0.29 0.28 +0.10 0.22 -0.03 0.18 -0.25 0.16
LeoI  71912      10 08 07.35 +12 17 54.4              21.217 0.030              20.209 0.033 4783  66 130 1.65 0.07 1.75 -1.37 0.14 +0.61 0.63 +0.29 0.50 -0.18 0.70 -0.59 0.68
LeoI  71906      10 08 07.45 +12 16 08.6              19.518 0.016              18.128 0.008 4239  21  55 0.58 0.08 2.01 -1.56 0.11 +0.04 0.19 -0.13 0.18 -0.07 0.14 -0.10 0.08
LeoI  71904      10 08 07.49 +12 17 34.3              20.079 0.019              18.827 0.015 4399  27  64 0.93 0.05 1.92 -1.54 0.11 +0.29 0.23 +0.37 0.14 +0.22 0.15 +0.10 0.09
LeoI  71893      10 08 07.58 +12 13 13.7              21.065 0.030              20.060 0.027 4792  66 124 1.59 0.06 1.77 -1.46 0.16                       +0.10 0.67           
LeoI  71889      10 08 07.64 +12 15 00.0              21.372 0.029              20.392 0.033 4817  82 138 1.75 0.07 1.73 -1.86 0.19            +0.66 0.44 -0.20 0.59 +0.73 0.33
LeoI  71890      10 08 07.64 +12 16 14.6              19.988 0.017              18.655 0.011 4255  24  57 0.81 0.06 1.95 -1.39 0.11 +0.87 0.29 -0.36 0.38 +0.52 0.50 -0.26 0.13
LeoI  61351      10 08 07.76 +12 18 44.8              21.170 0.029              20.226 0.037 4915  71 157 1.71 0.07 1.74 -1.08 0.12 +0.28 0.34            -0.25 0.23 -0.14 0.24
LeoI  61347      10 08 07.85 +12 21 00.3              19.790 0.017              18.532 0.011 4385  34  68 0.82 0.06 1.95 -1.98 0.12 -0.08 0.94 -0.00 0.38 +0.01 0.56 +0.14 0.62
LeoI  61336      10 08 08.00 +12 19 24.3              20.048 0.019              18.738 0.011 4307  29  58 0.85 0.06 1.94 -1.09 0.11 +0.35 0.22 -0.22 0.23 +0.24 0.19 -0.07 0.17
LeoI  61331      10 08 08.06 +12 19 53.6              19.791 0.018              18.459 0.008 4268  23  62 0.74 0.06 1.97 -1.34 0.11 -0.61 0.92 -0.07 0.18 +0.00 0.19 -0.00 0.09
LeoI  71870      10 08 08.06 +12 15 30.4              20.203 0.018              19.000 0.012 4419  37  69 1.03 0.05 1.90 -1.18 0.12 +0.66 0.26 -0.35 0.30 -0.43 0.31 -0.30 0.35
LeoI  61329      10 08 08.13 +12 20 22.2              20.410 0.021              19.247 0.016 4473  43  72 1.15 0.05 1.87 -1.51 0.12 +0.21 0.52            -0.09 0.63 +0.13 0.14
LeoI  71860      10 08 08.17 +12 17 39.5              20.703 0.023              19.402 0.025 4260  27  54 1.12 0.06 1.88 -1.94 0.12 +0.19 0.59 +0.31 0.28 +0.13 0.20 +0.10 0.14
LeoI  71859      10 08 08.17 +12 15 33.6              21.125 0.029              20.088 0.037 4681  65 131 1.58 0.07 1.77 -1.38 0.12            -0.54 0.79 +0.21 0.40 +0.00 0.22
LeoI  71861      10 08 08.17 +12 17 28.8              20.914 0.023              19.733 0.030 4409  43  77 1.32 0.06 1.83 -1.33 0.12                       -0.67 0.41 -0.28 0.27
LeoI  71856      10 08 08.24 +12 15 23.4              21.195 0.028              20.136 0.034 4638  66 119 1.58 0.07 1.77 -1.57 0.13 +0.61 0.35                       -0.25 0.38
LeoI  71834      10 08 08.61 +12 16 27.5              19.155 0.016              17.866 0.009 4432  22  70 0.56 0.07 2.01 -1.48 0.11 -0.19 0.28 -0.08 0.14 -0.00 0.14 -0.00 0.09
LeoI  71829      10 08 08.69 +12 18 15.1              21.123 0.027              20.037 0.034 4600  65 109 1.51 0.07 1.78 -1.19 0.12                       -0.33 0.46           
LeoI  71821      10 08 08.80 +12 17 52.4              20.346 0.020              19.255 0.015 4632  42  84 1.21 0.05 1.86 -1.33 0.12            +0.16 0.25 -0.23 0.26 -0.32 0.11
LeoI  71809      10 08 08.92 +12 15 39.3              19.650 0.017              18.270 0.007 4233  22  62 0.63 0.07 1.99 -1.17 0.11 -0.05 0.18 -0.30 0.18 -0.20 0.13 -0.32 0.11
LeoI  61288      10 08 09.18 +12 19 56.3              20.034 0.018              18.811 0.013 4407  32  71 0.95 0.05 1.92 -1.28 0.11            -0.13 0.25 +0.42 0.22 +0.10 0.09
LeoI  61282      10 08 09.33 +12 21 53.9              20.556 0.022              19.509 0.021 4704  55  98 1.35 0.06 1.82 -1.19 0.12 -0.21 0.64 -0.51 0.58 -0.23 0.20 -0.13 0.22
LeoI  61270      10 08 09.60 +12 21 52.2              21.352 0.036              20.423 0.037 5023  89 165 1.80 0.07 1.72 -2.06 0.42                                            
LeoI  61264      10 08 09.73 +12 18 53.2              20.618 0.022              19.532 0.021 4611  48  94 1.32 0.06 1.83 -1.42 0.12                       -0.20 0.68 +0.04 0.20
LeoI  61256      10 08 09.91 +12 19 14.3              21.209 0.032              20.186 0.031 4714  58 127 1.63 0.07 1.76 -1.10 0.12 +0.00 0.55 -0.29 0.37 +0.10 0.19 +0.09 0.14
LeoI  61260      10 08 09.91 +12 21 24.1              19.846 0.018              18.544 0.010 4315  27  64 0.79 0.06 1.96 -1.56 0.12 +0.28 0.33 -0.57 0.63 +0.21 0.23 +0.09 0.09
LeoI  61257      10 08 09.95 +12 20 46.0              20.729 0.023              19.643 0.024 4599  48  97 1.36 0.06 1.82 -1.12 0.12 -0.14 0.45 +0.26 0.37 -0.30 0.52 +0.14 0.20
LeoI  61252      10 08 09.98 +12 19 27.8              20.863 0.026              19.805 0.022 4680  49 103 1.45 0.06 1.80 -1.37 0.12            +0.27 0.21 +0.04 0.30 +0.00 0.20
LeoI  61247      10 08 10.11 +12 22 07.2              20.604 0.021              19.483 0.016 4542  46  78 1.28 0.05 1.84 -1.84 0.13 +0.09 0.91 +0.54 0.36 +0.21 0.44 -0.00 0.13
LeoI  71736      10 08 10.15 +12 16 03.3              19.687 0.017              18.326 0.009 4256  23  63 0.67 0.07 1.98 -1.28 0.11 +0.07 0.16 -0.32 0.18 -0.15 0.15 -0.06 0.22
LeoI  71733      10 08 10.20 +12 17 31.5              20.465 0.020              19.249 0.015 4389  28  60 1.11 0.05 1.88 -1.63 0.12 +0.57 0.32 -0.09 0.44 +0.38 0.24 -0.19 0.23
LeoI  61231      10 08 10.58 +12 20 30.0              20.375 0.020              19.233 0.018 4516  42  79 1.17 0.05 1.87 -1.47 0.12            -0.16 0.46            +0.08 0.18
LeoI  61226      10 08 10.66 +12 21 04.4              20.966 0.028              19.895 0.025 4618  54 103 1.47 0.06 1.79 -1.42 0.14 +0.76 0.61 +0.25 0.61            -0.11 0.42
LeoI  71692      10 08 10.72 +12 16 57.6              21.046 0.026              20.033 0.026 4773  63 115 1.58 0.06 1.77 -1.94 0.20                       +0.84 0.54 +0.19 0.63
LeoI  61221      10 08 10.73 +12 20 06.5              21.221 0.030              20.180 0.031 4682  68 121 1.61 0.07 1.76 -1.47 0.18 +0.70 0.86                       -0.11 0.62
LeoI  71688      10 08 10.75 +12 17 24.1              19.162 0.016              17.624 0.007 4022  17  56 0.30 0.10 2.07 -1.28 0.11            -0.52 0.23 -0.18 0.13 -0.12 0.09
LeoI  71687      10 08 10.75 +12 16 54.4              20.597 0.022              19.581 0.020 4766  50 102 1.40 0.06 1.81 -1.35 0.12 +0.13 0.37 -0.01 0.23 +0.24 0.21 -0.00 0.12
LeoI  61219      10 08 10.79 +12 20 55.6              19.457 0.017              17.953 0.010 4038  23  61 0.42 0.09 2.04 -1.61 0.11 -0.23 0.31            +0.04 0.16 -0.40 0.09
LeoI  71676      10 08 10.86 +12 15 34.0              20.906 0.025              19.814 0.027 4602  51 100 1.42 0.06 1.81 -1.79 0.13            +0.59 0.26 +0.22 0.36 +0.39 0.19
LeoI  71670      10 08 10.93 +12 17 15.6              20.371 0.019              19.156 0.015 4405  29  61 1.08 0.05 1.89 -1.14 0.12 +0.02 0.37 +0.38 0.19 +0.31 0.24 +0.00 0.14
LeoI  61214      10 08 10.95 +12 21 56.6              19.454 0.017              18.013 0.007 4133  26  64 0.49 0.08 2.03 -1.68 0.11 +0.22 0.25 -0.29 0.37 -0.20 0.20 -0.20 0.09
LeoI  71660      10 08 11.03 +12 15 45.5              21.188 0.028              20.132 0.029 4648  59 111 1.58 0.06 1.77 -2.00 0.14 +0.78 0.74 +0.69 0.43 +0.09 0.39 +0.47 0.31
LeoI  61206      10 08 11.06 +12 19 46.4              20.337 0.020              19.185 0.015 4500  38  76 1.14 0.05 1.87 -1.77 0.12 +0.57 0.52            +0.29 0.19 -0.67 0.31
LeoI  71659      10 08 11.10 +12 18 15.6              20.539 0.021              19.332 0.014 4398  27  60 1.15 0.05 1.87 -2.08 0.12 +0.90 0.26 +0.21 0.77 +0.18 0.19 -0.03 0.14
LeoI  71641      10 08 11.37 +12 16 53.7              20.907 0.027              19.802 0.023 4563  55  93 1.41 0.06 1.81 -1.71 0.13 +0.76 0.49 -0.13 0.67 +0.42 0.34 +0.27 0.22
LeoI  61189      10 08 11.38 +12 20 36.2              21.409 0.035              20.429 0.044 4866  88 162 1.76 0.07 1.73 -1.43 0.21 +1.00 0.79                       +0.19 0.57
LeoI  71632      10 08 11.41 +12 15 00.3              21.360 0.033              20.374 0.042 4820  81 152 1.73 0.07 1.73 -1.15 0.13 +0.08 0.70 +0.04 0.42 -0.41 0.56 -0.09 0.32
LeoI  71612      10 08 11.72 +12 16 51.8              20.514 0.022              19.273 0.014 4349  24  56 1.11 0.05 1.88 -1.40 0.11 +0.56 0.18 +0.12 0.47 +0.16 0.18 -0.06 0.22
LeoI  61170      10 08 11.73 +12 18 47.7              20.800 0.027              19.664 0.027 4526  51  92 1.33 0.06 1.83 -1.25 0.12 +0.48 0.38 +0.58 0.15 +0.26 0.25 +0.37 0.15
LeoI  61168      10 08 11.78 +12 19 07.0              20.222 0.020              18.970 0.014 4351  27  60 0.98 0.05 1.91 -1.62 0.12 +0.33 0.42 +0.28 0.21 -0.00 0.13 -0.11 0.57
LeoI  61159      10 08 11.95 +12 18 38.8              20.964 0.030              19.797 0.029 4438  45  86 1.36 0.06 1.82 -1.92 0.12            -0.10 0.76 +0.10 0.27 +0.06 0.19
LeoI  61151      10 08 12.26 +12 23 19.5              19.239 0.016              17.670 0.007 4080  26  57 0.30 0.10 2.07 -1.91 0.11 -0.26 0.97 -0.09 0.35 +0.19 0.18 -0.10 0.09
LeoI  61142      10 08 12.30 +12 19 12.3              21.031 0.028              19.906 0.024 4520  45  90 1.43 0.06 1.80 -1.37 0.12            +0.02 0.30 -0.07 0.28 -0.20 0.10
LeoI  71559      10 08 12.34 +12 15 50.5              21.159 0.025              20.054 0.026 4559  50  91 1.51 0.06 1.79 -2.83 0.21            +1.27 0.43                      
LeoI  71561      10 08 12.35 +12 17 57.5              19.773 0.020              18.447 0.007 4316  23  63 0.74 0.06 1.97 -1.33 0.11 -0.12 0.27 +0.03 0.15 +0.12 0.20 +0.10 0.11
LeoI  61137      10 08 12.36 +12 18 59.5              20.893 0.028              19.836 0.025 4646  50 110 1.46 0.06 1.80 -1.58 0.12 +0.71 0.30 +0.11 0.31 -0.20 0.29 +0.32 0.17
LeoI  61127      10 08 12.54 +12 19 46.1              20.906 0.028              19.851 0.025 4675  62 109 1.47 0.06 1.79 -1.27 0.14 +0.97 0.41            -0.41 0.81 +0.22 0.34
LeoI  61128      10 08 12.59 +12 22 39.8              20.625 0.023              19.437 0.019 4435  32  65 1.21 0.05 1.86 -1.81 0.13 +0.78 0.44            -0.06 0.37 +0.39 0.19
LeoI  61115      10 08 12.72 +12 19 06.4              21.115 0.029              19.985 0.030 4480  51  96 1.46 0.06 1.80 -1.63 0.13 +0.79 0.48            -0.12 0.39 -0.12 0.17
LeoI  71520      10 08 12.91 +12 18 01.1              20.640 0.022              19.439 0.021 4418  30  63 1.20 0.05 1.86 -1.68 0.12 +0.17 0.41 +0.24 0.29 +0.19 0.14 +0.17 0.13
LeoI  71502      10 08 13.15 +12 17 45.1              20.868 0.025              19.718 0.027 4467  43  84 1.34 0.06 1.83 -1.34 0.12 +0.29 0.48 +0.61 0.29 -0.10 0.34 +0.13 0.24
LeoI  71492      10 08 13.23 +12 16 31.0              20.854 0.024              19.671 0.028 4438  37  76 1.30 0.06 1.84 -1.44 0.12 +0.58 0.26 +0.08 0.42 +0.29 0.27 -0.03 0.12
LeoI  71478      10 08 13.41 +12 15 40.5              20.846 0.024              19.745 0.024 4575  45  93 1.39 0.06 1.81 -1.16 0.12 +0.23 0.44 -0.10 0.42 +0.37 0.34 +0.09 0.84
LeoI  61067      10 08 13.41 +12 21 49.4              20.893 0.025              19.837 0.025 4676  56 107 1.46 0.06 1.80 -1.34 0.14                       -0.57 0.75           
LeoI  71467      10 08 13.54 +12 16 35.6              21.085 0.026              20.026 0.025 4646  54 104 1.53 0.06 1.78 -1.23 0.13            +0.09 0.42 +0.26 0.43           
LeoI  71452      10 08 13.69 +12 16 03.1              20.998 0.025              19.828 0.026 4445  39  77 1.37 0.06 1.82 -1.56 0.13 +0.57 0.46 +0.16 0.46 +0.20 0.47 -0.12 0.23
LeoI  61046      10 08 13.71 +12 20 58.9              19.891 0.017              18.498 0.011 4182  23  55 0.70 0.07 1.98 -1.11 0.11 +0.10 0.32 -0.26 0.27 +0.20 0.15 -0.16 0.10
LeoI  61043      10 08 13.75 +12 19 07.8              20.424 0.022              19.326 0.016 4658  40  91 1.24 0.05 1.85 -1.23 0.12 +0.12 0.26 +0.08 0.18 -0.03 0.21 -0.29 0.19
LeoI  61041      10 08 13.78 +12 20 14.6              20.786 0.026              19.697 0.023 4606  59  97 1.38 0.06 1.82 -1.37 0.13            +0.51 0.39            +0.07 0.33
LeoI  61035      10 08 13.85 +12 18 55.9              21.101 0.030              20.124 0.035 4867  62 148 1.64 0.07 1.75 -0.82 0.12 -0.10 0.40 -0.35 0.29 -0.53 0.31 -0.28 0.21
LeoI  71399      10 08 14.19 +12 15 17.2              21.094 0.034              20.098 0.035 4787  94 144 1.62 0.07 1.76 -1.74 0.14            +0.23 0.50 -0.30 0.54 +0.23 0.32
LeoI  61015      10 08 14.26 +12 21 16.4              20.491 0.022              19.495 0.019 4858  48  91 1.38 0.06 1.82 -1.51 0.14 +0.65 0.48            -0.14 0.42           
LeoI  71390      10 08 14.34 +12 17 24.8              20.355 0.019              19.113 0.018 4355  33  59 1.04 0.06 1.90 -1.27 0.11 +0.30 0.25 -0.05 0.26 -0.11 0.25 -0.48 0.15
LeoI  71349      10 08 14.61 +12 15 25.0              20.884 0.026              19.731 0.021 4462  39  78 1.34 0.06 1.82 -1.63 0.12 +0.58 0.52 -0.10 0.83 -0.20 0.27 -0.59 0.42
LeoI  71345      10 08 14.65 +12 14 46.6              20.692 0.022              19.571 0.023 4568  44  87 1.31 0.06 1.83 -1.67 0.12 +0.90 0.37 +0.30 0.33 -0.03 0.19 +0.10 0.15
LeoI  60983      10 08 14.70 +12 19 28.9              21.049 0.028              19.991 0.031 4678  60 117 1.52 0.06 1.78 -1.69 0.13            +0.20 0.73 +0.27 0.30 -0.18 0.36
LeoI  71342      10 08 14.70 +12 15 12.7              21.256 0.035              20.206 0.038 4662  80 134 1.61 0.07 1.76 -3.01 0.29                       +0.63 0.52           
LeoI  60970      10 08 14.93 +12 20 43.6              19.468 0.017              18.022 0.008 4138  26  64 0.49 0.08 2.03 -1.41 0.11 +0.28 0.19 +0.00 0.18 +0.10 0.16 +0.10 0.09
LeoI  71302      10 08 15.05 +12 15 17.0              21.088 0.030              19.986 0.025 4566  54  98 1.48 0.06 1.79 -1.52 0.12                       -0.18 0.32 -0.66 0.49
LeoI  60961      10 08 15.11 +12 22 06.6              20.755 0.025              19.666 0.022 4628  51  95 1.37 0.06 1.82 -1.39 0.13                       +0.59 0.47 -0.22 0.82
LeoI  60944      10 08 15.32 +12 19 46.8              20.638 0.023              19.580 0.018 4704  51  96 1.37 0.06 1.82 -1.08 0.12 +0.12 0.44 -0.03 0.42 +0.17 0.35 -0.21 0.39
LeoI  71256      10 08 15.34 +12 11 24.0              20.714 0.025              19.601 0.018 4546  47  86 1.33 0.06 1.83 -1.37 0.12 +0.82 0.36 +0.51 0.30 -0.56 0.57 +0.06 0.19
LeoI  71262      10 08 15.36 +12 14 12.4              19.490 0.016              18.134 0.009 4294  19  52 0.61 0.07 2.00 -1.30 0.11 +0.02 0.24 -0.23 0.19 +0.16 0.13 +0.10 0.10
LeoI  60939      10 08 15.42 +12 18 44.4              19.921 0.018              18.680 0.013 4393  35  71 0.89 0.05 1.93 -1.19 0.11 -0.28 0.48            +0.01 0.21 -0.11 0.09
LeoI  60938      10 08 15.44 +12 19 31.9              20.327 0.022              19.262 0.016 4732  41  88 1.24 0.06 1.85 -1.03 0.12 -0.08 0.42 -0.15 0.23 +0.08 0.19 -0.28 0.15
LeoI  71250      10 08 15.47 +12 18 01.5              20.551 0.022              19.385 0.017 4474  34  70 1.20 0.05 1.86 -1.67 0.12 +0.36 0.35 -0.07 0.41 +0.15 0.22 -0.00 0.15
LeoI  71244      10 08 15.49 +12 17 16.0              20.377 0.021              19.215 0.014 4551  32  72 1.14 0.05 1.87 -1.26 0.11 +0.08 0.25 +0.10 0.26 -0.22 0.26 -0.06 0.37
LeoI  71228      10 08 15.58 +12 13 15.0              20.303 0.019              19.096 0.011 4414  29  65 1.06 0.05 1.89 -1.35 0.12 +0.25 0.28 -0.22 0.32 -0.68 0.31 -0.11 0.13
LeoI  60929      10 08 15.63 +12 21 24.2              20.528 0.024              19.391 0.025 4497  45  88 1.23 0.06 1.85 -1.16 0.12 +0.43 0.38 +0.17 0.18 -0.03 0.35 -0.16 0.30
LeoI  60926      10 08 15.69 +12 18 51.8              21.150 0.031              20.117 0.027 4710  61 121 1.59 0.06 1.77 -1.44 0.13                       -0.38 0.41           
LeoI  60914      10 08 15.85 +12 20 32.4              19.182 0.015              17.510 0.007 3979  20  60 0.20 0.11 2.10 -1.23 0.11 +0.12 0.22 -0.43 0.23 -0.26 0.15 -0.20 0.09
LeoI  71204      10 08 15.88 +12 16 07.5              21.520 0.039              20.401 0.042 4502  62 118 1.64 0.07 1.75 -1.66 0.16            +0.43 0.59 +0.20 0.60 +0.21 0.42
LeoI  71195      10 08 15.94 +12 14 49.6              20.446 0.022              19.238 0.014 4410  29  62 1.12 0.05 1.88 -1.54 0.12 +0.67 0.28 +0.39 0.23 +0.10 0.22 -0.13 0.27
LeoI  71187      10 08 16.05 +12 15 17.2              20.793 0.021              19.662 0.021 4517  40  79 1.33 0.05 1.83 -1.53 0.12                       -0.41 0.28           
LeoI  60898      10 08 16.06 +12 19 22.6              20.157 0.020              18.931 0.013 4403  55  66 0.99 0.05 1.91 -1.94 0.13            -0.16 0.73 +0.05 0.65           
LeoI  60904      10 08 16.07 +12 24 04.0              20.164 0.020              19.046 0.017 4589  47  85 1.11 0.05 1.88 -1.47 0.12            +0.34 0.35            -0.07 0.26
LeoI  71186      10 08 16.08 +12 15 37.2              21.151 0.027              20.143 0.030 4748  68 126 1.62 0.06 1.76 -1.80 0.14 +0.22 0.91            -0.26 0.45 -0.58 0.94
LeoI  60907      10 08 16.09 +12 25 34.5              20.412 0.020              19.236 0.018 4481  41  69 1.14 0.05 1.87 -1.19 0.12 +0.50 0.48            -0.39 0.90 -0.38 0.27
LeoI  71151      10 08 16.46 +12 15 59.5              19.510 0.020              18.116 0.008 4240  19  55 0.57 0.08 2.01 -1.26 0.11 -0.18 0.21 -0.01 0.14 +0.09 0.12 -0.01 0.14
LeoI  60865      10 08 16.50 +12 18 40.8              20.435 0.024              19.306 0.018 4508  40  87 1.20 0.06 1.86 -1.31 0.12 -0.02 0.18 -0.06 0.23 +0.03 0.34 -0.08 0.34
LeoI  60856      10 08 16.56 +12 18 39.2              20.441 0.021              19.266 0.017 4455  37  69 1.15 0.05 1.87 -1.62 0.12            -0.34 0.57 +0.24 0.25 +0.15 0.15
LeoI  60840      10 08 16.81 +12 19 05.8              20.115 0.019              18.823 0.011 4307  23  58 0.90 0.06 1.93 -1.14 0.11 -0.64 0.55 -0.22 0.23            -0.31 0.12
LeoI  60841      10 08 16.88 +12 23 05.0              19.628 0.017              18.150 0.009 4085  25  59 0.51 0.08 2.02 -1.57 0.11 +0.01 0.28 -0.13 0.24 -0.01 0.13 -0.10 0.25
LeoI  71095      10 08 16.98 +12 13 57.4              20.215 0.019              18.981 0.012 4383  29  63 1.00 0.05 1.91 -1.64 0.12 +0.27 0.36 +0.25 0.17 +0.05 0.29 +0.00 0.16
LeoI  71093      10 08 17.04 +12 16 26.7              20.386 0.023              19.245 0.015 4528  42  81 1.17 0.05 1.87 -1.50 0.12 -0.24 0.72            -0.40 0.16 -0.31 0.14
LeoI  71094      10 08 17.07 +12 18 14.9              19.348 0.017              17.702 0.007 3952  17  58 0.26 0.10 2.08 -1.47 0.11 -0.14 0.16 +0.15 0.14 -0.17 0.14 +0.13 0.09
LeoI  60820      10 08 17.07 +12 20 13.3              19.976 0.018              18.781 0.012 4457  35  77 0.96 0.05 1.92 -1.25 0.12 +0.14 0.34 -0.45 0.41 -0.34 0.33 -0.14 0.15
LeoI  60810      10 08 17.11 +12 19 28.5              20.194 0.020              19.013 0.014 4471  42  74 1.05 0.05 1.89 -1.80 0.13            +0.50 0.39 +0.11 0.54 +0.46 0.18
LeoI  71077      10 08 17.12 +12 12 38.9              20.732 0.025              19.580 0.022 4489  42  78 1.29 0.05 1.84 -1.62 0.12 +0.87 0.32 +0.19 0.38 -0.54 0.55 +0.01 0.21
LeoI  60806      10 08 17.14 +12 18 52.1              19.043 0.016              17.535 0.006 4083  18  55 0.30 0.10 2.07 -1.11 0.11 -0.08 0.16 -0.43 0.22 -0.04 0.14 -0.05 0.09
LeoI  60803      10 08 17.15 +12 18 45.0              19.392 0.017              18.004 0.006 4277  18  53 0.54 0.08 2.02 -1.15 0.11 +0.02 0.45 -0.27 0.17 -0.06 0.14 -0.06 0.09
LeoI  60796      10 08 17.23 +12 19 29.5              20.369 0.020              19.154 0.016 4413  28  62 1.08 0.06 1.89 -1.43 0.12 +0.67 0.27 -0.13 0.33 -0.12 0.40 +0.00 0.12
LeoI  71068      10 08 17.25 +12 17 03.2              20.839 0.023              19.678 0.023 4463  42  76 1.32 0.06 1.83 -1.86 0.13 +0.64 0.47 -0.27 0.94 -0.24 0.49 +0.00 0.22
LeoI  71065      10 08 17.31 +12 17 00.5              21.161 0.031              20.031 0.026 4520  47  92 1.48 0.06 1.79 -1.69 0.13            +0.62 0.31 -0.04 0.31 +0.16 0.22
LeoI  71064      10 08 17.33 +12 17 25.3              20.310 0.021              19.332 0.013 4898  40  82 1.34 0.06 1.83 -1.00 0.12            +0.00 0.26 -0.09 0.20 -0.17 0.28
LeoI  60775      10 08 17.50 +12 21 57.5              21.165 0.030              20.140 0.028 4723  67 121 1.61 0.06 1.76 -1.57 0.17            +0.44 0.62                      
LeoI  60770      10 08 17.54 +12 21 26.1              20.071 0.019              18.859 0.009 4428  33  71 0.97 0.05 1.91 -1.62 0.12 -0.01 0.49            -0.20 0.30 -0.20 0.20
LeoI  71030      10 08 17.56 +12 16 15.7              19.420 0.016              17.855 0.007 3985  21  60 0.35 0.09 2.06 -1.36 0.11 +0.10 0.19 -0.45 0.28 -0.07 0.17 +0.04 0.29
LeoI  71032      10 08 17.57 +12 18 18.5              19.971 0.018              18.726 0.012 4410  28  69 0.90 0.05 1.93 -1.29 0.11 +0.17 0.16 +0.30 0.18 +0.20 0.16 +0.07 0.09
LeoI  60760      10 08 17.58 +12 18 42.9              20.900 0.027              19.919 0.026 4866  63 129 1.56 0.06 1.77 -1.41 0.12            -0.05 0.40 -0.47 0.64 -0.74 0.67
LeoI  60763      10 08 17.58 +12 21 01.0              19.968 0.019              18.628 0.010 4244  22  57 0.79 0.06 1.96 -1.00 0.11 +0.06 0.41            -0.13 0.26 -0.12 0.13
LeoI  60756      10 08 17.62 +12 19 10.7              21.096 0.027              20.055 0.031 4704  64 120 1.56 0.06 1.77 -2.01 0.19 +1.09 0.86 +0.48 0.87            +0.59 0.38
LeoI  71017      10 08 17.68 +12 17 48.9              20.408 0.021              19.198 0.017 4391  30  63 1.10 0.05 1.88 -1.69 0.12 -0.10 0.54 +0.42 0.18 +0.26 0.18 +0.03 0.26
LeoI  70996      10 08 17.86 +12 17 39.9              19.709 0.017              18.258 0.007 4124  21  58 0.57 0.07 2.01 -1.62 0.11 +0.19 0.20 +0.29 0.13 -0.02 0.12 -0.01 0.08
LeoI  60728      10 08 17.99 +12 18 49.3              21.036 0.030              19.902 0.027 4494  49  93 1.42 0.06 1.81 -1.91 0.14 +1.17 0.49 +0.56 0.47            -0.06 0.43
LeoI  60727      10 08 18.05 +12 20 58.8              19.941 0.018              18.553 0.012 4182  21  55 0.72 0.07 1.97 -1.42 0.12 +0.07 0.33 +0.39 0.20 +0.07 0.29 -0.00 0.11
LeoI  70942      10 08 18.18 +12 16 52.7              19.479 0.018              18.176 0.008 4370  22  72 0.66 0.06 1.99 -1.05 0.11 -0.05 0.18 -0.05 0.13 -0.09 0.15 -0.01 0.11
LeoI  60713      10 08 18.20 +12 20 54.2              19.925 0.017              18.670 0.011 4353  30  68 0.87 0.05 1.94 -1.11 0.11                       -0.44 0.23 -0.30 0.35
LeoI  70939      10 08 18.21 +12 16 58.2              21.088 0.030              20.082 0.030 4760  71 128 1.60 0.06 1.76 -1.28 0.13 -0.10 0.52 +0.20 0.32            +0.19 0.24
LeoI  70919      10 08 18.33 +12 15 26.3              21.005 0.030              19.996 0.025 4769  58 121 1.57 0.06 1.77 -1.38 0.12            +0.21 0.33 -0.01 0.16 -0.02 0.24
LeoI  60703      10 08 18.35 +12 19 55.4              20.773 0.025              19.631 0.018 4503  45  76 1.31 0.05 1.83 -1.14 0.12 -0.25 0.87            -0.25 0.61 -0.25 0.24
LeoI  70914      10 08 18.42 +12 17 24.8              20.263 0.022              18.984 0.015 4317  29  56 0.97 0.06 1.91 -1.44 0.12                       +0.07 0.25 -0.40 0.11
LeoI  60680      10 08 18.54 +12 19 49.9              19.541 0.017              18.154 0.010 4214  22  55 0.59 0.07 2.00 -1.27 0.11 -0.02 0.15 -0.27 0.23 +0.08 0.16 -0.11 0.19
LeoI  70886      10 08 18.65 +12 16 53.9              20.073 0.018              18.981 0.012 4642  34  77 1.11 0.05 1.88 -1.22 0.11 -0.19 0.39 +0.36 0.15 -0.00 0.13 -0.02 0.09
LeoI  60677      10 08 18.67 +12 22 57.1              21.045 0.030              20.014 0.021 4719  62 115 1.55 0.06 1.77 -1.27 0.15            +0.30 0.64 +0.26 0.67           
LeoI  70875      10 08 18.82 +12 18 12.5              20.781 0.026              19.634 0.018 4511  39  78 1.31 0.06 1.83 -1.51 0.12            +0.20 0.24 -0.20 0.29 -0.20 0.20
LeoI  70871      10 08 18.84 +12 17 38.6              20.335 0.021              19.070 0.014 4331  27  56 1.01 0.06 1.90 -1.31 0.11 -0.56 0.67 -0.07 0.23 -0.23 0.25 +0.07 0.09
LeoI  60651      10 08 18.84 +12 19 38.0              20.289 0.022              19.167 0.016 4581  49  87 1.16 0.05 1.87 -1.50 0.13 +0.67 0.47 +0.30 0.48            +0.20 0.15
LeoI  60645      10 08 18.86 +12 18 49.5              20.857 0.028              19.833 0.027 4774  61 119 1.49 0.06 1.79 -1.29 0.13 +0.39 0.50            +0.11 0.42           
LeoI  60649      10 08 18.87 +12 19 53.3              21.219 0.033              20.160 0.034 4647  65 123 1.58 0.07 1.77 -1.52 0.15 +0.99 0.47 +0.73 0.49 +1.16 0.50           
LeoI  60646      10 08 18.92 +12 21 35.9              20.073 0.019              18.818 0.010 4344  28  64 0.92 0.05 1.92 -1.09 0.11 -0.16 0.41 -0.24 0.27 +0.09 0.17 -0.03 0.12
LeoI  60634      10 08 18.97 +12 20 29.3              21.064 0.029              19.966 0.027 4572  51 100 1.48 0.06 1.79 -1.35 0.15                       +0.63 0.61 +0.45 0.34
LeoI  70844      10 08 19.02 +12 12 37.2              20.968 0.028              19.776 0.024 4393  39  73 1.33 0.06 1.83 -1.77 0.13 +0.57 0.51 +0.34 0.40 +0.18 0.40 +0.09 0.12
LeoI  60623      10 08 19.14 +12 20 48.6              19.771 0.017              18.410 0.011 4211  27  60 0.70 0.07 1.98 -1.32 0.11            +0.09 0.33 +0.00 0.39 -0.00 0.09
LeoI  70823      10 08 19.25 +12 16 54.1              20.475 0.021              19.155 0.015 4245  21  53 1.01 0.06 1.90 -1.44 0.11 +0.51 0.20 -0.09 0.25 +0.01 0.18 -0.22 0.15
LeoI  70814      10 08 19.28 +12 13 55.7              20.286 0.020              19.119 0.014 4475  36  74 1.10 0.05 1.88 -1.56 0.12            +0.19 0.26 +0.21 0.30 +0.23 0.20
LeoI  60603      10 08 19.33 +12 24 51.4              21.121 0.032              20.104 0.033 4757  74 134 1.60 0.07 1.76 -1.86 0.33                                            
LeoI  70789      10 08 19.52 +12 15 54.0              20.697 0.028              19.634 0.019 4674  49 105 1.38 0.06 1.82 -1.29 0.12 +0.56 0.26 -0.14 0.21 -0.30 0.15 -0.40 0.53
LeoI  60560      10 08 19.64 +12 20 53.8              21.230 0.032              20.272 0.032 4918  81 145 1.72 0.07 1.74 -1.23 0.17            +0.30 0.87            +0.51 0.37
LeoI  70775      10 08 19.66 +12 18 09.8              20.860 0.026              19.578 0.022 4296  26  55 1.20 0.06 1.86 -1.56 0.12 +0.45 0.51 +0.66 0.21 +0.39 0.20 -0.01 0.14
LeoI  60548      10 08 19.69 +12 19 38.4              21.094 0.033              19.912 0.027 4406  45  83 1.39 0.06 1.81 -1.51 0.13            +0.92 0.29 -0.01 0.22 +0.45 0.20
LeoI  70755      10 08 19.74 +12 16 55.0              19.706 0.018              18.349 0.007 4264  23  63 0.68 0.07 1.98 -1.37 0.11 -0.00 0.16 +0.20 0.12 +0.00 0.20 -0.00 0.09
LeoI  60529      10 08 19.87 +12 19 34.1              20.564 0.022              19.403 0.016 4472  43  70 1.21 0.05 1.86 -1.59 0.13            +0.41 0.44 +0.63 0.55 +0.51 0.43
LeoI  70728      10 08 19.92 +12 14 48.9              19.447 0.016              18.086 0.008 4267  18  52 0.59 0.07 2.00 -1.04 0.11 -0.27 0.22 -0.28 0.16 +0.03 0.23 -0.18 0.09
LeoI  60517      10 08 19.99 +12 20 46.2              20.707 0.023              19.645 0.023 4632  60 101 1.39 0.06 1.81 -2.09 0.18                       -0.39 0.74 +0.75 0.36
LeoI  70719      10 08 20.04 +12 18 03.0              20.992 0.029              19.828 0.028 4418  45  86 1.37 0.06 1.82 -1.53 0.12 +0.20 0.33            -0.22 0.45 -0.06 0.56
LeoI  70701      10 08 20.11 +12 16 46.9              20.740 0.023              19.501 0.024 4363  30  59 1.20 0.06 1.86 -1.47 0.12 +0.56 0.25 +0.29 0.22 +0.18 0.18 -0.05 0.14
LeoI  60503      10 08 20.13 +12 21 24.4              21.375 0.034              20.394 0.031 4830  87 141 1.75 0.07 1.73 -1.05 0.16                       +0.69 0.91           
LeoI  70699      10 08 20.14 +12 17 47.0              20.137 0.019              19.017 0.016 4576  37  82 1.10 0.05 1.88 -1.11 0.11 -0.00 1.00 +0.06 0.22 +0.01 0.75 +0.12 0.15
LeoI  70680      10 08 20.24 +12 16 47.3              19.643 0.017              18.166 0.009 4083  18  59 0.51 0.08 2.02 -1.30 0.11 +0.00 0.26 +0.06 0.18 +0.03 0.20 -0.12 0.10
LeoI  70666      10 08 20.30 +12 14 19.3              19.971 0.018              18.629 0.010 4233  21  57 0.79 0.06 1.96 -1.23 0.11 +0.12 0.16 +0.01 0.21 -0.11 0.17 -0.21 0.10
LeoI  60462      10 08 20.45 +12 21 03.8              19.319 0.016              17.834 0.007 4158  28  58 0.40 0.09 2.05 -1.84 0.11 +0.32 0.28 -0.02 0.27 -0.02 0.17 -0.20 0.13
LeoI  60461      10 08 20.48 +12 22 25.7              19.966 0.019              18.765 0.012 4443  34  76 0.95 0.05 1.92 -2.14 0.12                       -0.02 0.26 -0.09 0.24
LeoI  70649      10 08 20.49 +12 17 45.0              19.529 0.026              18.006 0.008 3981  18  60 0.42 0.09 2.04 -1.09 0.11 -0.26 0.19 -0.39 0.20 -0.26 0.15 -0.23 0.09
LeoI  60443      10 08 20.61 +12 19 20.9              20.217 0.021              18.985 0.015 4388  34  65 1.00 0.05 1.91 -1.48 0.12 -0.33 1.00 +0.13 0.69            -0.00 0.13
LeoI  60414      10 08 20.91 +12 18 53.7              20.862 0.029              19.783 0.026 4615  60 106 1.42 0.06 1.81 -1.75 0.13 +0.66 0.52 +0.24 0.50            -0.74 0.90
LeoI  70571      10 08 21.00 +12 16 58.2              20.152 0.022              18.964 0.015 4441  33  74 1.03 0.05 1.90 -1.20 0.11 -0.10 0.33 +0.15 0.18 -0.13 0.18 +0.17 0.09
LeoI  60396      10 08 21.12 +12 19 43.2              19.645 0.018              18.174 0.007 4076  20  59 0.52 0.08 2.02 -1.09 0.11 -0.01 0.12            -0.11 0.39 -0.24 0.09
LeoI  70546      10 08 21.19 +12 18 18.4              21.156 0.033              20.014 0.034 4494  62 100 1.46 0.06 1.80 -1.51 0.13 -0.12 0.75 +0.28 0.46 +0.54 0.46 +0.14 0.38
LeoI  70531      10 08 21.20 +12 16 12.2              20.721 0.022              19.535 0.021 4424  35  66 1.24 0.05 1.85 -1.53 0.12 -0.23 0.69 +0.03 0.29            +0.06 0.14
LeoI  70535      10 08 21.22 +12 17 41.4              19.929 0.017              18.513 0.011 4127  19  54 0.69 0.07 1.98 -1.56 0.11 +0.20 0.22            -0.09 0.18 -0.10 0.09
LeoI  60391      10 08 21.23 +12 21 43.3              21.245 0.030              20.379 0.039 5204  96 192 1.83 0.07 1.71 -1.87 0.41                       +1.13 0.96           
LeoI  70513      10 08 21.32 +12 17 10.2              21.046 0.029              20.047 0.029 4778  63 127 1.59 0.06 1.77 -1.82 0.14 +0.70 0.66 +0.92 0.30 -0.05 0.36 +0.28 0.32
LeoI  60371      10 08 21.36 +12 19 11.5              20.578 0.024              19.434 0.020 4516  48  79 1.24 0.05 1.85 -1.58 0.13                       +0.16 0.64 -0.31 0.37
LeoI  70502      10 08 21.39 +12 16 06.1              20.524 0.020              19.312 0.016 4399  27  59 1.14 0.05 1.87 -1.77 0.12 +0.09 0.64 -0.00 0.16 -0.13 0.21 -0.20 0.17
LeoI  70500      10 08 21.43 +12 17 39.0              20.508 0.021              19.398 0.020 4592  41  89 1.25 0.05 1.85 -1.51 0.12            +0.45 0.21 +0.17 0.20 +0.10 0.40
LeoI  60356      10 08 21.53 +12 19 59.6              20.718 0.023              19.628 0.024 4593  50  96 1.36 0.06 1.82 -1.19 0.13 +0.95 0.47            +0.23 0.52 -0.08 0.35
LeoI  70458      10 08 21.61 +12 12 51.2              19.700 0.017              18.315 0.009 4203  24  61 0.64 0.07 1.99 -1.38 0.11 +0.26 0.22 -0.19 0.21 -0.15 0.17 -0.06 0.45
LeoI  70434      10 08 21.78 +12 15 12.6              20.863 0.027              19.831 0.029 4722  56 119 1.48 0.06 1.79 -1.16 0.12                       -0.40 0.47 +0.12 0.21
LeoI  60310      10 08 21.89 +12 19 33.4              19.916 0.020              18.621 0.009 4291  34  63 0.82 0.06 1.95 -1.29 0.12            -0.53 0.49 -0.25 0.36 -0.01 0.10
LeoI  70408      10 08 21.93 +12 16 14.1              19.507 0.018              18.053 0.008 4127  20  63 0.49 0.08 2.03 -1.05 0.11 -0.11 0.19 -0.17 0.15 -0.17 0.14 -0.08 0.09
LeoI  60291      10 08 22.01 +12 19 37.4              19.226 0.024              17.636 0.051 3994  29  79 0.28 0.10 2.08 -1.19 0.11 -0.25 0.26 -0.39 0.21 -0.00 0.28 +0.16 0.09
LeoI  60286      10 08 22.05 +12 20 20.8              19.078 0.017              17.685 0.008 4269  20  51 0.42 0.08 2.04 -1.32 0.11 +0.26 0.16 -0.14 0.17 +0.20 0.15 +0.07 0.11
LeoI  70391      10 08 22.07 +12 17 53.4              20.578 0.024              19.467 0.017 4586  43  88 1.28 0.05 1.84 -1.21 0.12 +0.14 0.29 -0.25 0.29 +0.10 0.22 -0.10 0.10
LeoI  60275      10 08 22.14 +12 21 07.8              20.621 0.023              19.607 0.022 4821  60 107 1.41 0.06 1.81 -1.15 0.13 -0.03 0.85 +0.11 0.39 -0.37 0.58 +0.47 0.22
LeoI  60268      10 08 22.20 +12 21 39.2              19.838 0.018              18.572 0.011 4377  28  69 0.83 0.06 1.95 -1.14 0.11 +0.37 0.22 -0.25 0.24 +0.08 0.13 -0.01 0.21
LeoI  60261      10 08 22.21 +12 19 13.1              20.986 0.029              19.938 0.031 4664  62 118 1.51 0.06 1.79 -1.19 0.12 +0.31 0.50 +0.17 0.44            +0.02 0.26
LeoI  70356      10 08 22.31 +12 15 23.6              20.764 0.025              19.588 0.019 4443  39  70 1.27 0.06 1.84 -1.43 0.12 -0.00 0.59 -0.13 0.43 +0.08 0.22 -0.36 0.17
LeoI  60248      10 08 22.36 +12 19 35.1              20.908 0.028              19.701 0.023 4394  35  69 1.29 0.06 1.84 -1.41 0.12 +0.24 0.83 +1.21 0.24 +0.63 0.43 -0.27 0.24
LeoI  60239      10 08 22.47 +12 22 39.9              19.961 0.018              18.751 0.014 4438  34  75 0.93 0.05 1.92 -1.31 0.11 -0.24 0.55 +0.08 0.28 +0.11 0.20 -0.06 0.20
LeoI  70302      10 08 22.53 +12 13 54.4              20.474 0.023              19.273 0.017 4415  33  64 1.13 0.05 1.87 -1.58 0.12 +0.44 0.27 +0.22 0.31 +0.10 0.20 -0.00 0.10
LeoI  60230      10 08 22.53 +12 20 24.6              20.413 0.029              19.211 0.015 4406  35  68 1.11 0.06 1.88 -1.34 0.12 +0.37 0.36 +0.10 0.29 +0.10 0.32 -0.46 0.20
LeoI  60223      10 08 22.53 +12 19 21.9              19.516 0.016              18.063 0.009 4086  25  63 0.50 0.08 2.03 -1.32 0.11 -0.19 0.26 -0.23 0.20 -0.03 0.13 -0.12 0.11
LeoI  70301      10 08 22.55 +12 14 23.5              21.186 0.033              20.127 0.030 4632  56 117 1.57 0.06 1.77 -2.13 0.17                       +0.20 0.50 +0.23 0.47
LeoI  60225      10 08 22.55 +12 20 45.4              19.828 0.018              18.605 0.010 4440  31  73 0.87 0.05 1.94 -1.10 0.11 +0.21 0.36            -0.56 0.26 -0.26 0.43
LeoI  60220      10 08 22.56 +12 19 24.8              21.484 0.042              20.399 0.043 4585  81 138 1.66 0.07 1.75 -1.78 0.28            +0.94 0.78                      
LeoI  60226      10 08 22.57 +12 22 09.9              20.387 0.022              19.263 0.018 4550  46  86 1.19 0.06 1.86 -1.38 0.12            +0.12 0.32 +0.06 0.30 -0.33 0.14
LeoI  70288      10 08 22.64 +12 16 54.9              20.979 0.024              19.905 0.020 4633  45  94 1.47 0.06 1.79 -1.58 0.12            +0.40 0.28 +0.16 0.29 -0.71 0.46
LeoI  70295      10 08 22.64 +12 17 21.6              19.858 0.017              18.467 0.012 4164  22  56 0.69 0.07 1.98 -1.37 0.11 +0.28 0.17 +0.20 0.18 -0.10 0.81 -0.13 0.11
LeoI  70264      10 08 22.74 +12 14 30.7              19.548 0.017              18.172 0.009 4225  20  54 0.60 0.07 2.00 -1.36 0.11 -0.03 0.34 -0.07 0.17 +0.23 0.18 +0.00 0.12
LeoI  70258      10 08 22.83 +12 17 38.7              20.727 0.024              19.577 0.017 4500  38  74 1.29 0.05 1.84 -1.49 0.12            +0.35 0.22 +0.03 0.45 -0.10 0.47
LeoI  60148      10 08 23.11 +12 21 59.5              19.990 0.018              18.728 0.013 4346  28  65 0.89 0.06 1.93 -1.36 0.12 +0.38 0.17 +0.44 0.27 +0.48 0.29 +0.40 0.14
LeoI  60143      10 08 23.12 +12 18 55.3              20.126 0.021              18.969 0.015 4491  52  82 1.06 0.05 1.89 -1.50 0.13            +0.60 0.39            +0.02 0.46
LeoI  70211      10 08 23.13 +12 17 45.6              20.399 0.023              19.218 0.016 4476  35  70 1.13 0.05 1.88 -1.32 0.11 +0.17 0.31 +0.10 0.35            -0.10 0.21
LeoI  60141      10 08 23.13 +12 20 06.1              20.716 0.024              19.615 0.018 4581  45  88 1.34 0.05 1.82 -1.88 0.14            +0.66 0.38 -0.01 0.43 -0.20 0.52
LeoI  60132      10 08 23.24 +12 18 38.1              19.078 0.020              17.534 0.011 3928  16  57 0.27 0.10 2.08 -1.08 0.11 -0.19 0.18            -0.18 0.14 +0.03 0.15
LeoI  70181      10 08 23.26 +12 15 09.1              19.965 0.019              18.795 0.011 4495  33  76 0.98 0.05 1.91 -1.28 0.11            -0.19 0.19 -0.20 0.27           
LeoI  70182      10 08 23.27 +12 15 53.9              21.002 0.025              19.917 0.025 4632  51  97 1.47 0.06 1.79 -1.12 0.12 +0.07 0.47 -0.21 0.37 -0.48 0.28 -0.12 0.18
LeoI  70184      10 08 23.29 +12 17 11.6              19.824 0.016              18.458 0.012 4212  22  58 0.71 0.07 1.98 -1.31 0.11 +0.25 0.16 -0.09 0.18 +0.00 0.18 -0.11 0.12
LeoI  60119      10 08 23.34 +12 20 45.6              20.423 0.021              19.243 0.016 4455  35  69 1.14 0.05 1.87 -1.32 0.12 +0.00 0.50 -0.11 0.35 +0.26 0.39 -0.25 0.19
LeoI  70168      10 08 23.38 +12 17 21.2              20.604 0.022              19.483 0.017 4599  43  82 1.28 0.05 1.84 -1.32 0.12 +0.14 0.31 -0.02 0.58 -0.27 0.33 -0.02 0.14
LeoI  60091      10 08 23.59 +12 20 08.8              21.096 0.035              20.165 0.025 5056  81 147 1.70 0.06 1.74 -1.11 0.14            -0.37 0.85 +0.37 0.48 -0.48 0.81
LeoI  70126      10 08 23.64 +12 17 20.6              20.520 0.023              19.369 0.019 4468  37  77 1.21 0.05 1.86 -1.52 0.12 -0.25 0.68            +0.16 0.21 +0.16 0.13
LeoI  70106      10 08 23.69 +12 13 18.3              21.007 0.028              19.958 0.026 4672  57 112 1.52 0.06 1.78 -1.93 0.15            +0.50 0.37 +0.27 0.29 -0.31 0.72
LeoI  70095      10 08 23.79 +12 15 19.4              20.805 0.023              19.715 0.025 4608  46  96 1.39 0.06 1.81 -1.28 0.12 -0.21 0.93            -0.38 0.35 +0.18 0.18
LeoI  70097      10 08 23.82 +12 17 10.9              19.598 0.017              18.280 0.008 4315  18  50 0.69 0.06 1.98 -1.50 0.11 +0.17 0.28 +0.17 0.20 +0.31 0.17 +0.10 0.21
LeoI  60064      10 08 23.84 +12 21 14.2              20.790 0.025              19.696 0.022 4585  53  94 1.38 0.06 1.82 -1.19 0.13 +0.55 0.49 +0.17 0.48 +0.16 0.49 -0.70 0.48
LeoI  70079      10 08 23.87 +12 16 16.5              20.248 0.021              19.069 0.014 4443  34  73 1.07 0.05 1.89 -1.42 0.12 -0.04 0.47 -0.16 0.28 -0.14 0.20 -0.04 0.12
LeoI  70074      10 08 23.93 +12 17 08.6              19.147 0.016              17.485 0.006 3938  16  59 0.20 0.11 2.10 -1.48 0.11 +0.05 0.17 -0.28 0.19 -0.09 0.17 -0.00 0.09
LeoI  60047      10 08 23.93 +12 18 40.5              21.080 0.032              20.047 0.037 4705  77 136 1.57 0.07 1.77 -1.19 0.14                                            
LeoI  70053      10 08 24.07 +12 15 40.5              20.290 0.020              19.172 0.016 4605  40  85 1.16 0.05 1.87 -1.31 0.11 -0.29 0.53 -0.38 0.30 +0.03 0.18 -0.06 0.32
LeoI  60019      10 08 24.25 +12 18 53.5              19.862 0.018              18.551 0.008 4284  37  62 0.79 0.06 1.96 -1.07 0.12                       +0.09 0.63 -0.43 0.11
LeoI  60025      10 08 24.25 +12 24 12.1              21.048 0.029              20.058 0.030 4824  78 133 1.61 0.07 1.76 -2.00 0.31                                            
LeoI  70023      10 08 24.26 +12 14 00.6              20.301 0.018              19.161 0.014 4471  41  78 1.14 0.05 1.87 -1.19 0.11 +0.03 0.30 -0.04 0.31 -0.46 0.20 -0.06 0.12
LeoI  70009      10 08 24.36 +12 15 35.9              21.236 0.030              20.239 0.042 4776  72 148 1.67 0.07 1.75 -1.06 0.12 -0.52 0.89 +0.39 0.27 +0.15 0.34           
LeoI  70001      10 08 24.46 +12 17 53.6              19.545 0.021              18.225 0.042 4312  28  76 0.67 0.07 1.98 -1.03 0.11 +0.06 0.16 -0.31 0.18 -0.18 0.16 -0.17 0.10
LeoI  23429      10 08 25.13 +12 20 07.4              19.484 0.018              18.071 0.009 4133  22  57 0.53 0.08 2.02 -1.10 0.11 +0.03 0.19            -0.10 0.26 -0.21 0.12
LeoI  23429      10 08 25.15 +12 20 07.5              19.484 0.018              18.071 0.009 4217  28  57 0.53 0.08 2.02 -1.16 0.11 -0.07 0.23 -0.25 0.23 -0.18 0.24 -0.10 0.10
LeoI  33045      10 08 25.22 +12 17 48.1              20.703 0.025              19.832 0.027 5183  88 153 1.61 0.07 1.76 -1.80 0.17            +0.50 0.17 +0.30 0.43 +0.72 0.30
LeoI  23405      10 08 25.30 +12 19 22.1              20.655 0.023              19.573 0.024 4619  55 101 1.34 0.06 1.82 -1.41 0.13 +0.85 0.55 +0.16 0.54 -0.24 0.72 +0.43 0.25
LeoI  33030      10 08 25.34 +12 15 52.1              20.476 0.021              19.416 0.018 4661  44  90 1.30 0.06 1.83 -1.40 0.12 +0.16 0.37 -0.01 0.25 +0.00 0.18 +0.03 0.13
LeoI  33024      10 08 25.37 +12 16 53.2              20.009 0.017              18.658 0.011 4208  21  55 0.79 0.06 1.96 -1.47 0.11 +0.34 0.16 +0.22 0.16 +0.04 0.14 -0.11 0.10
LeoI  23399      10 08 25.37 +12 20 12.5              20.200 0.019              19.066 0.015 4534  44  82 1.11 0.05 1.88 -1.28 0.12            +0.20 0.21 -0.54 0.38 -0.03 0.12
LeoI  33020      10 08 25.38 +12 15 26.6              20.324 0.019              19.204 0.013 4566  45  82 1.17 0.05 1.87 -1.45 0.12 +0.53 0.31 +0.07 0.25 +0.18 0.21 +0.08 0.14
LeoI  23387      10 08 25.44 +12 20 34.6              20.664 0.023              19.641 0.023 4741  57 105 1.42 0.06 1.81 -1.24 0.13 +0.73 0.42 +0.14 0.41            +0.40 0.22
LeoI  23382      10 08 25.46 +12 20 00.8              20.332 0.019              19.148 0.014 4462  35  69 1.10 0.05 1.88 -1.34 0.12            +0.30 0.24 +0.63 0.35 -0.00 0.11
LeoI  23385      10 08 25.48 +12 25 15.3              21.104 0.030              19.998 0.024 4569  62  96 1.48 0.06 1.79 -1.94 0.17                       +0.17 0.73 +0.06 0.58
LeoI  32990      10 08 25.53 +12 17 58.3              19.645 0.018              18.243 0.009 4173  27  61 0.60 0.07 2.00 -1.74 0.11 +0.55 0.20 -0.24 0.27 -0.01 0.14 +0.00 0.11
LeoI  23370      10 08 25.54 +12 19 44.8              20.742 0.021              19.897 0.022 5260  81 161 1.66 0.07 1.75 -1.30 0.18                       +0.55 0.65           
LeoI  23364      10 08 25.55 +12 18 46.6              20.068 0.021              18.920 0.012 4527  48  80 1.04 0.05 1.90 -1.56 0.12 +0.62 0.32 +0.63 0.18 +0.08 0.66 +0.13 0.22
LeoI  23365      10 08 25.56 +12 21 42.3              21.321 0.034              20.309 0.038 4760  76 141 1.69 0.07 1.74 -3.14 0.52                                            
LeoI  32980      10 08 25.58 +12 16 40.9              21.191 0.034              20.262 0.031 5046  74 150 1.74 0.07 1.73 -1.21 0.13            -0.17 0.49 -0.08 0.37 +0.20 0.27
LeoI  32978      10 08 25.59 +12 15 53.6              20.884 0.025              19.867 0.028 4787  58 116 1.51 0.06 1.79 -1.24 0.12 +0.00 0.54 +0.26 0.26 -0.20 0.60 -0.13 0.15
LeoI  23349      10 08 25.63 +12 20 29.1              20.724 0.022              19.669 0.019 4642  58  98 1.40 0.06 1.81 -0.99 0.12 +0.38 0.44 -0.44 0.67 +0.33 0.38 +0.18 0.12
LeoI  23342      10 08 25.66 +12 18 44.0              20.816 0.024              19.789 0.026 4746  58 114 1.47 0.06 1.79 -1.32 0.13            -0.23 0.69 +0.13 0.71 +0.28 0.23
LeoI  32964      10 08 25.68 +12 18 07.7              20.769 0.025              19.755 0.020 4792  62 106 1.47 0.06 1.79 -1.29 0.14 +0.55 0.62 +0.21 0.42 +0.04 0.97 +0.35 0.24
LeoI  23326      10 08 25.74 +12 19 24.2              20.726 0.028              19.648 0.020 4620  59 101 1.37 0.06 1.82 -1.21 0.13            -0.15 0.62            -0.50 0.61
LeoI  32942      10 08 25.81 +12 15 40.1              20.962 0.025              19.977 0.023 4831  59 123 1.58 0.06 1.77 -1.93 0.14 +0.56 0.60 +0.67 0.27 +0.24 0.31 +0.49 0.24
LeoI  32941      10 08 25.83 +12 17 32.9              20.309 0.021              19.104 0.017 4398  31  67 1.07 0.05 1.89 -1.31 0.11 +0.55 0.15 +0.04 0.21 -0.23 0.18 -0.00 0.09
LeoI  32933      10 08 25.88 +12 16 02.7              20.911 0.026              19.899 0.027 4749  57 118 1.53 0.06 1.78 -1.26 0.12            +0.43 0.23 -0.32 0.30 +0.01 0.19
LeoI  32930      10 08 25.88 +12 17 01.5              20.859 0.027              19.805 0.026 4717  56 111 1.45 0.06 1.80 -0.85 0.12 +0.12 0.49 -0.03 0.33 +0.34 0.38 -0.52 0.26
LeoI  23305      10 08 25.92 +12 20 57.8              20.039 0.018              18.915 0.011 4608  46  78 1.06 0.05 1.89 -1.24 0.12 +0.13 0.41 -0.34 0.40 +0.12 0.46 +0.17 0.15
LeoI  23301      10 08 25.93 +12 21 33.8              20.824 0.022              19.783 0.020 4696  54 101 1.46 0.06 1.80 -1.31 0.13 +0.15 0.59 +0.16 0.36 -0.10 0.19 -0.29 0.33
LeoI  32903      10 08 26.07 +12 14 51.6              20.935 0.028              19.883 0.023 4707  55 109 1.49 0.06 1.79 -1.28 0.12 +0.36 0.37 -0.01 0.42 -0.04 0.34 -0.10 0.21
LeoI  32893      10 08 26.14 +12 17 05.2              21.171 0.035              20.056 0.036 4559  55 114 1.50 0.07 1.79 -1.48 0.12 +0.21 0.53 +0.20 0.21 -0.10 0.65 +0.06 0.14
LeoI  23259      10 08 26.25 +12 20 17.2              21.343 0.029              20.344 0.042 4791  82 147 1.71 0.07 1.74 -1.24 0.14            +0.15 0.66 -0.25 0.57 -0.13 0.51
LeoI  32861      10 08 26.31 +12 17 59.8              20.982 0.030              20.024 0.028 4966  67 135 1.62 0.06 1.76 -0.97 0.12            -0.41 0.39 -0.18 0.36 -0.08 0.24
LeoI  32861      10 08 26.35 +12 17 59.8              20.982 0.030              20.024 0.028 4962  86 133 1.62 0.06 1.76 -1.36 0.20            +0.93 0.44            +0.67 0.36
LeoI  23242      10 08 26.39 +12 21 03.9              20.802 0.022              19.571 0.015 4351  27  57 1.23 0.05 1.85 -1.19 0.12 +0.80 0.52 +0.06 0.53 +0.76 0.38 -0.06 0.22
LeoI  32848      10 08 26.42 +12 18 00.7              20.576 0.022              19.316 0.017 4321  25  54 1.11 0.06 1.88 -1.59 0.12 +0.11 0.53 -0.25 0.47 -0.23 0.17 -0.20 0.11
LeoI  23234      10 08 26.48 +12 19 11.1              19.704 0.017              18.366 0.009 4263  34  64 0.70 0.07 1.98 -1.07 0.11 +0.06 0.26 -0.14 0.28 +0.00 0.20 -0.37 0.12
LeoI  23231      10 08 26.53 +12 24 31.4              20.734 0.022              19.626 0.023 4580  52  89 1.34 0.06 1.83 -1.43 0.14                                  +0.23 0.33
LeoI  32805      10 08 26.65 +12 14 05.8              20.018 0.018              18.746 0.010 4328  24  63 0.89 0.06 1.93 -1.18 0.11 +0.07 0.22 -0.51 0.30 -0.27 0.34 -0.24 0.10
LeoI  23195      10 08 26.66 +12 19 40.0              18.982 0.015              17.707 0.008 4456  18  50 0.51 0.07 2.02 -1.05 0.11 -0.08 0.64 -0.32 0.15 +0.03 0.17 -0.00 0.09
LeoI  23192      10 08 26.70 +12 19 34.6              19.566 0.016              18.094 0.010 4076  23  61 0.49 0.08 2.03 -1.63 0.11 +0.57 0.24 -0.17 0.42 +0.07 0.19 -0.31 0.58
LeoI  23188      10 08 26.73 +12 18 55.6              20.686 0.025              19.593 0.025 4573  58 100 1.34 0.06 1.83 -1.36 0.13            +0.20 0.22 +0.60 0.47           
LeoI  32745      10 08 27.07 +12 16 59.8              20.442 0.023              19.393 0.022 4696  53  98 1.30 0.06 1.83 -1.17 0.12 +0.31 0.28 +0.20 0.14 -0.00 0.14 +0.10 0.11
LeoI  32732      10 08 27.08 +12 14 06.5              19.757 0.017              18.392 0.010 4231  23  60 0.69 0.07 1.98 -1.58 0.11 +0.43 0.17 -0.06 0.17 -0.03 0.14 +0.08 0.09
LeoI  32729      10 08 27.11 +12 15 01.7              20.513 0.020              19.429 0.019 4615  45  91 1.29 0.05 1.84 -1.40 0.12 -0.19 0.48 +0.30 0.12 -0.00 0.20 +0.12 0.12
LeoI  23131      10 08 27.14 +12 20 06.3              19.753 0.017              18.456 0.011 4315  32  67 0.76 0.06 1.96 -1.17 0.11 -0.37 0.41 -0.42 0.30 +0.24 0.20 -0.00 0.09
LeoI  23134      10 08 27.15 +12 24 00.5              21.264 0.032              20.414 0.042 5187 114 211 1.86 0.08 1.70 -1.15 0.18                       -0.00 0.68 +0.18 0.57
LeoI  32711      10 08 27.28 +12 17 31.0              19.481 0.016              18.126 0.008 4284  18  52 0.60 0.07 2.00 -0.91 0.11 +0.03 0.18 -0.29 0.17 -0.17 0.17 -0.07 0.09
LeoI  32695      10 08 27.34 +12 14 55.3              20.093 0.019              18.922 0.015 4454  34  78 1.03 0.05 1.90 -1.53 0.11 -0.28 0.56 -0.20 0.23 +0.07 0.15 +0.04 0.12
LeoI  23094      10 08 27.34 +12 22 18.0              21.095 0.029              20.095 0.029 4778  67 125 1.61 0.06 1.76 -1.44 0.15            +0.46 0.41 +0.26 0.53 +0.41 0.28
LeoI  32697      10 08 27.35 +12 16 17.4              19.687 0.016              18.415 0.009 4378  25  69 0.77 0.06 1.96 -1.15 0.11 +0.26 0.17 +0.04 0.15 -0.12 0.15 +0.10 0.09
LeoI  32681      10 08 27.48 +12 15 24.5              20.764 0.025              19.755 0.032 4802  53 123 1.47 0.06 1.79 -1.01 0.12 -0.36 0.51 -0.13 0.23 +0.10 0.21 +0.11 0.13
LeoI  32667      10 08 27.55 +12 16 48.6              20.865 0.023              19.736 0.022 4519  47  83 1.36 0.06 1.82 -1.91 0.13                       +0.32 0.40           
LeoI  32653      10 08 27.58 +12 13 35.6              20.035 0.017              18.765 0.012 4308  25  63 0.89 0.05 1.93 -1.03 0.11 -0.18 0.34 -0.18 0.20 -0.25 0.19 -0.10 0.16
LeoI  23048      10 08 27.62 +12 21 50.1              21.104 0.026              20.029 0.026 4619  54 103 1.52 0.06 1.78 -1.32 0.14            +1.02 0.32 +0.33 0.47 +0.29 0.12
LeoI  23044      10 08 27.67 +12 19 57.3              19.571 0.017              18.263 0.010 4335  21  50 0.69 0.06 1.98 -0.90 0.11 -0.54 0.38 -0.08 0.19 -0.04 0.21 -0.26 0.11
LeoI  23045      10 08 27.67 +12 20 00.9              19.688 0.017              18.379 0.009 4332  17  50 0.73 0.06 1.97 -2.05 0.12            +0.27 0.21 +0.15 0.26 +0.09 0.11
LeoI  32642      10 08 27.71 +12 16 40.2              19.950 0.017              18.708 0.011 4391  26  70 0.90 0.05 1.93 -1.20 0.11 +0.11 0.15 -0.06 0.16 +0.09 0.12 -0.07 0.10
LeoI  23031      10 08 27.73 +12 21 17.2              19.413 0.016              18.058 0.009 4289  20  51 0.58 0.07 2.01 -1.24 0.11 +0.26 0.21 -0.59 0.29 +0.05 0.17 -0.10 0.13
LeoI  32621      10 08 27.83 +12 18 10.4              20.670 0.025              19.627 0.025 4713  54 108 1.39 0.06 1.81 -1.14 0.12            -0.03 0.25 -0.22 0.23 -0.20 0.29
LeoI  32614      10 08 27.88 +12 17 54.8              19.352 0.016              17.690 0.008 3935  19  59 0.25 0.10 2.08 -1.30 0.11 +0.07 0.12 -0.51 0.28 -0.04 0.15 +0.10 0.08
LeoI  22996      10 08 27.91 +12 19 19.4              19.430 0.016              18.142 0.010 4355  28  76 0.66 0.06 1.99 -1.16 0.11 -0.17 0.21 -0.26 0.18 +0.07 0.15 -0.15 0.10
LeoI  32606      10 08 27.91 +12 18 08.0              20.091 0.019              18.962 0.014 4590  48  81 1.08 0.05 1.89 -1.21 0.12 +0.21 0.48            -0.29 0.42 -0.04 0.21
LeoI  32615      10 08 27.92 +12 17 44.7              19.930 0.019              18.775 0.012 4486  44  78 0.99 0.05 1.91 -1.10 0.11 +0.42 0.23 +0.29 0.19 +0.55 0.44           
LeoI  22988      10 08 27.99 +12 21 19.1              19.927 0.018              18.556 0.011 4202  23  56 0.74 0.06 1.97 -1.22 0.12 +0.65 0.23 +0.02 0.25 -0.17 0.24 -0.22 0.12
LeoI  32560      10 08 28.18 +12 16 28.6              21.249 0.032              20.280 0.038 4900  82 157 1.71 0.07 1.74 -1.82 0.14            +0.12 0.61 +0.37 0.31 +0.20 0.34
LeoI  22950      10 08 28.22 +12 20 39.3              21.141 0.032              20.170 0.030 4881  77 143 1.67 0.07 1.75 -1.27 0.15            +0.16 0.49 +0.40 0.60 +0.10 0.19
LeoI  22939      10 08 28.28 +12 20 17.2              20.497 0.021              19.331 0.015 4464  42  69 1.18 0.05 1.86 -1.44 0.12            +0.16 0.30 +0.34 0.48 +0.07 0.20
LeoI  32537      10 08 28.34 +12 16 04.4              20.227 0.020              18.932 0.012 4320  23  56 0.94 0.06 1.92 -1.17 0.11 +0.31 0.26 -0.30 0.24 +0.16 0.19 -0.32 0.11
LeoI  32535      10 08 28.36 +12 17 24.5              20.316 0.023              19.266 0.018 4701  41  95 1.25 0.06 1.85 -0.98 0.11 -0.21 0.32 +0.05 0.19 -0.14 0.21 +0.06 0.11
LeoI  22916      10 08 28.42 +12 22 01.6              20.702 0.023              19.655 0.022 4679  60 102 1.40 0.06 1.81 -1.38 0.13            -0.29 0.67 -0.02 0.52 +0.11 0.25
LeoI  22911      10 08 28.44 +12 18 49.1              19.097 0.016              17.698 0.007 4276  21  52 0.42 0.08 2.04 -1.13 0.11 +0.02 0.18 -0.19 0.15 +0.02 0.15 +0.08 0.11
LeoI  22910      10 08 28.46 +12 20 26.1              19.716 0.017              18.488 0.011 4451  31  74 0.83 0.05 1.95 -1.32 0.11 +0.50 0.21 -0.27 0.24 -0.04 0.18 -0.07 0.19
LeoI  32519      10 08 28.47 +12 16 35.1              20.990 0.028              19.906 0.023 4597  53  98 1.46 0.06 1.80 -2.67 0.17 +0.93 0.90 +1.06 0.40            +0.62 0.36
LeoI  32515      10 08 28.49 +12 17 39.6              20.773 0.022              19.730 0.022 4730  55 105 1.43 0.06 1.80 -1.03 0.12 +0.26 0.27 -0.27 0.47 -0.48 0.35 -0.33 0.20
LeoI  22889      10 08 28.54 +12 19 08.0              19.754 0.018              18.569 0.011 4494  36  79 0.89 0.05 1.93 -1.29 0.12 -0.14 0.54            +0.27 0.27 +0.03 0.15
LeoI  22893      10 08 28.55 +12 22 54.3              20.614 0.022              19.448 0.020 4469  37  71 1.23 0.05 1.85 -1.19 0.12            +0.16 0.40 +0.43 0.48 -0.44 0.29
LeoI  22883      10 08 28.60 +12 20 42.3              20.566 0.021              19.519 0.018 4719  51  94 1.35 0.05 1.82 -1.19 0.13 +0.55 0.50 +0.40 0.39 -0.10 0.45 +0.29 0.13
LeoI  22878      10 08 28.60 +12 18 38.0              20.270 0.021              19.147 0.024 4556  48  94 1.15 0.06 1.87 -1.44 0.12 +0.78 0.40 -0.13 0.53 -0.13 0.44 +0.33 0.20
LeoI  22875      10 08 28.66 +12 22 33.4              20.854 0.024              19.763 0.022 4598  56  93 1.40 0.06 1.81 -1.45 0.13            +0.56 0.37 -0.00 0.22 -0.12 0.27
LeoI  32487      10 08 28.69 +12 17 39.1              20.090 0.018              18.975 0.013 4589  41  79 1.09 0.05 1.88 -1.24 0.11            +0.08 0.20 -0.50 0.27 +0.14 0.11
LeoI  32484      10 08 28.71 +12 16 25.5              19.321 0.015              17.638 0.006 3848  13  59 0.23 0.11 2.09 -1.38 0.11 +0.09 0.15 -0.09 0.16 -0.23 0.16 -0.12 0.08
LeoI  32487      10 08 28.73 +12 17 39.1              20.090 0.018              18.975 0.013 4599  49  81 1.09 0.05 1.88 -1.26 0.12            +0.86 0.18 +0.41 0.60 +0.01 0.15
LeoI  32483      10 08 28.73 +12 17 55.1              19.603 0.017              18.396 0.008 4493  38  80 0.81 0.05 1.95 -1.28 0.12 +0.28 0.35 -0.07 0.26 +0.04 0.58 -0.00 0.09
LeoI  22863      10 08 28.74 +12 21 13.7              20.959 0.027              19.890 0.027 4630  57 107 1.47 0.06 1.79 -1.57 0.13 +0.41 0.69 -0.14 0.86 +0.76 0.40 +0.36 0.23
LeoI  22835      10 08 28.86 +12 18 40.2              19.776 0.018              18.445 0.009 4282  25  63 0.73 0.06 1.97 -1.16 0.11 +0.10 0.24            -0.10 0.19 -0.24 0.11
LeoI  22832      10 08 28.87 +12 19 27.8              19.797 0.017              18.601 0.010 4410  35  77 0.89 0.05 1.93 -1.03 0.11 -0.06 0.66 -0.08 0.22 -0.11 0.36 -0.00 0.09
LeoI  22831      10 08 28.88 +12 19 51.0              20.906 0.025              19.905 0.028 4810  62 119 1.54 0.06 1.78 -1.63 0.20 +0.77 0.94 +0.40 0.85            +0.04 0.72
LeoI  32452      10 08 28.89 +12 17 25.1              20.140 0.019              18.970 0.016 4494  38  77 1.05 0.05 1.90 -1.38 0.12 +0.22 0.31 +0.11 0.38 -0.13 0.23 +0.10 0.12
LeoI  22830      10 08 28.89 +12 20 21.8              19.705 0.017              18.484 0.011 4459  35  76 0.83 0.05 1.95 -1.14 0.11 +0.00 0.27 -0.12 0.20 -0.28 0.26 +0.00 0.11
LeoI  22820      10 08 28.98 +12 22 28.2              20.507 0.023              19.381 0.015 4543  45  82 1.23 0.05 1.85 -1.26 0.12 +0.20 0.29 +0.12 0.30 +0.32 0.45 +0.20 0.20
LeoI  32417      10 08 29.09 +12 12 32.5              20.479 0.019              19.261 0.014 4402  27  58 1.12 0.05 1.88 -1.61 0.12 +0.21 0.34 -0.01 0.26 -0.00 0.23 -0.21 0.09
LeoI  22802      10 08 29.10 +12 19 23.8              20.466 0.023              19.331 0.015 4552  49  80 1.21 0.05 1.86 -1.59 0.13 +0.57 0.47            +1.06 0.65 +0.08 0.21
LeoI  32409      10 08 29.17 +12 17 57.9              20.984 0.024              19.918 0.026 4632  53 102 1.49 0.06 1.79 -1.24 0.12 +0.03 0.46 +0.23 0.31 +0.00 0.29 +0.00 0.19
LeoI  22794      10 08 29.17 +12 22 13.2              20.448 0.019              19.448 0.023 4849  49  92 1.36 0.06 1.82 -1.58 0.13                       +0.29 0.32 +0.21 0.26
LeoI  32402      10 08 29.20 +12 16 24.0              20.425 0.021              19.325 0.016 4606  37  89 1.23 0.05 1.85 -0.96 0.11 -0.00 0.15 -0.09 0.18 +0.23 0.18 +0.00 0.14
LeoI  22780      10 08 29.24 +12 19 00.9              20.845 0.028              19.691 0.020 4479  45  80 1.33 0.06 1.83 -1.93 0.13            +1.26 0.23 +0.40 0.20 +0.42 0.35
LeoI  32394      10 08 29.24 +12 17 29.2              20.865 0.027              19.864 0.020 4792  61 112 1.52 0.06 1.78 -1.30 0.12 -0.22 0.85 +0.36 0.22 -0.32 0.41 +0.19 0.19
LeoI  22756      10 08 29.37 +12 18 38.8              20.417 0.020              19.233 0.021 4447  35  70 1.13 0.05 1.87 -1.25 0.12 +0.32 0.26 -0.09 0.32 -0.05 0.18 +0.08 0.11
LeoI  32365      10 08 29.37 +12 12 05.4              21.038 0.027              19.960 0.029 4554  57 107 1.49 0.06 1.79 -1.17 0.12 +0.25 0.49 +0.32 0.30            -0.14 0.21
LeoI  22763      10 08 29.37 +12 22 06.0              21.093 0.026              20.133 0.023 4902  64 121 1.66 0.06 1.75 -0.88 0.14            -0.03 0.71            -0.71 0.64
LeoI  32355      10 08 29.42 +12 12 13.6              20.748 0.022              19.604 0.016 4498  39  71 1.30 0.05 1.83 -1.67 0.12 +0.20 0.42 +0.00 0.32 +0.16 0.34 -0.23 0.12
LeoI  32358      10 08 29.44 +12 14 05.6              20.621 0.022              19.457 0.013 4444  34  66 1.23 0.05 1.85 -1.27 0.11 +0.06 0.25 +0.03 0.20 -0.21 0.19 +0.06 0.11
LeoI  22736      10 08 29.48 +12 19 14.4              21.135 0.034              20.140 0.029 4810  70 134 1.63 0.06 1.76 -1.39 0.19                                  +0.49 0.49
LeoI  22730      10 08 29.53 +12 21 49.6              20.824 0.024              19.720 0.025 4550  50  93 1.38 0.06 1.82 -1.28 0.12 +0.58 0.47 +0.09 0.43 +0.57 0.43 +0.10 0.22
LeoI  22719      10 08 29.59 +12 19 42.1              19.609 0.016              18.199 0.008 4144  24  62 0.58 0.08 2.01 -1.44 0.11 +0.12 0.20 -0.09 0.20 -0.10 0.24 -0.10 0.12
LeoI  22715      10 08 29.65 +12 20 50.9              20.667 0.020              19.598 0.020 4646  53  96 1.36 0.06 1.82 -1.18 0.13 +0.38 0.45 +0.30 0.22 +0.20 0.27 +0.14 0.81
LeoI  22708      10 08 29.69 +12 19 08.9              21.202 0.033              20.274 0.025 5020  74 141 1.74 0.06 1.73 -1.31 0.22            +0.46 0.81                      
LeoI  32303      10 08 29.84 +12 17 31.6              19.553 0.018              18.287 0.010 4342  25  75 0.73 0.06 1.97 -1.18 0.11 +0.09 0.12 +0.08 0.15 -0.16 0.14 -0.04 0.09
LeoI  22692      10 08 29.86 +12 19 14.6              20.268 0.020              19.153 0.015 4549  49  86 1.16 0.05 1.87 -1.38 0.12 +0.61 0.37 +0.45 0.27 +1.20 0.50 +0.50 0.15
LeoI  32296      10 08 29.86 +12 13 44.7              20.357 0.021              19.150 0.015 4417  29  64 1.08 0.05 1.89 -1.37 0.11            -0.02 0.26 +0.17 0.19 -0.10 0.10
LeoI  22679      10 08 29.93 +12 21 55.1              20.620 0.020              19.534 0.019 4639  52  90 1.32 0.05 1.83 -1.86 0.13 +0.41 0.81            +0.21 0.41           
LeoI  22664      10 08 30.00 +12 20 05.6              20.387 0.019              19.276 0.015 4566  47  83 1.21 0.05 1.86 -1.19 0.12 -0.06 0.78 -0.50 0.51 +0.17 0.44 +0.16 0.15
LeoI  32268      10 08 30.04 +12 15 08.6              19.053 0.015              17.795 0.007 4452  16  51 0.55 0.07 2.01 -1.65 0.11 -0.25 0.37 +0.01 0.13 +0.09 0.13 +0.14 0.09
LeoI  32266      10 08 30.06 +12 17 00.9              20.174 0.020              19.093 0.015 4690  39  80 1.16 0.05 1.87 -1.35 0.12 -0.17 0.41 +0.30 0.24 +0.18 0.13 +0.24 0.11
LeoI  22640      10 08 30.22 +12 20 03.0              20.175 0.019              19.046 0.013 4532  45  80 1.11 0.05 1.88 -1.54 0.12 +0.37 0.40            +0.46 0.43 -0.22 0.20
LeoI  22621      10 08 30.31 +12 20 25.2              19.744 0.017              18.655 0.008 4695  32  73 0.99 0.05 1.91 -1.16 0.12 +0.02 0.48 -0.16 0.31 -0.28 0.27 +0.05 0.16
LeoI  22615      10 08 30.37 +12 22 16.2              21.048 0.029              20.083 0.036 4865  80 149 1.64 0.07 1.75 -1.00 0.12                       -0.70 0.54 -0.42 0.43
LeoI  22595      10 08 30.50 +12 19 42.7              19.980 0.018              18.746 0.014 4404  34  71 0.91 0.05 1.93 -1.08 0.11 +0.20 0.23 +0.10 0.20 +0.42 0.22 -0.21 0.11
LeoI  22567      10 08 30.66 +12 19 29.9              20.305 0.020              19.103 0.016 4413  40  67 1.07 0.05 1.89 -2.75 0.18                       +0.79 0.54 +0.57 0.30
LeoI  32186      10 08 30.66 +12 17 55.9              20.189 0.018              19.048 0.015 4521  56  81 1.10 0.05 1.88 -1.25 0.12 +0.54 0.52 -0.36 0.83 +0.18 0.54 +0.13 0.28
LeoI  32181      10 08 30.71 +12 17 25.7              21.003 0.031              19.892 0.025 4550  50  98 1.44 0.06 1.80 -1.64 0.12            -0.45 0.99 -0.11 0.35 -0.23 0.18
LeoI  32142      10 08 30.90 +12 13 56.7              21.068 0.028              19.990 0.029 4588  53 105 1.50 0.06 1.79 -1.65 0.13 +0.82 0.34 -0.05 0.76 +0.56 0.39 -0.41 0.46
LeoI  22531      10 08 30.96 +12 19 58.4              19.377 0.016              17.974 0.007 4213  21  54 0.51 0.08 2.02 -1.09 0.11 -0.04 0.21 -0.28 0.19 -0.03 0.20 +0.02 0.09
LeoI  22529      10 08 30.97 +12 19 53.9              19.563 0.016              18.311 0.009 4423  33  76 0.75 0.06 1.97 -1.78 0.11            +0.30 0.24 +0.18 0.23 +0.23 0.11
LeoI  22528      10 08 30.99 +12 21 50.4              20.108 0.017              18.927 0.012 4473  35  76 1.02 0.05 1.90 -1.21 0.11 +0.29 0.28 -0.20 0.25 -0.12 0.28 +0.13 0.12
LeoI  32122      10 08 31.01 +12 13 06.3              20.330 0.020              19.016 0.013 4268  22  54 0.96 0.06 1.92 -1.30 0.11 +0.06 0.23 -0.43 0.27 +0.09 0.18 -0.13 0.10
LeoI  22516      10 08 31.05 +12 19 46.4              20.864 0.025              19.793 0.021 4644  59  97 1.43 0.06 1.80 -1.91 0.17            +0.51 0.50                      
LeoI  22508      10 08 31.10 +12 20 05.3              20.227 0.019              19.178 0.018 4763  45  82 1.22 0.05 1.85 -1.23 0.13 +0.10 0.60 +0.96 0.29 +0.12 0.40 +0.55 0.23
LeoI  32106      10 08 31.12 +12 15 48.9              20.119 0.019              18.910 0.013 4448  45  71 0.99 0.05 1.91 -1.34 0.12 +0.45 0.41 +0.22 0.23 +0.30 0.36 +0.22 0.19
LeoI  32102      10 08 31.15 +12 14 32.6              20.839 0.022              19.728 0.022 4533  57  85 1.38 0.06 1.82 -1.42 0.12 +0.91 0.41 -0.41 0.57 -0.15 0.25 -0.19 0.39
LeoI  32097      10 08 31.18 +12 16 12.5              19.702 0.017              18.384 0.010 4323  19  50 0.72 0.06 1.97 -1.45 0.11 -0.13 0.28 -0.13 0.19 -0.08 0.31 -0.03 0.09
LeoI  22491      10 08 31.20 +12 18 41.1              20.367 0.023              19.177 0.018 4431  38  70 1.11 0.05 1.88 -1.47 0.12            +0.58 0.28 -0.16 0.36 -0.16 0.21
LeoI  22490      10 08 31.23 +12 21 22.3              20.484 0.020              19.315 0.018 4458  37  69 1.17 0.05 1.86 -1.59 0.12 +0.47 0.43 +0.70 0.24 +0.58 0.32 +0.09 0.19
LeoI  22480      10 08 31.30 +12 20 21.9              19.962 0.018              18.747 0.015 4401  37  74 0.93 0.05 1.92 -1.20 0.12 -0.39 0.58 +0.30 0.13 +0.36 0.24 +0.09 0.09
LeoI  22479      10 08 31.31 +12 21 37.1              21.239 0.029              20.277 0.032 4891  78 143 1.72 0.07 1.74 -1.55 0.27                                  +0.12 0.94
LeoI  32075      10 08 31.33 +12 17 14.8              20.959 0.027              19.871 0.023 4595  59  97 1.45 0.06 1.80 -1.74 0.13 +0.56 0.53 -0.08 0.56 +0.10 0.47 -0.03 0.14
LeoI  32065      10 08 31.38 +12 15 55.7              19.821 0.017              18.434 0.008 4154  21  57 0.68 0.07 1.98 -1.18 0.11 +0.12 0.21 -0.10 0.16 -0.30 0.15 -0.16 0.09
LeoI  22464      10 08 31.40 +12 21 53.0              20.750 0.022              19.716 0.024 4756  59 106 1.44 0.06 1.80 -1.41 0.13            +0.20 0.17 -0.24 0.36 +0.06 0.24
LeoI  22451      10 08 31.48 +12 21 49.1              20.290 0.021              19.127 0.013 4487  40  75 1.11 0.05 1.88 -1.21 0.12            -0.43 0.81 -0.10 0.43 -0.57 0.66
LeoI  22440      10 08 31.53 +12 20 17.3              19.978 0.019              18.779 0.013 4435  41  76 0.95 0.05 1.92 -1.64 0.12 +0.60 0.26 +0.40 0.39 -0.04 0.28 +0.26 0.14
LeoI  22431      10 08 31.57 +12 18 54.4              19.082 0.016              17.656 0.007 4211  25  53 0.39 0.09 2.05 -0.91 0.11 +0.11 0.20 -0.20 0.17 -0.12 0.19 +0.09 0.09
LeoI  32019      10 08 31.61 +12 15 42.0              20.366 0.019              19.233 0.014 4556  39  79 1.17 0.05 1.87 -1.28 0.11 +0.04 0.28 +0.08 0.12            -0.11 0.13
LeoI  22396      10 08 31.79 +12 19 56.0              19.677 0.016              18.422 0.011 4358  31  72 0.79 0.06 1.96 -1.11 0.11 -0.19 0.33 +0.05 0.17 -0.19 0.21 -0.06 0.11
LeoI  22390      10 08 31.81 +12 20 05.5              19.642 0.016              18.152 0.010 4079  23  58 0.50 0.08 2.03 -1.35 0.11 +0.07 0.24 -0.15 0.22 +0.48 0.20 -0.06 0.11
LeoI  31984      10 08 31.84 +12 14 08.1              20.661 0.023              19.553 0.021 4571  54  88 1.31 0.06 1.83 -1.66 0.12 +0.46 0.98            -0.23 0.26           
LeoI  22385      10 08 31.86 +12 22 30.9              19.990 0.018              18.742 0.011 4370  30  68 0.90 0.05 1.93 -1.51 0.12 -0.04 0.44            -0.02 0.15 -0.01 0.10
LeoI  22354      10 08 32.02 +12 19 00.7              20.601 0.021              19.471 0.017 4529  45  76 1.26 0.05 1.84 -1.29 0.12 +0.17 0.61 -0.00 0.45 +0.97 0.53 -0.13 0.51
LeoI  22352      10 08 32.04 +12 18 45.3              20.834 0.036              19.980 0.036 5251  98 194 1.69 0.07 1.74 -0.64 0.13                       -0.52 0.75 -0.50 0.52
LeoI  31961      10 08 32.06 +12 16 27.6              20.176 0.018              19.027 0.011 4524  38  79 1.08 0.05 1.89 -1.89 0.12 +0.95 0.19 +0.30 0.16 +0.10 0.17 -0.20 0.17
LeoI  22337      10 08 32.14 +12 18 55.0              19.951 0.019              18.720 0.013 4375  34  72 0.91 0.05 1.93 -1.19 0.11 +0.33 0.25 -0.18 0.21 -0.00 0.13 -0.11 0.17
LeoI  31953      10 08 32.18 +12 18 19.0              21.192 0.028              20.103 0.026 4594  62 100 1.54 0.06 1.78 -1.87 0.20                                  -0.14 0.67
LeoI  31942      10 08 32.22 +12 17 54.5              20.600 0.027              19.544 0.020 4696  55 102 1.35 0.06 1.82 -1.08 0.12                       +0.19 0.26 -0.04 0.11
LeoI  31907      10 08 32.43 +12 14 16.3              20.470 0.019              19.343 0.015 4554  37  78 1.22 0.05 1.85 -1.52 0.12 -0.04 0.59 +0.01 0.25 +0.43 0.18 +0.10 0.11
LeoI  31893      10 08 32.59 +12 18 06.0              19.081 0.016              17.633 0.009 4178  25  53 0.36 0.09 2.06 -0.95 0.11 -0.05 0.20 -0.24 0.17 -0.48 0.22 -0.14 0.09
LeoI  22260      10 08 32.62 +12 19 58.2              20.351 0.020              19.204 0.016 4515  38  77 1.15 0.05 1.87 -1.28 0.12 +0.03 0.30 +0.03 0.26 +0.20 0.27 +0.27 0.11
LeoI  22254      10 08 32.68 +12 20 11.4              19.454 0.016              18.020 0.007 4193  35  65 0.50 0.08 2.02 -1.27 0.11 +0.34 0.19 -0.36 0.30 +0.02 0.20 -0.05 0.11
LeoI  31867      10 08 32.77 +12 15 38.2              20.079 0.018              18.966 0.013 4628  35  80 1.09 0.05 1.88 -1.30 0.11 +0.16 0.28 -0.20 0.19 +0.00 0.17 -0.03 0.12
LeoI  31856      10 08 32.85 +12 17 35.2              20.017 0.019              18.832 0.011 4441  35  77 0.98 0.05 1.91 -1.21 0.11 -0.39 0.45 +0.15 0.16 +0.25 0.17 -0.00 0.28
LeoI  22232      10 08 32.89 +12 20 47.3              20.851 0.021              19.762 0.023 4624  44  91 1.41 0.06 1.81 -1.14 0.12 +0.10 0.26 +0.38 0.20 +0.09 0.18 +0.14 0.23
LeoI  31849      10 08 32.91 +12 16 57.0              20.537 0.021              19.357 0.015 4439  33  65 1.18 0.05 1.86 -1.82 0.12 +0.29 0.50 -0.02 0.53 +0.06 0.21 -0.10 0.46
LeoI  31834      10 08 33.02 +12 15 48.1              21.184 0.032              20.203 0.034 4849  74 149 1.67 0.07 1.75 -0.91 0.12 +0.04 0.38            -0.30 0.22 -0.11 0.23
LeoI  22210      10 08 33.02 +12 20 52.6              21.109 0.028              19.999 0.022 4543  49  90 1.48 0.06 1.79 -1.04 0.13 +0.45 0.71 +0.16 0.63                      
LeoI  22211      10 08 33.04 +12 20 41.7              20.694 0.024              19.584 0.016 4555  53  85 1.32 0.06 1.83 -1.64 0.13 +0.20 0.85 +0.12 0.48 -0.24 0.77           
LeoI  31835      10 08 33.04 +12 18 11.9              20.889 0.027              19.728 0.022 4456  52  78 1.34 0.06 1.83 -1.58 0.18            +1.10 0.47            +0.85 0.35
LeoI  31816      10 08 33.08 +12 11 14.7              21.278 0.030              20.178 0.027 4541  54 100 1.56 0.06 1.77 -1.93 0.15                       -0.20 0.56 +0.08 0.39
LeoI  22202      10 08 33.09 +12 23 57.4              20.577 0.022              19.488 0.017 4592  48  89 1.30 0.05 1.83 -1.60 0.12            +0.62 0.27 +0.13 0.29 -0.55 0.42
LeoI  31801      10 08 33.23 +12 15 21.1              20.020 0.017              18.793 0.018 4403  36  71 0.94 0.05 1.92 -1.34 0.11            +0.00 0.19 +0.14 0.92 +0.11 0.30
LeoI  31799      10 08 33.24 +12 14 23.3              19.777 0.016              18.427 0.010 4234  28  61 0.71 0.07 1.97 -1.65 0.11            -0.33 0.33 -0.01 0.16 -0.24 0.10
LeoI  31789      10 08 33.35 +12 18 09.5              20.315 0.020              19.168 0.016 4513  45  78 1.14 0.05 1.87 -1.25 0.12            +0.24 0.43 +0.21 0.44 -0.56 0.38
LeoI  22143      10 08 33.48 +12 20 34.5              20.227 0.018              19.039 0.015 4460  40  71 1.06 0.05 1.89 -1.26 0.12 +0.04 0.42 -0.10 0.18 +0.19 0.40 -0.47 0.18
LeoI  31771      10 08 33.53 +12 17 21.9              19.817 0.017              18.513 0.012 4275  24  64 0.78 0.06 1.96 -1.12 0.11 -0.07 0.35 +0.07 0.13 -0.20 0.39 +0.01 0.10
LeoI  31752      10 08 33.63 +12 14 21.6              20.373 0.019              19.119 0.016 4338  29  56 1.04 0.05 1.90 -1.37 0.12 +0.72 0.35 -0.16 0.40 +0.01 0.35 -0.23 0.18
LeoI  31750      10 08 33.65 +12 16 07.1              20.797 0.024              19.617 0.020 4479  35  70 1.28 0.06 1.84 -1.51 0.12            +0.37 0.22 -0.05 0.30 -0.10 0.11
LeoI  31748      10 08 33.66 +12 15 40.9              19.231 0.016              17.580 0.006 3846  12  59 0.23 0.11 2.09 -1.18 0.11                       -0.51 0.14 -0.35 0.09
LeoI  31719      10 08 33.89 +12 16 25.0              20.699 0.026              19.623 0.023 4637  53 103 1.37 0.06 1.82 -1.57 0.12 +0.00 0.78 +0.27 0.29 +0.02 0.35 -0.18 0.23
LeoI  31717      10 08 33.94 +12 15 14.4              19.516 0.016              18.083 0.005 4123  22  63 0.52 0.08 2.02 -1.43 0.11 +0.02 0.19 -0.06 0.15 +0.17 0.17 -0.19 0.10
LeoI  22059      10 08 33.97 +12 19 23.0              20.769 0.024              19.712 0.023 4681  68 106 1.42 0.06 1.81 -1.58 0.14            +0.06 0.67 +0.28 0.85           
LeoI  31707      10 08 34.03 +12 17 21.5              20.157 0.018              18.882 0.010 4311  23  59 0.93 0.06 1.92 -1.41 0.11 -0.22 0.24            -0.15 0.17 -0.26 0.23
LeoI  22037      10 08 34.09 +12 18 37.8              19.526 0.017              18.133 0.011 4209  25  56 0.57 0.08 2.01 -1.38 0.11 +0.20 0.17 -0.20 0.20 +0.08 0.12 +0.07 0.08
LeoI  22040      10 08 34.09 +12 20 04.0              20.928 0.032              20.035 0.028 5112  85 159 1.68 0.07 1.75 -0.64 0.14            -0.45 0.80 +0.43 0.64 -0.55 0.65
LeoI  22023      10 08 34.21 +12 20 27.1              20.139 0.018              18.900 0.012 4372  32  65 0.97 0.05 1.91 -1.26 0.12 -0.44 0.59 +0.27 0.20 +0.22 0.26 +0.14 0.30
LeoI  22009      10 08 34.27 +12 18 59.5              20.837 0.025              19.762 0.024 4640  56 100 1.42 0.06 1.81 -1.25 0.13 +0.14 0.61 +0.04 0.47 -0.00 0.21 +0.08 0.18
LeoI  22001      10 08 34.33 +12 19 15.1              20.924 0.025              19.929 0.025 4830  74 117 1.55 0.06 1.78 -1.68 0.22                                  +0.47 0.50
LeoI  21999      10 08 34.34 +12 19 18.6              20.554 0.021              19.507 0.024 4718  55 100 1.35 0.06 1.82 -1.53 0.15 +1.14 0.53            -0.55 0.64 +0.24 0.37
LeoI  31663      10 08 34.37 +12 14 41.0              20.419 0.020              19.219 0.013 4428  29  63 1.11 0.05 1.88 -1.74 0.12            -0.13 0.40 -0.05 0.20 -0.07 0.15
LeoI  31669      10 08 34.37 +12 17 53.9              19.986 0.017              18.766 0.012 4416  42  72 0.93 0.05 1.92 -1.84 0.13            +0.93 0.25 +0.56 0.51 -0.07 0.23
LeoI  21993      10 08 34.43 +12 21 23.0              20.128 0.018              18.899 0.011 4374  27  67 0.97 0.05 1.91 -1.48 0.12 -0.01 0.36 +0.30 0.28 +0.05 0.19 +0.27 0.11
LeoI  21987      10 08 34.44 +12 18 56.6              19.574 0.016              18.152 0.008 4177  31  62 0.55 0.08 2.01 -1.38 0.12 +0.69 0.19 -0.49 0.41 +0.20 0.27 +0.10 0.13
LeoI  21989      10 08 34.44 +12 20 06.5              20.441 0.021              19.207 0.016 4366  31  58 1.09 0.05 1.89 -1.26 0.12 +0.23 0.46 +0.43 0.29 +0.28 0.33 -0.16 0.19
LeoI  31655      10 08 34.53 +12 16 47.8              20.644 0.025              19.714 0.024 4954  74 119 1.52 0.06 1.78 -1.33 0.14 +0.90 0.44            +1.03 0.71           
LeoI  31636      10 08 34.64 +12 17 16.6              20.225 0.020              19.077 0.013 4521  37  79 1.10 0.05 1.88 -1.22 0.11            -0.09 0.19 +0.14 0.20 -0.03 0.13
LeoI  21961      10 08 34.68 +12 19 11.4              19.955 0.018              18.717 0.010 4406  31  70 0.90 0.05 1.93 -1.24 0.12 -0.35 0.77 -0.57 0.62 +0.10 0.35 +0.10 0.10
LeoI  21958      10 08 34.69 +12 18 54.2              20.004 0.019              18.723 0.010 4320  31  62 0.87 0.06 1.94 -1.56 0.12 -0.04 0.24 -0.08 0.31 +0.15 0.19 -0.02 0.09
LeoI  31621      10 08 34.72 +12 15 38.3              20.200 0.019              18.988 0.013 4426  36  68 1.02 0.05 1.90 -1.46 0.11            -0.20 0.22 +0.06 0.24 -0.10 0.26
LeoI  31618      10 08 34.75 +12 17 16.4              19.770 0.016              18.323 0.011 4098  22  56 0.59 0.07 2.00 -1.14 0.11 -0.05 0.31            -0.40 0.20 -0.34 0.12
LeoI  21942      10 08 34.78 +12 18 44.9              20.190 0.019              19.009 0.014 4497  36  74 1.05 0.05 1.89 -1.15 0.11 +0.20 0.33 -0.46 0.34 -0.03 0.17 -0.13 0.11
LeoI  31610      10 08 34.82 +12 17 48.4              19.978 0.017              18.715 0.011 4342  32  65 0.88 0.05 1.93 -1.08 0.11 +0.31 0.23 -0.04 0.29 -0.21 0.41 -0.40 0.17
LeoI  31598      10 08 34.83 +12 10 59.6              20.900 0.025              19.813 0.020 4624  47  93 1.43 0.06 1.80 -1.44 0.12 -0.06 0.50 +0.33 0.22 -0.14 0.20 -0.20 0.39
LeoI  31608      10 08 34.84 +12 16 50.1              20.375 0.021              19.294 0.015 4652  59  86 1.24 0.05 1.85 -1.44 0.12 -0.20 0.88 -0.14 0.42            -0.16 0.52
LeoI  21936      10 08 34.87 +12 23 11.7              20.682 0.021              19.657 0.019 4755  55  99 1.42 0.06 1.81 -1.54 0.13            +0.48 0.30 +0.28 0.42 -0.13 0.36
LeoI  31595      10 08 34.93 +12 16 52.0              20.975 0.028              19.949 0.021 4747  56 108 1.53 0.06 1.78 -1.76 0.15            +0.50 0.28            +0.30 0.22
LeoI  21926      10 08 34.93 +12 19 39.0              19.260 0.016              17.682 0.006 4033  23  57 0.29 0.10 2.07 -1.18 0.11 -0.24 0.30 -0.39 0.25 +0.01 0.20 -0.19 0.10
LeoI  31576      10 08 35.12 +12 18 01.6              20.327 0.019              19.140 0.017 4428  41  69 1.09 0.05 1.88 -1.58 0.12 +0.32 0.43 +0.20 0.21 +0.26 0.52 -0.18 0.20
LeoI  31551      10 08 35.31 +12 17 05.0              20.898 0.025              19.833 0.028 4649  65 106 1.45 0.06 1.80 -1.44 0.14 +0.00 0.96 +0.69 0.29 -0.18 1.00 +0.31 0.28
LeoI  21858      10 08 35.45 +12 19 40.7              20.962 0.025              20.001 0.026 4937  62 123 1.61 0.06 1.76 -1.37 0.14            +0.11 0.58 -0.01 0.45 +0.46 0.29
LeoI  31530      10 08 35.46 +12 16 30.4              21.149 0.028              20.151 0.035 4826  88 135 1.64 0.07 1.76 -2.05 0.19            +0.78 0.40 +0.17 0.48 +0.75 0.29
LeoI  21854      10 08 35.51 +12 23 21.8              20.878 0.021              19.859 0.026 4767  58 109 1.50 0.06 1.79 -3.30 0.45                                            
LeoI  31528      10 08 35.53 +12 16 59.1              20.326 0.018              19.102 0.012 4389  26  61 1.05 0.05 1.89 -1.23 0.11 -0.26 0.34 +0.04 0.19 +0.06 0.17 +0.10 0.21
LeoI  31526      10 08 35.54 +12 18 15.3              20.685 0.022              19.463 0.014 4365  32  56 1.19 0.05 1.86 -1.32 0.13            +0.21 0.54 +0.91 0.53 -0.44 0.32
LeoI  31529      10 08 35.57 +12 17 47.9              20.812 0.023              19.729 0.023 4585  59  95 1.40 0.06 1.81 -1.56 0.14 +0.63 0.53 +0.58 0.17 -0.18 0.73 +0.25 0.25
LeoI  31514      10 08 35.59 +12 15 27.5              19.861 0.017              18.574 0.008 4302  29  65 0.81 0.06 1.95 -1.22 0.11 -0.10 0.35 -0.31 0.27 -0.36 0.27 -0.33 0.12
LeoI  31513      10 08 35.61 +12 17 08.2              20.482 0.027              19.405 0.018 4613  53 101 1.28 0.06 1.84 -1.69 0.12                       -0.14 0.30 -0.58 0.56
LeoI  21843      10 08 35.63 +12 20 38.6              21.100 0.027              20.020 0.034 4616  63 111 1.51 0.06 1.78 -1.16 0.13 -0.19 0.96 -0.54 0.96 +0.66 0.48 +0.15 0.24
LeoI  21833      10 08 35.70 +12 21 52.2              19.837 0.017              18.740 0.009 4685  27  60 1.02 0.05 1.90 -1.06 0.11 -0.23 0.36 +0.24 0.58 -0.05 0.39 +0.01 0.17
LeoI  31501      10 08 35.71 +12 16 42.6              19.791 0.017              18.549 0.011 4401  27  71 0.84 0.05 1.94 -1.11 0.11 -0.00 0.14 -0.20 0.18 -0.28 0.16 +0.00 0.11
LeoI  31498      10 08 35.76 +12 17 35.5              20.512 0.020              19.520 0.027 4860  67 101 1.40 0.06 1.81 -1.32 0.14                       -0.50 0.80 +0.43 0.30
LeoI  21820      10 08 35.79 +12 22 51.4              20.800 0.023              19.774 0.018 4773  52 102 1.47 0.06 1.80 -1.47 0.13 +0.67 0.44 +0.69 0.28 +0.18 0.30 +0.55 0.21
LeoI  31482      10 08 35.89 +12 15 51.1              19.632 0.017              18.280 0.008 4263  18  52 0.66 0.07 1.99 -1.29 0.11 +0.17 0.16 -0.07 0.15 +0.10 0.14 +0.11 0.13
LeoI  21785      10 08 36.04 +12 19 28.3              21.192 0.026              20.173 0.029 4772  76 119 1.63 0.06 1.76 -1.57 0.19 +0.83 0.74 +0.86 0.42 +0.29 0.50 -0.16 0.70
LeoI  21779      10 08 36.06 +12 20 00.7              20.695 0.023              19.595 0.025 4595  60  94 1.33 0.06 1.83 -1.43 0.13 +0.71 0.46            +0.58 0.61 -0.42 0.37
LeoI  31462      10 08 36.10 +12 17 40.5              20.708 0.025              19.543 0.020 4445  42  75 1.26 0.06 1.84 -1.59 0.12 +1.01 0.32 -0.16 0.78 +0.47 0.35 +0.15 0.27
LeoI  31452      10 08 36.22 +12 17 17.2              20.120 0.020              18.870 0.014 4342  27  63 0.95 0.05 1.92 -1.42 0.11            +0.11 0.17 +0.09 0.13 +0.11 0.11
LeoI  31441      10 08 36.27 +12 13 43.0              20.853 0.025              19.841 0.022 4755  58 110 1.50 0.06 1.79 -1.96 0.13 +1.00 0.34 +0.32 0.35 +0.00 0.56 +0.06 0.30
LeoI  21755      10 08 36.27 +12 20 04.8              20.457 0.020              19.275 0.012 4437  31  65 1.15 0.05 1.87 -1.35 0.12            +0.04 0.81 -0.00 0.16 -0.00 0.10
LeoI  21722      10 08 36.57 +12 19 02.4              21.165 0.028              20.104 0.032 4637  74 116 1.56 0.07 1.77 -1.32 0.14 +0.64 0.57                       +0.00 0.88
LeoI  21715      10 08 36.64 +12 22 55.1              19.792 0.016              18.415 0.008 4206  21  59 0.68 0.07 1.98 -1.36 0.11 -0.10 0.40 -0.09 0.20 -0.24 0.17 +0.00 0.19
LeoI  21712      10 08 36.67 +12 18 38.1              19.806 0.018              18.551 0.016 4379  38  69 0.83 0.06 1.95 -1.70 0.12 +0.66 0.32            -0.08 0.30 -0.42 0.38
LeoI  31400      10 08 36.73 +12 17 15.3              20.597 0.020              19.493 0.015 4577  44  83 1.29 0.05 1.84 -1.60 0.14                       +0.49 0.52 +0.19 0.17
LeoI  31391      10 08 36.82 +12 17 42.3              19.525 0.016              18.223 0.008 4320  24  70 0.68 0.06 1.98 -1.63 0.11 +0.21 0.22 -0.20 0.19 -0.12 0.12 -0.12 0.10
LeoI  31386      10 08 36.85 +12 18 01.3              20.338 0.019              19.158 0.015 4447  43  70 1.11 0.05 1.88 -1.94 0.14            +0.65 0.36 -0.09 0.67 +0.10 0.13
LeoI  21673      10 08 36.91 +12 20 11.4              19.062 0.015              17.479 0.006 4059  18  57 0.24 0.11 2.09 -1.05 0.11 +0.02 0.16 -0.59 0.22 -0.16 0.14 -0.04 0.09
LeoI  21673      10 08 36.93 +12 20 11.5              19.062 0.015              17.479 0.006 4019  30  57 0.24 0.11 2.09 -1.26 0.11 +0.01 0.18 -0.53 0.28 -0.17 0.42 -0.31 0.12
LeoI  31376      10 08 36.93 +12 16 00.2              19.930 0.018              18.640 0.011 4303  31  63 0.83 0.06 1.95 -1.51 0.11 +0.26 0.43            -0.62 0.33 -0.21 0.11
LeoI  31374      10 08 36.95 +12 15 57.4              19.740 0.017              18.473 0.013 4380  26  68 0.79 0.06 1.95 -1.55 0.11 +0.15 0.29 +0.05 0.15 +0.11 0.16 +0.10 0.10
LeoI  31366      10 08 37.04 +12 16 56.2              20.011 0.018              18.762 0.010 4354  28  67 0.91 0.05 1.93 -1.45 0.11 +0.01 0.27 -0.27 0.25 -0.06 0.17 -0.20 0.19
LeoI  31364      10 08 37.09 +12 18 00.2              20.656 0.024              19.589 0.024 4682  51 103 1.36 0.06 1.82 -1.36 0.12            +0.22 0.32 +0.24 0.22 +0.16 0.15
LeoI  31360      10 08 37.11 +12 18 13.3              19.742 0.019              18.379 0.009 4229  27  61 0.68 0.07 1.98 -1.16 0.11 -0.22 0.32 -0.57 0.37 -0.09 0.25 -0.05 0.09
LeoI  21647      10 08 37.11 +12 19 42.5              20.436 0.018              19.297 0.018 4521  41  76 1.19 0.05 1.86 -1.19 0.12 +0.68 0.43 -0.02 0.62 -0.67 0.42 -0.07 0.47
LeoI  31357      10 08 37.15 +12 16 27.7              20.046 0.019              18.813 0.012 4376  34  69 0.94 0.05 1.92 -1.44 0.12            -0.06 0.25 +0.10 0.22 -0.04 0.10
LeoI  21634      10 08 37.19 +12 22 23.7              21.205 0.030              20.220 0.037 4845  76 145 1.67 0.07 1.75 -1.80 0.17                       -0.27 0.58           
LeoI  31348      10 08 37.22 +12 18 11.7              20.479 0.022              19.322 0.017 4484  41  73 1.19 0.05 1.86 -0.71 0.12 -0.65 0.92 -0.16 0.47 +0.18 0.39 -0.48 0.25
LeoI  31336      10 08 37.28 +12 17 09.2              20.322 0.020              19.189 0.014 4546  47  81 1.16 0.05 1.87 -1.47 0.12            +0.22 0.30 +0.41 0.45 -0.12 0.13
LeoI  21617      10 08 37.29 +12 20 12.0              19.856 0.016              18.516 0.010 4249  27  60 0.75 0.06 1.97 -1.10 0.11 -0.20 0.29 +0.02 0.18 +0.06 0.27 -0.22 0.10
LeoI  31324      10 08 37.32 +12 12 37.7              20.302 0.019              19.044 0.012 4330  25  57 1.01 0.05 1.90 -1.39 0.11 -0.10 0.32 -0.08 0.19 -0.10 0.20 -0.10 0.12
LeoI  21604      10 08 37.39 +12 22 28.8              19.975 0.018              18.794 0.016 4470  45  78 0.97 0.05 1.91 -2.05 0.12 +0.53 0.65 +0.56 0.30 -0.00 0.85 +0.10 0.27
LeoI  31321      10 08 37.40 +12 18 15.1              20.476 0.023              19.383 0.022 4621  58  98 1.26 0.06 1.84 -1.57 0.14            +0.65 0.36            +0.55 0.25
LeoI  31313      10 08 37.45 +12 17 45.3              19.851 0.018              18.618 0.014 4397  44  74 0.87 0.05 1.94 -1.44 0.12 -0.44 0.86 -0.48 0.56 +0.10 0.34 -0.22 0.12
LeoI  21598      10 08 37.46 +12 18 50.0              19.585 0.017              18.468 0.011 4658  26  61 0.90 0.05 1.93 -1.10 0.11            -0.10 0.14 +0.11 0.15 -0.03 0.09
LeoI  31304      10 08 37.50 +12 15 21.9              20.331 0.018              19.163 0.011 4454  30  72 1.12 0.05 1.88 -1.33 0.11 -0.08 0.40 -0.31 0.27 -0.13 0.13 -0.10 0.13
LeoI  21582      10 08 37.62 +12 18 54.2              21.073 0.030              20.070 0.027 4766  68 125 1.60 0.06 1.76 -1.32 0.13 +0.42 0.64            -0.12 0.53 +0.33 0.28
LeoI  21580      10 08 37.66 +12 19 49.6              20.260 0.019              19.189 0.017 4685  52  81 1.21 0.05 1.86 -0.92 0.12            -0.31 0.32 +0.01 0.41 -0.52 0.25
LeoI  31275      10 08 37.76 +12 13 26.8              20.950 0.026              19.853 0.020 4585  52  90 1.43 0.06 1.80 -1.43 0.13 +0.80 0.65 +0.19 0.51 +0.09 0.45 -0.17 0.37
LeoI  31264      10 08 37.87 +12 14 04.8              20.887 0.023              19.809 0.024 4629  48  97 1.43 0.06 1.80 -1.60 0.12 +0.16 0.50            +0.10 0.19           
LeoI  31257      10 08 37.90 +12 12 13.9              21.079 0.028              20.107 0.031 4855  74 136 1.64 0.06 1.75 -2.16 0.18 +0.99 0.78 +1.10 0.40 +0.44 0.46 +0.83 0.36
LeoI  21549      10 08 37.91 +12 21 51.0              21.199 0.027              20.148 0.032 4685  59 116 1.59 0.06 1.77 -1.56 0.15 +0.47 0.84 +0.69 0.39            +0.43 0.30
LeoI  31260      10 08 37.95 +12 17 45.4              20.630 0.023              19.510 0.014 4572  42  80 1.29 0.05 1.84 -1.62 0.12 +0.52 0.34 +0.49 0.23 -0.01 0.23 -0.43 0.25
LeoI  31252      10 08 38.00 +12 16 57.4              21.152 0.031              20.140 0.029 4763  71 127 1.62 0.07 1.76 -1.55 0.15 +0.69 0.54            -0.44 0.67 +0.08 0.47
LeoI  31251      10 08 38.01 +12 15 36.4              21.187 0.029              20.089 0.026 4560  54  98 1.53 0.06 1.78 -1.37 0.12 +0.53 0.38 -0.11 0.48 +0.19 0.36 -0.22 0.49
LeoI  21536      10 08 38.06 +12 21 09.6              20.099 0.019              18.968 0.010 4571  39  79 1.07 0.05 1.89 -1.11 0.12 +0.25 0.34 -0.56 0.42 +0.16 0.25 -0.02 0.10
LeoI  31238      10 08 38.16 +12 16 42.6              20.649 0.021              19.473 0.022 4435  36  68 1.23 0.05 1.85 -1.88 0.15 +0.75 0.79 +0.98 0.44 +0.40 0.81 +0.30 0.82
LeoI  21513      10 08 38.28 +12 20 52.3              21.044 0.027              19.890 0.025 4462  41  81 1.40 0.06 1.81 -1.72 0.13            +0.23 0.47 +0.59 0.36 +0.21 0.34
LeoI  21506      10 08 38.31 +12 20 08.7              20.885 0.022              19.848 0.033 4705  76 120 1.49 0.06 1.79 -1.59 0.14 +0.42 0.88 -0.05 0.81 +0.28 0.73 -0.45 0.71
LeoI  31217      10 08 38.36 +12 15 44.6              19.288 0.015              17.682 0.007 3925  16  58 0.28 0.10 2.08 -1.23 0.11 -0.15 0.15 -0.22 0.17 -0.23 0.14 -0.00 0.08
LeoI  31214      10 08 38.36 +12 13 20.5              20.323 0.019              19.182 0.012 4543  34  77 1.15 0.05 1.87 -1.37 0.11 +0.34 0.26 +0.07 0.27 +0.06 0.18 -0.13 0.17
LeoI  21487      10 08 38.49 +12 18 56.8              20.986 0.029              19.920 0.033 4631  75 118 1.49 0.07 1.79 -1.23 0.13 +1.05 0.41 +0.29 0.37 -0.55 0.78 +0.04 0.31
LeoI  21477      10 08 38.62 +12 23 37.0              21.201 0.029              20.164 0.027 4698  63 117 1.61 0.06 1.76 -2.12 0.19                       +0.42 0.47 -0.04 0.95
LeoI  21472      10 08 38.63 +12 18 51.8              20.282 0.020              19.245 0.019 4814  40  85 1.25 0.05 1.85 -1.16 0.12 -0.04 0.25 +0.34 0.19 -0.18 0.28 -0.10 0.38
LeoI  31194      10 08 38.68 +12 18 05.2              19.585 0.016              18.184 0.008 4178  25  63 0.58 0.08 2.00 -1.29 0.11 +0.23 0.19 -0.13 0.19 +0.00 0.18 -0.00 0.09
LeoI  21429      10 08 38.98 +12 20 31.3              20.394 0.021              19.215 0.013 4450  35  68 1.13 0.05 1.88 -1.21 0.12 +0.31 0.37 -0.26 0.48 +0.11 0.33 -0.05 0.27
LeoI  21427      10 08 38.99 +12 18 56.7              20.267 0.019              19.208 0.012 4690  47  84 1.22 0.05 1.85 -1.21 0.12 +0.02 0.51 +0.09 0.27 +0.31 0.48 +0.36 0.16
LeoI  31161      10 08 38.99 +12 15 20.1              19.917 0.017              18.682 0.010 4400  32  72 0.89 0.05 1.93 -1.31 0.11            -0.40 0.32 -0.31 0.26 +0.04 0.17
LeoI  21426      10 08 39.00 +12 20 41.1              20.636 0.021              19.620 0.021 4778  46  96 1.41 0.06 1.81 -1.09 0.12 -0.42 0.85 +0.10 0.29 +0.02 0.27 -0.10 0.11
LeoI  31162      10 08 39.01 +12 17 35.4              20.250 0.019              19.148 0.017 4615  49  84 1.17 0.05 1.87 -3.30 0.18                       +0.38 0.26 +0.90 0.37
LeoI  21423      10 08 39.03 +12 22 45.1              21.201 0.027              20.138 0.019 4645  52  98 1.57 0.06 1.77 -1.34 0.13                       -0.10 0.47 +0.41 0.25
LeoI  21406      10 08 39.18 +12 19 18.1              19.447 0.016              18.162 0.010 4366  28  75 0.67 0.06 1.98 -1.03 0.11 -0.17 0.31 -0.13 0.20 +0.20 0.28 +0.10 0.18
LeoI  31150      10 08 39.18 +12 18 09.9              20.446 0.021              19.283 0.015 4473  37  70 1.17 0.05 1.87 -1.10 0.12            +0.40 0.30            -0.06 0.21
LeoI  31144      10 08 39.22 +12 16 03.4              20.981 0.025              19.891 0.029 4583  56 100 1.45 0.06 1.80 -1.10 0.12                       +0.14 0.47 -0.30 0.17
LeoI  31141      10 08 39.27 +12 17 08.5              20.017 0.018              18.904 0.012 4579  41  78 1.07 0.05 1.89 -1.10 0.11 -0.26 0.98            -0.14 0.33 -0.14 0.15
LeoI  21384      10 08 39.33 +12 19 34.3              21.051 0.026              20.019 0.025 4719  62 112 1.56 0.06 1.77 -1.71 0.21                       +0.30 0.83           
LeoI  31135      10 08 39.36 +12 17 23.5              19.790 0.017              18.462 0.009 4269  23  63 0.74 0.06 1.97 -1.40 0.11 -0.01 0.58 +0.07 0.16 -0.02 0.22 +0.00 0.54
LeoI  31135      10 08 39.39 +12 17 23.8              19.790 0.017              18.462 0.009 4302  31  63 0.74 0.06 1.97 -1.35 0.11 -0.51 0.61 +0.30 0.18 +0.66 0.32 -0.04 0.12
LeoI  21376      10 08 39.40 +12 20 05.7              19.689 0.016              18.402 0.009 4231  73  67 0.75 0.06 1.96 -0.64 0.11 -0.03 0.28            -0.60 0.29           
LeoI  31129      10 08 39.43 +12 18 10.9              19.983 0.017              18.712 0.010 4332  31  64 0.87 0.06 1.94 -1.44 0.12 -0.35 0.90 +0.06 0.31 +0.43 0.43 -0.00 0.18
LeoI  21360      10 08 39.56 +12 22 39.3              21.209 0.027              20.217 0.033 4805  67 131 1.67 0.07 1.75 -1.48 0.15                       -0.14 0.56           
LeoI  31113      10 08 39.61 +12 17 17.6              21.280 0.033              20.349 0.036 5012  76 159 1.77 0.07 1.72 -1.70 0.31                                  +0.44 0.91
LeoI  31111      10 08 39.62 +12 17 19.7              19.582 0.016              18.244 0.009 4306  22  51 0.66 0.07 1.99 -1.10 0.11 +0.19 0.20 -0.34 0.23 -0.22 0.29 -0.23 0.11
LeoI  31107      10 08 39.66 +12 15 13.6              19.855 0.017              18.615 0.011 4409  34  73 0.86 0.05 1.94 -1.51 0.11 -0.04 0.18 +0.19 0.12 -0.17 0.16 +0.10 0.09
LeoI  31102      10 08 39.70 +12 14 25.3              20.768 0.025              19.703 0.022 4626  47 103 1.41 0.06 1.81 -1.40 0.12 +0.20 0.33 +0.53 0.20 +0.33 0.23 +0.14 0.69
LeoI  21340      10 08 39.71 +12 20 42.8              20.378 0.020              19.250 0.012 4560  50  80 1.18 0.05 1.86 -1.53 0.12            +0.47 0.28 -0.08 0.39 +0.21 0.20
LeoI  21337      10 08 39.74 +12 20 31.6              20.504 0.019              19.476 0.018 4747  45  91 1.35 0.05 1.82 -1.45 0.12 -0.04 0.83 +0.28 0.31 -0.03 0.31 +0.11 0.19
LeoI  21334      10 08 39.76 +12 19 17.1              20.641 0.023              19.577 0.021 4623  64  99 1.36 0.06 1.82 -1.39 0.13                                  +0.53 0.19
LeoI  31099      10 08 39.76 +12 17 10.2              20.559 0.024              19.428 0.022 4527  44  86 1.25 0.06 1.85 -1.43 0.12 +0.62 0.31 +0.23 0.48 +0.36 0.29 -0.32 0.22
LeoI  31097      10 08 39.78 +12 16 09.2              20.329 0.021              19.188 0.016 4527  42  80 1.15 0.05 1.87 -1.60 0.12            +0.27 0.20 -0.03 0.20 -0.02 0.12
LeoI  21328      10 08 39.81 +12 21 26.3              20.136 0.018              18.871 0.011 4340  28  60 0.94 0.05 1.92 -1.44 0.12                       -0.44 0.25 -0.06 0.14
LeoI  21326      10 08 39.83 +12 21 20.3              20.820 0.025              19.688 0.022 4511  42  85 1.34 0.06 1.82 -1.18 0.12            -0.17 0.34 +0.05 0.26 -0.20 0.23
LeoI  21298      10 08 40.06 +12 18 47.0              19.538 0.016              18.172 0.009 4261  19  53 0.61 0.07 2.00 -1.24 0.11 +0.05 0.55 -0.37 0.20 +0.07 0.15 -0.03 0.09
LeoI  21281      10 08 40.17 +12 18 52.3              20.160 0.018              19.092 0.015 4685  48  84 1.17 0.05 1.87 -0.88 0.12 -0.11 0.86 -0.24 0.21 -0.00 0.29 +0.10 0.11
LeoI  31045      10 08 40.43 +12 16 37.8              19.667 0.016              18.354 0.008 4317  17  50 0.72 0.06 1.97 -1.08 0.11 -0.24 0.19            -0.10 0.57 -0.11 0.13
LeoI  31036      10 08 40.50 +12 16 54.7              20.325 0.020              19.298 0.013 4797  44  76 1.28 0.05 1.84 -1.80 0.13            +0.22 0.38 +0.37 0.19 +0.51 0.24
LeoI  21243      10 08 40.58 +12 19 40.6              20.523 0.023              19.438 0.019 4615  61  96 1.29 0.06 1.84 -1.34 0.12 +0.19 0.63 +0.15 0.79 -0.32 0.59 +0.05 0.18
LeoI  21239      10 08 40.58 +12 19 02.7              19.631 0.017              18.291 0.008 4285  19  51 0.67 0.07 1.98 -1.36 0.11 +0.10 0.23 -0.11 0.18 +0.13 0.15 +0.00 0.12
LeoI  21236      10 08 40.62 +12 21 18.2              19.707 0.016              18.394 0.007 4318  22  50 0.73 0.06 1.97 -0.97 0.11            -0.48 0.27 -0.33 0.13 -0.16 0.11
LeoI  21237      10 08 40.62 +12 20 38.6              21.287 0.032              20.358 0.028 5019  91 146 1.78 0.07 1.72 -1.31 0.19 +0.73 0.90 +0.60 0.58            +0.25 0.54
LeoI  31018      10 08 40.73 +12 16 33.7              20.656 0.022              19.578 0.021 4648  52  95 1.35 0.06 1.82 -1.37 0.13 +0.29 0.71 -0.29 0.83 +0.14 0.58 +0.12 0.32
LeoI  21213      10 08 40.80 +12 23 24.2              20.970 0.026              19.906 0.022 4630  53 100 1.48 0.06 1.79 -1.20 0.12 -0.27 0.74 +0.46 0.27 -0.23 0.62 -0.10 0.14
LeoI  31012      10 08 40.87 +12 17 39.0              20.890 0.022              19.635 0.024 4311  35  57 1.24 0.06 1.85 -1.95 0.15 +1.12 0.50 +0.57 0.54 -0.05 0.77 +0.18 0.15
LeoI  31007      10 08 40.92 +12 18 06.4              19.572 0.016              18.116 0.008 4096  22  61 0.51 0.08 2.02 -1.38 0.11                       -0.10 0.16 -0.24 0.09
LeoI  31007      10 08 40.95 +12 18 06.7              19.572 0.016              18.116 0.008 4105  32  61 0.51 0.08 2.02 -1.55 0.11 -0.02 0.15 -0.13 0.27 +0.24 0.28 -0.08 0.89
LeoI  21181      10 08 41.11 +12 20 14.8              19.809 0.016              18.519 0.010 4334  34  66 0.79 0.06 1.96 -1.66 0.12 +0.82 0.29 +0.02 0.43 +0.05 0.74 +0.00 0.25
LeoI  30981      10 08 41.21 +12 17 44.9              20.264 0.019              19.135 0.016 4583  40  83 1.14 0.05 1.87 -1.19 0.12 +0.03 0.35            -0.12 0.25           
LeoI  30980      10 08 41.22 +12 18 11.8              20.206 0.019              19.065 0.014 4521  46  80 1.10 0.05 1.88 -1.35 0.12 +0.39 0.38 +0.11 0.30 +0.55 0.44 -0.55 0.27
LeoI  30978      10 08 41.22 +12 17 47.4              19.718 0.016              18.434 0.010 4351  32  67 0.77 0.06 1.96 -1.28 0.11 +0.29 0.20 -0.18 0.24 +0.19 0.14 +0.07 0.14
LeoI  30975      10 08 41.23 +12 16 03.1              21.192 0.030              20.193 0.040 4764  74 145 1.65 0.07 1.75 -1.06 0.16            +0.51 0.71 +0.46 0.80 +0.20 0.46
LeoI  21158      10 08 41.27 +12 19 56.5              19.834 0.016              18.533 0.010 4299  30  64 0.79 0.06 1.96 -1.63 0.11 +0.01 0.44            -0.22 0.15 -0.18 0.13
LeoI  30972      10 08 41.29 +12 15 44.7              20.286 0.018              19.033 0.013 4342  27  58 1.01 0.05 1.90 -1.59 0.12 -0.13 0.47 +0.14 0.59            -0.10 0.24
LeoI  30964      10 08 41.31 +12 12 47.7              21.182 0.026              20.139 0.021 4713  60 103 1.59 0.06 1.77 -1.38 0.12            +0.49 0.23 -0.08 0.28 +0.23 0.18
LeoI  30957      10 08 41.38 +12 14 30.4              21.016 0.023              19.941 0.026 4611  57  98 1.49 0.06 1.79 -2.08 0.18                       -0.12 0.77 +0.69 0.35
LeoI  21147      10 08 41.39 +12 20 15.7              20.586 0.023              19.513 0.018 4641  57  97 1.33 0.06 1.83 -1.61 0.15            +0.69 0.41 +0.91 0.61 -0.20 0.46
LeoI  21145      10 08 41.41 +12 21 29.2              21.218 0.026              20.182 0.034 4694  64 124 1.61 0.06 1.76 -1.39 0.13            -0.07 0.56 +0.53 0.42 -0.08 0.37
LeoI  21142      10 08 41.47 +12 25 05.2              20.660 0.023              19.631 0.020 4737  56 101 1.41 0.06 1.81 -1.82 0.14 +0.33 0.81 +0.20 0.20 -0.28 0.58 +0.20 0.32
LeoI  30956      10 08 41.47 +12 16 34.0              20.975 0.026              19.978 0.028 4797  61 123 1.57 0.06 1.77 -1.60 0.18            +0.55 0.74 +0.39 0.98           
LeoI  21133      10 08 41.54 +12 20 27.0              19.726 0.021              18.411 0.010 4268  26  66 0.73 0.06 1.97 -1.33 0.11 +0.00 0.26 -0.41 0.25 -0.30 0.13 -0.30 0.11
LeoI  21131      10 08 41.55 +12 19 33.9              20.324 0.019              19.193 0.013 4546  48  80 1.16 0.05 1.87 -1.17 0.12            -0.15 0.38 -0.07 0.67 -0.10 0.27
LeoI  30947      10 08 41.65 +12 14 29.2              20.885 0.024              19.879 0.022 4794  57 111 1.52 0.06 1.78 -1.29 0.12 +0.35 0.56 +0.59 0.15 +0.09 0.26 +0.33 0.26
LeoI  21121      10 08 41.66 +12 20 48.6              20.440 0.020              19.349 0.013 4646  41  87 1.25 0.05 1.85 -1.32 0.12            -0.35 0.49 -0.21 0.15 -0.07 0.18
LeoI  21116      10 08 41.70 +12 19 03.0              19.940 0.017              18.756 0.013 4485  36  75 0.96 0.05 1.92 -1.23 0.12 -0.22 0.66 -0.59 0.54 -0.26 0.34 -0.45 0.21
LeoI  30944      10 08 41.73 +12 18 21.5              20.280 0.023              19.040 0.012 4363  28  61 1.02 0.05 1.90 -1.54 0.12 +0.16 0.50 +0.22 0.23 -0.10 0.48 -0.04 0.13
LeoI  21109      10 08 41.77 +12 21 37.1              20.832 0.023              19.812 0.022 4780  63 107 1.49 0.06 1.79 -1.57 0.14            +0.63 0.39 +0.45 0.41           
LeoI  30941      10 08 41.79 +12 17 15.3              20.140 0.018              18.961 0.016 4481  49  76 1.04 0.05 1.90 -1.50 0.12 +0.38 0.39 +0.45 0.22 +0.75 0.41 +0.10 0.23
LeoI  21104      10 08 41.85 +12 23 23.3              21.085 0.026              19.991 0.026 4566  56  96 1.49 0.06 1.79 -1.43 0.13            +0.16 0.47 -0.30 0.92 -0.23 0.23
LeoI  40296      10 08 41.89 +12 08 48.8              20.541 0.020              19.473 0.019 4655  46  91 1.32 0.06 1.83 -1.25 0.12            +0.28 0.15 +0.10 0.35 +0.12 0.19
LeoI  30925      10 08 41.91 +12 15 34.6              20.101 0.018              19.066 0.013 4753  33  71 1.19 0.05 1.86 -1.01 0.11 -0.10 0.26 +0.04 0.19 -0.22 0.14 -0.23 0.09
LeoI  21093      10 08 41.91 +12 18 39.5              20.191 0.020              18.926 0.012 4307  32  59 0.96 0.06 1.92 -1.25 0.12 -0.10 0.28 +0.20 0.19 +0.18 0.36 -0.33 0.15
LeoI  30919      10 08 42.08 +12 18 18.7              20.094 0.018              18.813 0.012 4331  23  60 0.90 0.06 1.93 -1.38 0.11 +0.14 0.26 -0.05 0.18 +0.00 0.16 -0.11 0.26
LeoI  30913      10 08 42.11 +12 15 08.9              20.312 0.019              19.137 0.011 4465  33  71 1.10 0.05 1.88 -1.65 0.12            +0.13 0.33 +0.17 0.18 -0.24 0.15
LeoI  21080      10 08 42.14 +12 19 53.4              21.354 0.030              20.298 0.034 4647  67 120 1.64 0.07 1.75 -1.23 0.16                                  -0.15 0.66
LeoI  21074      10 08 42.15 +12 18 59.7              20.236 0.018              19.079 0.014 4498  48  77 1.09 0.05 1.88 -1.95 0.13            +0.97 0.22 +0.56 0.51 +0.16 0.25
LeoI  30904      10 08 42.28 +12 16 41.3              20.697 0.022              19.610 0.020 4606  53  92 1.35 0.06 1.82 -1.06 0.12 -0.20 0.83 -0.34 0.46 +0.09 0.42 -0.01 0.18
LeoI  30892      10 08 42.48 +12 17 50.5              20.200 0.020              19.041 0.015 4479  47  79 1.08 0.05 1.89 -1.31 0.12 +0.13 0.35 -0.25 0.36 +0.04 0.39 -0.17 0.26
LeoI  21049      10 08 42.49 +12 23 06.2              20.096 0.017              18.953 0.014 4554  36  78 1.06 0.05 1.89 -1.40 0.12 +0.30 0.24 +0.17 0.20 +0.30 0.19 +0.21 0.14
LeoI  21047      10 08 42.51 +12 19 47.9              20.990 0.027              19.914 0.024 4632  53 102 1.47 0.06 1.79 -1.75 0.14 +0.84 0.59 +0.23 0.60 -0.70 0.76 -0.02 0.37
LeoI  30891      10 08 42.52 +12 18 04.9              20.298 0.019              19.135 0.014 4497  46  74 1.11 0.05 1.88 -0.99 0.12 +0.32 0.31 +0.01 0.25 +0.20 0.44 -0.15 0.15
LeoI  21017      10 08 42.85 +12 20 25.6              19.648 0.016              18.323 0.009 4325  22  50 0.70 0.06 1.98 -1.26 0.11 -0.19 0.32 -0.02 0.23 +0.08 0.20 +0.10 0.10
LeoI  21006      10 08 42.92 +12 18 52.6              20.795 0.024              19.785 0.024 4787  59 110 1.48 0.06 1.79 -1.17 0.15            +0.42 0.48 -0.44 0.73 +0.42 0.27
LeoI  21005      10 08 42.96 +12 19 55.7              19.980 0.017              18.720 0.009 4380  34  66 0.89 0.05 1.93 -1.37 0.12            -0.24 0.26 +0.26 0.35 -0.00 0.09
LeoI  30854      10 08 42.97 +12 18 10.8              19.938 0.017              18.727 0.011 4444  36  75 0.93 0.05 1.92 -2.57 0.12 +0.88 0.65            +0.21 0.18 -0.16 0.37
LeoI  20987      10 08 43.17 +12 19 25.2              19.643 0.016              18.241 0.008 4189  25  61 0.60 0.07 2.00 -1.63 0.11 -0.22 0.71 -0.11 0.23 -0.10 0.13 -0.09 0.12
LeoI  30827      10 08 43.19 +12 10 41.1              21.183 0.025              20.136 0.034 4680  64 118 1.59 0.06 1.77 -1.78 0.15                       +0.33 0.44 +0.30 0.37
LeoI  20982      10 08 43.32 +12 21 23.6              19.749 0.016              18.380 0.009 4246  33  60 0.68 0.07 1.98 -1.61 0.12 -0.27 0.85 -0.26 0.33 -0.23 0.30 -0.11 0.09
LeoI  20958      10 08 43.59 +12 19 21.9              20.498 0.020              19.304 0.015 4423  30  62 1.15 0.05 1.87 -1.31 0.12 -0.21 0.72 -0.35 0.41 -0.21 0.25 -0.31 0.26
LeoI  30806      10 08 43.62 +12 16 52.2              20.594 0.021              19.462 0.018 4531  48  78 1.26 0.05 1.84 -1.51 0.13 +0.71 0.41 +0.59 0.32 +0.93 0.45 -0.08 0.25
LeoI  20956      10 08 43.63 +12 25 08.0              19.805 0.016              18.593 0.009 4423  33  74 0.88 0.05 1.94 -1.72 0.12 +0.30 0.32 -0.14 0.31 +0.31 0.25 +0.11 0.16
LeoI  20954      10 08 43.64 +12 19 17.6              20.412 0.019              19.244 0.018 4459  34  71 1.15 0.05 1.87 -1.29 0.11 +0.07 0.33 -0.03 0.34 +0.26 0.20 -0.37 0.14
LeoI  20945      10 08 43.73 +12 19 57.8              19.495 0.016              18.142 0.007 4277  22  51 0.61 0.07 2.00 -1.32 0.11 -0.26 0.31 -0.21 0.24 +0.14 0.20 -0.03 0.09
LeoI  20943      10 08 43.76 +12 22 10.1              21.051 0.027              20.020 0.025 4725  60 114 1.56 0.06 1.77 -1.45 0.13 +0.60 0.51 +0.45 0.41 +0.32 0.35 -0.20 0.41
LeoI  30798      10 08 43.79 +12 17 23.0              20.868 0.022              19.838 0.021 4755  66 103 1.49 0.06 1.79 -1.48 0.14            +0.18 0.26 -0.00 0.28 +0.36 0.32
LeoI  20928      10 08 43.92 +12 22 20.8              20.696 0.022              19.599 0.022 4576  44  91 1.34 0.06 1.83 -1.44 0.12            +0.54 0.24 -0.08 0.30 +0.30 0.15
LeoI  30787      10 08 43.95 +12 16 33.8              20.952 0.024              19.920 0.030 4698  62 118 1.52 0.06 1.78 -1.29 0.15            +0.38 0.73 +0.53 0.58 +0.30 0.24
LeoI  30789      10 08 43.96 +12 17 57.5              21.285 0.033              20.292 0.029 4785  82 133 1.70 0.07 1.74 -1.22 0.16 +0.94 0.58                       +0.60 0.33
LeoI  30777      10 08 44.05 +12 18 14.6              19.920 0.017              18.667 0.011 4372  29  69 0.87 0.05 1.94 -2.49 0.12 +0.91 0.33 +0.28 0.47 +0.40 0.14 +0.30 0.19
LeoI  30773      10 08 44.09 +12 17 06.0              20.407 0.019              19.372 0.017 4762  43  86 1.30 0.05 1.83 -1.26 0.12            -0.22 0.26 +0.01 0.19 -0.12 0.16
LeoI  20898      10 08 44.30 +12 19 56.3              19.532 0.016              18.119 0.007 4166  33  64 0.55 0.08 2.01 -1.70 0.11 -0.15 0.69 -0.31 0.30 +0.33 0.23 -0.03 0.10
LeoI  20891      10 08 44.39 +12 20 11.1              20.654 0.020              19.583 0.018 4644  44  92 1.36 0.05 1.82 -1.16 0.12            +0.38 0.26 -0.04 0.19 -0.20 0.39
LeoI  20885      10 08 44.51 +12 19 56.3              21.227 0.027              20.169 0.030 4630  60 111 1.59 0.06 1.77 -1.65 0.15                       +0.20 0.77 -0.03 0.43
LeoI  20882      10 08 44.55 +12 22 19.1              20.706 0.023              19.627 0.017 4644  47  92 1.36 0.06 1.82 -1.78 0.13 +0.53 0.51 +0.45 0.29 +0.51 0.28 -0.01 0.25
LeoI  30739      10 08 44.58 +12 17 22.8              19.332 0.016              17.763 0.007 4012  20  58 0.32 0.09 2.07 -1.57 0.11 +0.20 0.21 -0.27 0.21 -0.10 0.28 +0.00 0.09
LeoI  30728      10 08 44.59 +12 10 34.0              19.783 0.017              18.394 0.009 4191  22  58 0.67 0.07 1.99 -1.41 0.11 +0.25 0.18 -0.55 0.35 -0.00 0.13 -0.15 0.09
LeoI  30736      10 08 44.60 +12 17 10.6              21.284 0.029              20.240 0.031 4678  62 119 1.63 0.07 1.76 -1.32 0.14 +0.83 0.59 +0.03 0.64 +0.22 0.50 +0.22 0.35
LeoI  30729      10 08 44.63 +12 13 02.4              21.398 0.030              20.354 0.038 4689  75 129 1.67 0.07 1.75 -1.79 0.15            +0.59 0.32 -0.07 0.50 -0.04 0.39
LeoI  20871      10 08 44.64 +12 18 56.2              20.800 0.024              19.765 0.024 4715  77 111 1.45 0.06 1.80 -1.49 0.17                                            
LeoI  20868      10 08 44.70 +12 20 20.8              19.435 0.016              18.064 0.009 4274  18  52 0.57 0.07 2.01 -1.56 0.11 +0.35 0.20            -0.20 0.20 -0.02 0.09
LeoI  20852      10 08 44.96 +12 24 19.5              19.662 0.016              18.517 0.007 4599  33  80 0.90 0.05 1.93 -1.65 0.12 -0.10 0.98 +0.28 0.13 +0.10 0.29 +0.20 0.10
LeoI  30718      10 08 44.97 +12 16 51.2              20.518 0.019              19.334 0.016 4437  32  64 1.17 0.05 1.87 -1.55 0.12 +0.51 0.26 +0.09 0.62 +0.28 0.21 -0.16 0.14
LeoI  20839      10 08 45.10 +12 24 07.6              21.295 0.030              20.304 0.032 4814  79 132 1.70 0.07 1.74 -1.34 0.15 +0.96 0.45            +0.27 0.50 -0.25 0.49
LeoI  30710      10 08 45.11 +12 17 33.6              20.113 0.017              18.812 0.013 4293  31  57 0.89 0.06 1.93 -1.38 0.12 -0.22 0.53 -0.01 0.28 +0.12 0.41 -0.40 0.17
LeoI  30703      10 08 45.22 +12 17 57.5              19.981 0.018              18.672 0.010 4303  24  59 0.83 0.06 1.95 -1.51 0.11 +0.33 0.43 -0.13 0.24 -0.00 0.15 +0.59 0.10
LeoI  20823      10 08 45.36 +12 19 16.8              20.831 0.022              19.785 0.023 4687  54 105 1.45 0.06 1.80 -1.91 0.15            +0.44 0.49 -0.35 0.46 +0.40 0.27
LeoI  20821      10 08 45.39 +12 19 27.9              19.549 0.016              18.135 0.006 4311  95  63 0.56 0.08 2.01 -0.39 0.11 +0.34 0.20            -0.16 0.29 -0.66 0.11
LeoI  30691      10 08 45.40 +12 16 02.1              19.768 0.016              18.399 0.009 4224  21  60 0.69 0.07 1.98 -1.45 0.11 -0.22 0.33 +0.01 0.18 +0.02 0.15 -0.13 0.09
LeoI  20817      10 08 45.52 +12 20 01.9              20.707 0.021              19.643 0.016 4650  58  93 1.38 0.06 1.82 -1.21 0.12 +0.50 0.43 +0.13 0.34 -0.27 0.71 +0.50 0.18
LeoI  30682      10 08 45.58 +12 18 19.2              21.197 0.028              20.272 0.034 5060  76 148 1.74 0.07 1.73 -0.94 0.18            +0.17 0.82 +0.99 0.66 -0.37 0.86
LeoI  20806      10 08 45.65 +12 18 46.4              21.465 0.031              20.400 0.032 4622  68 114 1.68 0.07 1.75 -1.33 0.13            +0.03 0.46 -0.69 0.94           
LeoI  30676      10 08 45.66 +12 16 13.8              21.002 0.026              19.987 0.024 4769  64 114 1.56 0.06 1.77 -1.70 0.19                       -0.23 0.65 -0.10 0.89
LeoI  20802      10 08 45.73 +12 22 22.1              20.079 0.018              18.943 0.012 4576  36  78 1.06 0.05 1.89 -1.73 0.12 +0.33 0.38 +0.35 0.21 -0.11 0.65 +0.00 0.18
LeoI  20799      10 08 45.74 +12 21 52.8              20.881 0.024              19.741 0.021 4510  39  79 1.36 0.06 1.82 -2.08 0.13            +1.01 0.30 +0.24 0.44 -0.18 0.41
LeoI  20796      10 08 45.79 +12 18 44.2              20.672 0.022              19.565 0.017 4576  45  84 1.32 0.05 1.83 -1.62 0.15            +0.41 0.52 +0.60 0.67 -0.32 0.54
LeoI  20795      10 08 45.81 +12 18 55.0              21.021 0.029              20.083 0.034 5022  74 144 1.66 0.07 1.75 -1.15 0.14            +0.07 0.30 -0.41 0.54 +0.26 0.31
LeoI  20785      10 08 46.08 +12 22 33.5              19.565 0.016              18.052 0.008 4046  19  60 0.45 0.08 2.04 -1.36 0.11 +0.03 0.23 -0.09 0.17 -0.18 0.16 +0.18 0.09
LeoI  20783      10 08 46.12 +12 20 34.2              21.067 0.024              19.998 0.028 4640  53 102 1.51 0.06 1.78 -1.60 0.14 +0.94 0.76 +0.95 0.36 -0.06 0.42 +0.40 0.41
LeoI  20783      10 08 46.14 +12 20 34.3              21.067 0.024              19.998 0.028 4646  70 103 1.51 0.06 1.78 -1.34 0.14 +0.58 0.52 -0.18 0.62            -0.62 0.97
LeoI  20775      10 08 46.27 +12 19 52.5              21.181 0.033              20.188 0.032 4792  81 139 1.65 0.07 1.75 -1.63 0.17                                  +0.07 0.56
LeoI  30650      10 08 46.27 +12 18 02.0              20.572 0.020              19.369 0.024 4399  39  64 1.17 0.05 1.87 -1.96 0.13            -0.12 0.97 -0.03 0.60 -0.10 0.36
LeoI  30639      10 08 46.45 +12 14 43.2              20.121 0.017              18.904 0.011 4410  31  69 0.98 0.05 1.91 -1.87 0.12 +0.47 0.40 +0.04 0.29 +0.10 0.13 +0.23 0.14
LeoI  30635      10 08 46.63 +12 16 43.7              20.349 0.019              19.193 0.018 4502  40  77 1.14 0.05 1.87 -2.03 0.12 +0.52 0.39 -0.04 0.62 -0.10 0.22 -0.12 0.12
LeoI  30627      10 08 46.77 +12 15 57.8              19.828 0.016              18.456 0.012 4203  27  58 0.70 0.07 1.98 -1.91 0.12 +0.23 0.38 -0.01 0.34 +0.13 0.18 +0.09 0.11
LeoI  30624      10 08 46.92 +12 17 44.6              20.875 0.024              19.831 0.025 4687  70 108 1.47 0.06 1.79 -1.36 0.14            +0.72 0.29 +0.74 0.94 +0.07 0.31
LeoI  30616      10 08 47.15 +12 16 15.0              21.087 0.028              19.993 0.028 4577  59 103 1.49 0.06 1.79 -1.63 0.16                       -0.20 0.95 +0.45 0.45
LeoI  20735      10 08 47.26 +12 18 37.1              19.706 0.017              18.454 0.010 4411  36  71 0.80 0.06 1.95 -1.07 0.11 +0.27 0.18 -0.47 0.23 +0.18 0.19 +0.07 0.09
LeoI  30612      10 08 47.30 +12 16 11.3              21.094 0.025              20.087 0.032 4782  69 125 1.60 0.06 1.76 -1.99 0.14            +0.40 0.68 +0.72 0.35 -0.14 0.59
LeoI  20728      10 08 47.38 +12 19 05.8              20.301 0.019              19.212 0.016 4655  60  85 1.20 0.05 1.86 -2.17 0.14 +0.54 0.90 +0.68 0.18 +0.56 0.43 +0.65 0.21
LeoI  30608      10 08 47.38 +12 16 28.4              20.942 0.026              19.882 0.023 4646  60 103 1.48 0.06 1.79 -1.53 0.15 +0.94 0.60 +0.87 0.53            -0.01 0.54
LeoI  20723      10 08 47.52 +12 23 41.5              20.192 0.018              18.956 0.012 4381  26  64 0.99 0.05 1.91 -1.79 0.12 +0.35 0.36 -0.48 0.85 +0.12 0.23 +0.01 0.15
LeoI  20721      10 08 47.58 +12 23 57.3              20.149 0.018              18.943 0.013 4402  31  70 1.01 0.05 1.90 -1.46 0.12 +0.36 0.22 +0.00 0.27 +0.14 0.22 -0.03 0.09
LeoI  20702      10 08 47.96 +12 18 46.4              21.016 0.028              20.069 0.030 4936  74 134 1.65 0.06 1.75 -1.71 0.16 +1.15 0.45 +0.73 0.35 -0.44 0.59 +0.18 0.44
LeoI  30591      10 08 47.96 +12 14 42.6              20.507 0.020              19.330 0.014 4460  33  65 1.17 0.05 1.86 -1.25 0.12            -0.19 0.61 -0.05 0.41 +0.10 0.12
LeoI  20698      10 08 48.12 +12 21 45.5              21.457 0.035              20.415 0.034 4676  66 131 1.70 0.07 1.74 -1.78 0.17                       -0.17 0.57 +0.74 0.30
LeoI  30582      10 08 48.26 +12 15 24.5              20.134 0.017              18.972 0.012 4503  38  78 1.05 0.05 1.89 -1.21 0.11 +0.23 0.31 -0.34 0.37 +0.13 0.35 +0.10 0.15
LeoI  20691      10 08 48.34 +12 20 19.8              20.352 0.018              19.187 0.016 4472  47  72 1.13 0.05 1.88 -2.76 0.18 +1.19 0.98 +1.01 0.45            +0.59 0.33
LeoI  20689      10 08 48.34 +12 20 29.7              20.340 0.020              19.152 0.015 4442  35  68 1.10 0.05 1.88 -1.40 0.12 +0.16 0.43 +0.13 0.30 -0.24 0.22 -0.29 0.20
LeoI  30572      10 08 48.62 +12 16 34.1              20.852 0.023              19.750 0.022 4579  49  89 1.39 0.06 1.81 -1.26 0.12 +0.04 0.67 +0.21 0.36 +0.44 0.47 -0.04 0.13
LeoI  20668      10 08 48.74 +12 22 00.5              21.424 0.031              20.392 0.035 4694  67 130 1.70 0.07 1.74 -1.52 0.16                       +0.41 0.61 +0.20 0.44
LeoI  30569      10 08 48.79 +12 16 14.3              20.196 0.018              18.985 0.015 4416  35  68 1.02 0.05 1.90 -1.21 0.12            +0.48 0.24            -0.08 0.19
LeoI  20664      10 08 48.86 +12 21 27.4              20.021 0.017              18.815 0.012 4430  30  74 0.96 0.05 1.92 -1.54 0.11 +0.41 0.23 +0.32 0.19 +0.06 0.16 +0.00 0.14
LeoI  20659      10 08 48.95 +12 19 21.9              21.060 0.028              19.985 0.027 4617  64 105 1.50 0.06 1.79 -1.99 0.18                                  +0.07 0.60
LeoI  30555      10 08 49.11 +12 16 09.1              21.168 0.027              20.102 0.024 4634  57 103 1.56 0.06 1.77 -1.63 0.13            +0.52 0.30 -0.27 0.49 +0.28 0.23
LeoI  30551      10 08 49.19 +12 16 32.4              20.694 0.022              19.581 0.019 4556  45  84 1.32 0.06 1.83 -1.12 0.12            +0.18 0.16 -0.38 0.45 +0.14 0.16
LeoI  20644      10 08 49.27 +12 21 21.7              21.095 0.027              19.984 0.024 4542  52  92 1.47 0.06 1.79 -2.08 0.17                       -0.10 0.59 +0.55 0.30
LeoI  30540      10 08 49.37 +12 16 46.4              21.196 0.027              20.230 0.032 4883  72 139 1.69 0.07 1.74 -1.31 0.13                       +0.22 0.44 -0.06 0.31
LeoI  30538      10 08 49.43 +12 17 13.9              20.380 0.020              19.215 0.018 4479  40  74 1.14 0.05 1.87 -1.49 0.12 -0.24 0.77 +0.43 0.25 -0.49 0.37 +0.39 0.14
LeoI  30538      10 08 49.45 +12 17 14.2              20.380 0.020              19.215 0.018 4488  54  74 1.14 0.05 1.87 -1.50 0.12 +0.93 0.33 +0.11 0.38 -0.01 0.94 -0.39 0.34
LeoI  20640      10 08 49.49 +12 21 15.7              20.421 0.019              19.240 0.015 4458  29  67 1.14 0.05 1.87 -1.57 0.12 +0.21 0.35 -0.08 0.31 +0.19 0.23 -0.15 0.16
LeoI  20625      10 08 49.78 +12 21 36.0              19.765 0.017              18.351 0.007 4142  22  57 0.63 0.07 1.99 -1.45 0.11 +0.33 0.20            -0.23 0.15 -0.14 0.10
LeoI  20624      10 08 49.81 +12 18 42.2              20.815 0.022              19.736 0.022 4611  52  94 1.41 0.06 1.81 -1.86 0.19 +0.80 0.82                       +0.35 0.46
LeoI  30522      10 08 49.85 +12 18 00.8              19.883 0.018              18.597 0.010 4317  30  65 0.82 0.06 1.95 -1.60 0.12                       -0.60 0.35 -0.16 0.17
LeoI  30522      10 08 49.87 +12 18 01.2              19.883 0.018              18.597 0.010 4326  39  65 0.82 0.06 1.95 -1.82 0.12            +0.41 0.25 -0.20 0.41 -0.20 0.10
LeoI  30515      10 08 50.21 +12 17 10.9              20.759 0.021              19.676 0.023 4592  51  94 1.38 0.06 1.82 -1.23 0.12            +0.05 0.18 +0.10 0.56 -0.00 0.22
LeoI  30514      10 08 50.23 +12 17 23.3              20.696 0.023              19.682 0.022 4785  49 103 1.44 0.06 1.80 -1.21 0.12            +0.30 0.15 +0.26 0.26 +0.14 0.45
LeoI  30514      10 08 50.25 +12 17 23.7              20.696 0.023              19.682 0.022 4783  73 105 1.44 0.06 1.80 -1.18 0.13            +0.73 0.28 +0.49 0.71 +0.40 0.26
LeoI  20598      10 08 50.41 +12 18 57.1              19.797 0.017              18.528 0.008 4384  36  70 0.81 0.06 1.95 -1.51 0.11 -0.45 0.71 -0.11 0.21 +0.06 0.16 -0.12 0.11
LeoI  30497      10 08 50.69 +12 15 45.2              20.527 0.021              19.430 0.014 4608  44  85 1.28 0.05 1.84 -1.95 0.12            +0.31 0.33 +0.05 0.21 -0.22 0.35
LeoI  30496      10 08 50.69 +12 14 53.7              20.896 0.022              19.848 0.028 4708  57 110 1.48 0.06 1.79 -1.81 0.13            +0.46 0.18 +0.37 0.26 +0.38 0.21
LeoI  30498      10 08 50.71 +12 17 45.9              20.300 0.019              19.069 0.012 4386  28  61 1.04 0.05 1.90 -1.47 0.12 +0.28 0.42 -0.04 0.35 +0.07 0.39 +0.07 0.10
LeoI  30492      10 08 50.80 +12 17 41.5              20.415 0.019              19.224 0.015 4433  33  65 1.12 0.05 1.88 -1.62 0.12            -0.08 0.33 +0.04 0.48 +0.14 0.13
LeoI  20579      10 08 51.04 +12 25 00.9              20.949 0.025              19.831 0.024 4516  49  90 1.41 0.06 1.81 -1.65 0.13 +1.12 0.34            +0.07 0.66 +0.41 0.22
LeoI  20575      10 08 51.05 +12 18 52.6              20.756 0.022              19.694 0.022 4647  65  99 1.40 0.06 1.81 -1.59 0.14            +0.12 0.52 +0.91 0.49           
LeoI  20573      10 08 51.09 +12 21 13.2              20.627 0.021              19.501 0.022 4543  59  83 1.28 0.06 1.84 -2.10 0.15                                  +0.36 0.26
LeoI  30480      10 08 51.15 +12 14 36.8              20.301 0.019              19.046 0.012 4353  47  57 1.01 0.05 1.90 -1.24 0.11 -0.74 0.76 -0.06 0.21 -0.13 0.16 -0.00 0.09
LeoI  30478      10 08 51.23 +12 15 42.4              20.981 0.026              19.899 0.021 4595  52  96 1.46 0.06 1.80 -2.00 0.14            +0.57 0.18 +0.63 0.45 +0.30 0.57
LeoI  20566      10 08 51.23 +12 23 23.2              20.880 0.024              19.758 0.025 4544  45  88 1.38 0.06 1.82 -1.38 0.12 +0.91 0.30 -0.11 0.41 -0.04 0.25 -0.01 0.14
LeoI  20559      10 08 51.40 +12 23 36.1              20.311 0.018              19.116 0.013 4432  36  67 1.08 0.05 1.89 -1.61 0.12            -0.30 0.52 -0.39 0.27 +0.06 0.15
LeoI  20558      10 08 51.40 +12 24 43.1              20.790 0.021              19.666 0.022 4530  48  81 1.34 0.06 1.83 -2.23 0.17                       +0.25 0.61 -0.38 0.92
LeoI  30471      10 08 51.54 +12 18 14.0              20.249 0.018              19.080 0.012 4490  44  74 1.09 0.05 1.89 -1.48 0.12 +0.63 0.26 +0.35 0.27 +0.03 0.45 -0.10 0.50
LeoI  20551      10 08 51.68 +12 20 06.2              20.737 0.022              19.703 0.018 4745  54  97 1.43 0.06 1.80 -1.29 0.12            -0.10 0.47 -0.61 0.43 +0.24 0.23
LeoI  20547      10 08 51.75 +12 18 44.7              20.143 0.017              18.855 0.013 4293  22  58 0.91 0.06 1.93 -1.40 0.11            +0.04 0.20 -0.00 0.13 +0.00 0.13
LeoI  30456      10 08 52.02 +12 17 57.0              20.698 0.021              19.611 0.021 4607  60  91 1.35 0.06 1.82 -1.77 0.15 +0.78 0.61 +0.60 0.46 +1.10 0.54 +0.28 0.55
LeoI  20538      10 08 52.08 +12 19 46.3              21.231 0.031              20.160 0.024 4619  64 106 1.58 0.06 1.77 -1.39 0.13            +0.49 0.41 -0.20 0.49 -0.15 0.47
LeoI  20532      10 08 52.21 +12 18 49.8              21.434 0.033              20.393 0.041 4693  72 139 1.69 0.07 1.74 -1.49 0.13            +0.32 0.42 -0.26 0.62           
LeoI  20533      10 08 52.22 +12 24 22.9              21.011 0.026              20.007 0.024 4795  60 115 1.57 0.06 1.77 -1.09 0.12 +0.55 0.43 -0.29 0.48 +0.26 0.52 -0.24 0.33
LeoI  20518      10 08 52.52 +12 20 54.2              20.903 0.024              19.829 0.026 4615  50 102 1.45 0.06 1.80 -1.26 0.12 +0.49 0.38            +0.39 0.31 -0.16 0.38
LeoI  20514      10 08 52.57 +12 19 05.9              20.129 0.017              18.870 0.011 4356  32  61 0.94 0.05 1.92 -1.67 0.12 +0.15 0.43            -0.14 0.23 -0.14 0.15
LeoI  20506      10 08 52.79 +12 19 49.1              20.144 0.017              18.864 0.012 4323  26  58 0.92 0.06 1.92 -1.32 0.12 +0.16 0.30 -0.38 0.40 -0.05 0.26 -0.11 0.09
LeoI  20507      10 08 52.79 +12 20 02.8              20.512 0.019              19.274 0.014 4357  25  55 1.11 0.05 1.88 -1.33 0.12 +0.40 0.31 -0.22 0.38 -0.41 0.33 -0.10 0.17
LeoI  30439      10 08 52.83 +12 14 25.6              21.254 0.027              20.224 0.027 4690  60 115 1.64 0.06 1.76 -1.33 0.13 +0.27 0.65 +0.20 0.45 -0.16 0.53 +0.19 0.29
LeoI  20504      10 08 52.87 +12 18 42.6              21.024 0.026              19.917 0.027 4590  50  96 1.45 0.06 1.80 -1.62 0.12                       +0.23 0.30           
LeoI  30429      10 08 53.11 +12 15 20.1              21.107 0.028              20.026 0.028 4612  55 104 1.51 0.06 1.78 -1.29 0.12 +0.74 0.51 -0.37 0.77 -0.28 0.41 +0.02 0.29
LeoI  20491      10 08 53.21 +12 20 40.6              20.229 0.018              19.030 0.012 4435  40  69 1.04 0.05 1.90 -1.44 0.12 -0.06 0.50 +0.41 0.29 +0.60 0.46 +0.20 0.09
LeoI  20483      10 08 53.37 +12 19 06.4              20.827 0.024              19.800 0.021 4765  60 104 1.48 0.06 1.79 -1.30 0.13                       -0.27 0.66 -0.79 0.69
LeoI  20477      10 08 53.53 +12 19 50.4              20.514 0.019              19.361 0.017 4483  37  72 1.20 0.05 1.86 -1.92 0.12 +0.10 0.52 +0.60 0.23 -0.19 0.25 +0.24 0.17
LeoI  30420      10 08 53.58 +12 18 05.3              21.209 0.029              20.140 0.027 4610  74 108 1.57 0.06 1.77 -1.59 0.17            +0.80 0.61            +0.68 0.24
LeoI  20474      10 08 53.64 +12 18 47.4              20.728 0.022              19.665 0.017 4648  58  94 1.39 0.05 1.81 -1.30 0.12                       -0.47 0.83 -0.31 0.42
LeoI  20471      10 08 53.75 +12 22 12.5              20.700 0.021              19.595 0.018 4573  50  83 1.33 0.05 1.83 -1.36 0.12 -0.12 0.88 -0.30 0.31 -0.20 0.36 -0.79 0.48
LeoI  30414      10 08 53.77 +12 17 55.8              21.386 0.035              20.395 0.041 4798  85 155 1.74 0.07 1.73 -1.82 0.30                                            
LeoI  30398      10 08 54.36 +12 15 42.2              20.368 0.019              19.163 0.013 4415  32  63 1.09 0.05 1.88 -1.80 0.12            +0.15 0.32 +0.15 0.22 -0.26 0.16
LeoI  20450      10 08 54.48 +12 20 13.6              20.778 0.021              19.685 0.024 4606  63  93 1.37 0.06 1.82 -1.51 0.13            +0.74 0.27 +1.13 0.56 +0.24 0.24
LeoI  30395      10 08 54.60 +12 15 37.7              21.303 0.034              20.375 0.042 5017  95 178 1.78 0.07 1.72 -1.17 0.27                                  +0.64 0.60
LeoI  20445      10 08 54.71 +12 19 34.2              21.283 0.031              20.264 0.044 4710  80 147 1.66 0.07 1.75 -1.45 0.14 +0.61 0.61 +0.77 0.36            -0.36 0.60
LeoI  20438      10 08 54.92 +12 22 39.9              21.387 0.030              20.414 0.035 4855  75 150 1.76 0.07 1.73 -0.95 0.13            -0.12 0.25            -0.31 0.20
LeoI  30387      10 08 54.95 +12 17 44.0              21.120 0.028              20.157 0.024 4927  70 124 1.67 0.06 1.75 -1.17 0.18                       +0.81 0.96           
LeoI  20436      10 08 54.98 +12 18 52.5              20.148 0.017              18.946 0.013 4410  37  71 1.01 0.05 1.90 -1.32 0.12 -0.43 0.83            -0.01 0.35 +0.04 0.14
LeoI  30382      10 08 55.19 +12 16 50.6              20.310 0.019              19.126 0.017 4443  38  70 1.09 0.05 1.88 -2.10 0.13            +0.13 0.80 +0.50 0.28 -0.16 0.30
LeoI  20431      10 08 55.27 +12 23 01.0              19.804 0.016              18.444 0.011 4222  23  59 0.71 0.07 1.98 -1.29 0.11 +0.11 0.21 -0.12 0.19 -0.27 0.16 -0.21 0.21
LeoI  20428      10 08 55.32 +12 20 18.1              20.478 0.019              19.337 0.014 4513  41  74 1.20 0.05 1.86 -1.55 0.12                       -0.39 0.46 -0.28 0.25
LeoI  20427      10 08 55.37 +12 20 01.4              19.821 0.016              18.450 0.010 4195  25  58 0.70 0.07 1.98 -1.54 0.11 +0.17 0.28 -0.32 0.37 +0.10 0.20 -0.14 0.13
LeoI  30374      10 08 55.48 +12 17 21.0              20.100 0.017              18.896 0.011 4461  34  72 0.99 0.05 1.91 -1.22 0.11 -0.58 0.66 -0.04 0.23 +0.00 0.21 -0.07 0.24
LeoI  30370      10 08 55.51 +12 14 01.6              19.452 0.016              17.950 0.008 3999  19  61 0.42 0.09 2.04 -1.41 0.11 -0.29 0.30 -0.57 0.29 -0.27 0.15 -0.40 0.09
LeoI  30355      10 08 56.12 +12 16 32.1              20.686 0.020              19.484 0.015 4387  31  59 1.21 0.05 1.86 -1.53 0.12 +0.16 0.47 +0.02 0.37 -0.14 0.23 -0.20 0.10
LeoI  20402      10 08 56.18 +12 21 36.3              20.755 0.023              19.707 0.020 4719  52 101 1.42 0.06 1.81 -1.30 0.12 +0.89 0.24 +0.29 0.58 +0.57 0.28 -0.02 0.22
LeoI  30337      10 08 56.69 +12 17 32.3              21.104 0.027              20.043 0.031 4640  70 112 1.54 0.06 1.78 -1.70 0.16 +0.67 0.73 +0.81 0.39 +0.68 0.98 +0.40 0.38
LeoI  30332      10 08 56.77 +12 17 59.6              20.134 0.017              19.017 0.013 4590  45  80 1.10 0.05 1.88 -2.54 0.14            +0.96 0.36 +0.45 0.30           
LeoI  30331      10 08 56.81 +12 18 01.4              21.088 0.025              20.029 0.021 4647  60 100 1.53 0.06 1.78 -1.61 0.18                       +0.30 0.87           
LeoI  20391      10 08 56.92 +12 22 31.4              19.828 0.017              18.504 0.013 4283  25  62 0.76 0.06 1.96 -1.59 0.11            -0.33 0.33 +0.07 0.16 -0.03 0.09
LeoI  30320      10 08 57.42 +12 17 20.3              20.416 0.019              19.228 0.014 4441  38  65 1.13 0.05 1.88 -1.66 0.12            +0.07 0.59 +0.00 0.55 +0.00 0.20
LeoI  20377      10 08 57.48 +12 19 14.6              20.558 0.019              19.482 0.015 4624  44  87 1.31 0.05 1.83 -1.65 0.12                       +0.02 0.23 -0.63 0.39
LeoI  20372      10 08 57.66 +12 19 23.0              20.415 0.018              19.277 0.016 4545  45  77 1.18 0.05 1.86 -1.54 0.12 +0.44 0.53 +0.56 0.30 +0.21 0.40 -0.20 0.25
LeoI  20361      10 08 57.97 +12 22 18.6              20.597 0.019              19.415 0.018 4438  31  64 1.20 0.05 1.86 -1.09 0.12 +0.03 0.34 -0.12 0.60 +0.42 0.27 -0.51 0.16
LeoI  20359      10 08 58.10 +12 21 03.8              20.293 0.018              19.077 0.012 4398  27  63 1.05 0.05 1.89 -1.34 0.12 +0.35 0.35 +0.79 0.59 -0.05 0.22 -0.10 0.12
LeoI  20354      10 08 58.25 +12 19 59.0              20.555 0.021              19.430 0.019 4548  58  82 1.25 0.06 1.85 -1.70 0.13 +0.44 0.63                       -0.08 0.28
LeoI  30292      10 08 58.37 +12 15 44.4              20.719 0.022              19.579 0.020 4505  42  78 1.30 0.05 1.84 -1.24 0.12            +0.12 0.35 +0.09 0.16 +0.10 0.17
LeoI  30293      10 08 58.37 +12 17 11.0              21.163 0.026              20.044 0.034 4519  57 100 1.49 0.06 1.79 -1.77 0.15 +1.00 0.52 +0.42 0.53 -0.17 0.80 -0.08 0.40
LeoI  30290      10 08 58.48 +12 16 17.5              19.673 0.016              18.292 0.008 4231  25  62 0.64 0.07 1.99 -1.76 0.11 +0.38 0.19 +0.10 0.18 -0.04 0.18 -0.02 0.09
LeoI  20348      10 08 58.68 +12 19 48.1              21.081 0.028              20.085 0.027 4831  71 123 1.61 0.06 1.76 -0.96 0.13 +0.28 0.52                                 
LeoI  20345      10 08 58.71 +12 18 36.4              19.724 0.016              18.367 0.009 4216  31  62 0.68 0.07 1.98 -1.37 0.11 +0.06 0.20 -0.38 0.25 +0.19 0.24 -0.00 0.09
LeoI  20345      10 08 58.74 +12 18 36.1              19.724 0.016              18.367 0.009 4219  27  62 0.68 0.07 1.98 -1.36 0.11 -0.00 0.15 -0.17 0.18 +0.00 0.16 -0.13 0.09
LeoI  20346      10 08 58.74 +12 20 13.7              20.074 0.017              18.920 0.011 4529  41  80 1.04 0.05 1.90 -1.37 0.12 -0.39 0.94            -0.01 0.32 -0.06 0.17
LeoI  20342      10 08 58.78 +12 23 13.2              19.857 0.017              18.597 0.007 4382  29  69 0.84 0.06 1.94 -1.83 0.12 +0.69 0.19 -0.08 0.30 -0.10 0.14 -0.04 0.12
LeoI  20343      10 08 58.78 +12 24 01.2              20.776 0.021              19.679 0.024 4583  53  93 1.37 0.06 1.82 -1.50 0.12            -0.25 0.56            -0.38 0.32
LeoI  20340      10 08 58.86 +12 22 08.2              20.572 0.021              19.412 0.015 4466  33  68 1.22 0.05 1.85 -1.56 0.12            +0.05 0.26 -0.23 0.29 +0.15 0.16
LeoI  20335      10 08 58.97 +12 22 00.6              20.915 0.022              19.853 0.025 4651  54 100 1.46 0.06 1.80 -1.44 0.13            +0.24 0.60 +0.03 0.56 +0.22 0.25
LeoI  30273      10 09 00.17 +12 18 21.1              19.591 0.067              18.035 0.027 4017  42  88 0.41 0.09 2.05 -2.29 0.12            +0.35 0.29 -0.04 0.18 -0.30 0.09
LeoI  30268      10 09 00.60 +12 16 41.3              21.080 0.031              19.989 0.026 4579  59 103 1.49 0.06 1.79 -1.49 0.13            +0.09 0.35 +0.09 0.43 -0.25 0.40
LeoI  20304      10 09 00.64 +12 19 03.5              20.739 0.022              19.568 0.018 4465  47  68 1.27 0.05 1.84 -1.66 0.13 +0.54 0.40 +0.73 0.26 +0.68 0.64 +0.30 0.13
LeoI  30265      10 09 00.74 +12 15 48.6              19.828 0.016              18.487 0.009 4257  36  60 0.74 0.06 1.97 -1.45 0.11 +0.21 0.22 +0.09 0.32 -0.33 0.22 +0.01 0.15
LeoI  30264      10 09 00.81 +12 15 38.9              21.023 0.027              19.980 0.026 4674  62 112 1.53 0.06 1.78 -1.46 0.13            +0.83 0.31 +0.48 0.34 -0.22 0.39
LeoI  20299      10 09 00.93 +12 19 35.2              19.936 0.017              18.698 0.009 4394  34  71 0.89 0.05 1.93 -1.77 0.12                       -0.00 0.20 -0.04 0.12
LeoI  30261      10 09 01.03 +12 17 26.0                                                     4563  38  72 1.59 0.05 1.77 -1.74 0.18 +0.64 0.91                       +0.43 0.42
LeoI  30260      10 09 01.03 +12 16 22.3              21.099 0.028              20.082 0.034 4762  71 127 1.59 0.06 1.77 -1.74 0.17                       +0.64 0.62 +0.22 0.44
LeoI  20293      10 09 01.56 +12 21 40.5              19.468 0.015              18.098 0.008 4259  19  53 0.58 0.07 2.00 -2.20 0.12 +0.56 0.32 +0.22 0.29 +0.04 0.17 -0.24 0.14
LeoI  30242      10 09 02.05 +12 16 43.0              20.525 0.021              19.310 0.016 4402  29  59 1.14 0.05 1.87 -1.24 0.12 -0.02 0.28 -0.34 0.33 -0.55 0.22 -0.20 0.17
LeoI  20277      10 09 02.40 +12 19 23.9              21.079 0.026              20.036 0.027 4747  72 111 1.55 0.06 1.78 -1.44 0.15 +0.86 0.42 +0.49 0.47 -0.70 0.82 +0.35 0.27
LeoI  20277      10 09 02.42 +12 19 23.7              21.079 0.026              20.036 0.027 4691  66 110 1.55 0.06 1.78 -1.22 0.12 +0.88 0.44 -0.00 0.61 -0.51 0.53 +0.00 0.22
LeoI  30236      10 09 02.45 +12 18 12.1              21.082 0.026              20.003 0.026 4611  60 102 1.51 0.06 1.79 -1.72 0.13            -0.22 0.92 +0.53 0.48 -0.43 0.48
LeoI  20266      10 09 03.11 +12 21 37.0              20.566 0.019              19.472 0.014 4610  42  83 1.29 0.05 1.84 -2.50 0.16                                            
LeoI  30228      10 09 03.26 +12 17 01.7              21.241 0.027              20.211 0.028 4718  67 118 1.63 0.06 1.76 -2.47 0.24                       +0.33 0.76 +1.05 0.34
LeoI  20250      10 09 04.15 +12 19 28.6              21.346 0.027              20.332 0.028 4738  80 119 1.69 0.06 1.74 -3.22 0.78                                            
LeoI  20248      10 09 04.16 +12 20 46.0              19.785 0.016              18.446 0.011 4246  32  62 0.73 0.06 1.97 -1.58 0.11 +0.33 0.19 +0.31 0.28 +0.10 0.17 +0.07 0.09
LeoI  20244      10 09 04.30 +12 19 59.4              20.033 0.017              18.802 0.010 4378  41  69 0.94 0.05 1.92 -1.85 0.12            +0.38 0.25 +0.37 0.41 +0.19 0.10
LeoI  20231      10 09 05.15 +12 20 14.4              19.699 0.016              18.323 0.008 4226  31  61 0.65 0.07 1.99 -1.65 0.11 +0.23 0.24            -0.11 0.86 -0.01 0.11
LeoI  20230      10 09 05.19 +12 19 56.5              19.603 0.016              18.155 0.008 4084  41  61 0.53 0.08 2.02 -1.59 0.11 +0.65 0.34 -0.22 0.66            -0.30 0.16
LeoI  20225      10 09 05.33 +12 25 49.0              20.769 0.022              19.686 0.019 4624  51  90 1.38 0.06 1.82 -1.48 0.13            -0.16 0.68 +0.15 0.49 -0.04 0.31
LeoI  20198      10 09 07.46 +12 18 38.7              19.633 0.016              18.225 0.007 4151  33  61 0.59 0.07 2.00 -1.80 0.11 -0.34 0.92            -0.10 0.28 -0.10 0.12
LeoI  20185      10 09 08.65 +12 24 21.4              19.763 0.016              18.414 0.010 4242  24  61 0.71 0.07 1.98 -1.66 0.11 -0.48 0.79 -0.19 0.30 +0.00 0.17 +0.00 0.10
LeoI  30156      10 09 10.01 +12 18 05.2              20.159 0.018              18.994 0.011 4504  45  77 1.06 0.05 1.89 -2.56 0.16            +0.38 0.88 +0.45 0.58           
LeoI  20163      10 09 10.54 +12 18 44.2              20.973 0.024              19.911 0.029 4669  70 107 1.49 0.06 1.79 -2.37 0.22                                            
LeoI  30139      10 09 11.71 +12 15 11.5              20.823 0.025              19.753 0.022 4626  54  99 1.42 0.06 1.81 -2.04 0.15                       +0.03 0.48           
LeoI  20139      10 09 13.52 +12 22 40.7              19.149 0.015              17.550 0.006 4023  20  58 0.25 0.11 2.08 -1.41 0.11 -0.13 0.24 -0.12 0.17 -0.09 0.15 +0.10 0.09
LeoI  30123      10 09 13.74 +12 17 22.6              19.934 0.017              18.570 0.009 4206  22  56 0.75 0.06 1.97 -1.41 0.11 +0.38 0.19 -0.05 0.22 +0.35 0.23 +0.05 0.26
LeoI  30123      10 09 13.77 +12 17 23.0              19.934 0.017              18.570 0.009 4220  28  56 0.75 0.06 1.97 -1.46 0.12 +0.25 0.28 +0.03 0.21 -0.31 0.33 -0.01 0.09
LeoI  20129      10 09 14.89 +12 18 35.0              19.762 0.017              18.447 0.011 4279  36  65 0.75 0.06 1.97 -1.56 0.12 +0.42 0.29 -0.43 0.66 +0.97 0.36 +0.00 0.25
LeoI  20129      10 09 14.94 +12 18 34.6              19.762 0.017              18.447 0.011 4301  31  65 0.75 0.06 1.97 -1.62 0.12            +0.27 0.27 -0.41 0.46 -0.10 0.17
LeoI  30102      10 09 15.88 +12 17 18.5              20.033 0.017              18.646 0.005 4166  23  54 0.76 0.06 1.96 -1.76 0.12 +0.21 0.31            +0.30 0.32 -0.30 0.24
LeoI  30090      10 09 17.85 +12 16 03.0              21.164 0.024              20.108 0.020 4646  49  96 1.57 0.06 1.77 -1.61 0.14 +1.03 0.47            +0.38 0.48 +0.46 0.28
LeoI  30082      10 09 18.52 +12 16 44.1              20.500 0.018              19.327 0.010 4450  33  66 1.18 0.05 1.86 -1.72 0.12 -0.01 0.86 +0.46 0.27 -0.21 0.28 +0.26 0.17
LeoI  20102      10 09 19.40 +12 21 57.7              19.569 0.015              18.171 0.004 4218  26  64 0.58 0.08 2.00 -1.20 0.11 +0.07 0.42 -0.46 0.30 -0.01 0.18 -0.17 0.10
LeoI  20100      10 09 19.56 +12 21 22.0              20.077 0.016              18.911 0.007 4500  37  79 1.03 0.05 1.90 -1.35 0.12 +0.15 0.59 +0.35 0.21 +0.08 0.23 +0.40 0.14
LeoI  30046      10 09 23.12 +12 17 57.9              19.992 0.017              18.688 0.006 4296  23  59 0.84 0.06 1.94 -1.60 0.11 +0.28 0.34 +0.30 0.12 -0.09 0.25 +0.09 0.09
LeoI  30033      10 09 25.94 +12 18 08.1              20.688 0.019              19.561 0.014 4525  38  72 1.30 0.05 1.83 -1.47 0.12 +0.16 0.29 +0.52 0.27 -0.48 0.66 +0.17 0.11
Sex   1788       10 11 46.28 -01 44 06.7              21.108 0.020              20.270 0.022 5246  72 111 2.65 0.05 1.52 -2.83 0.86                                            
Sex   937        10 11 52.31 -01 45 50.9              20.108 0.020              19.200 0.022 5006  74 130 2.17 0.05 1.63 -2.21 0.17            +0.72 0.35 +0.51 0.33           
Sex   2816       10 11 55.77 -01 45 46.1              22.018 0.020              21.210 0.022 5368  74 127 3.06 0.05 1.42 -0.80 0.31                                            
Sex   1637       10 11 56.69 -01 42 39.0              20.918 0.020              20.060 0.022 5188  54 106 2.55 0.05 1.54 -1.90 0.23 +1.05 0.72            +0.03 0.53           
Sex   302        10 11 57.87 -01 46 55.5              18.168 0.010              17.000 0.001 4513  24  73 1.10 0.05 1.88 -1.53 0.11            -0.18 0.22 -0.10 0.16 -0.30 0.09
Sex   1965       10 11 58.07 -01 43 17.9              21.278 0.020              20.460 0.022 5296  71 134 2.74 0.05 1.49 -1.37 0.21                       -0.48 0.64           
Sex   3136       10 12 00.96 -01 46 23.1              22.218 0.020              21.430 0.035 5433  96 166 3.16 0.05 1.39 -2.02 0.78                                            
Sex   493        10 12 04.14 -01 44 44.6              19.038 0.010              18.020 0.001 4768  33  78 1.62 0.05 1.76 -2.87 0.16            +1.23 0.24 -0.01 0.52           
Sex   1513       10 12 05.37 -01 45 42.8              20.728 0.020              19.870 0.022 5161  68 127 2.47 0.05 1.56 -1.74 0.19            +0.70 0.38 -0.37 0.74 +0.56 0.42
Sex   2048       10 12 09.59 -01 45 24.3              21.358 0.010              20.490 0.017 5121  57 106 2.73 0.05 1.50 -1.63 0.23            +0.74 0.56 -0.21 0.98 +0.63 0.48
Sex   212        10 12 16.13 -01 45 47.9              17.618 0.010              16.340 0.001 4398  20  67 0.78 0.06 1.96 -1.60 0.11            -0.47 0.19 -0.07 0.13 -0.45 0.09
Sex   1578       10 12 19.11 -01 46 06.7              20.828 0.010              19.970 0.001 5198  38  76 2.51 0.05 1.55 -2.17 0.25            +1.35 0.34 +0.50 0.58           
Sex   257        10 12 21.99 -01 47 00.6              17.908 0.010              16.750 0.001 4496  26  77 1.02 0.05 1.90 -2.19 0.11 +0.58 0.19 +0.27 0.16 +0.16 0.15 +0.00 0.22
Sex   878        10 12 23.25 -01 47 36.1              19.988 0.010              19.060 0.001 4987  51 100 2.10 0.05 1.64 -2.05 0.16                                            
Sex   1948       10 12 24.56 -01 40 19.9              21.268 0.010              20.430 0.001 5253  37  77 2.72 0.05 1.50 -1.11 0.19 -0.22 0.97 -0.28 0.95 +0.79 0.85           
Sex   2787       10 12 25.93 -01 44 09.2              21.998 0.010              21.190 0.028 5359  66 127 3.05 0.05 1.42 -1.72 0.43                                            
Sex   1023       10 12 25.97 -01 47 32.8              20.228 0.010              19.340 0.001 5106  56 104 2.24 0.05 1.61 -1.79 0.17                       -0.50 0.75 -0.03 0.59
Sex   2356       10 12 26.01 -01 47 10.5              21.658 0.010              20.880 0.017 5450  78 129 2.94 0.06 1.45 -2.43 0.81            +1.29 0.95                      
Sex   269        10 12 26.17 -01 38 30.8              17.978 0.010              16.770 0.001 4438  25  72 0.99 0.05 1.91 -2.09 0.12 +0.71 0.31 +0.26 0.22 +0.14 0.21 +0.01 0.30
Sex   531        10 12 26.93 -01 44 31.4              19.198 0.010              18.240 0.001 4946  36  83 1.75 0.05 1.73 -2.97 0.15            +0.76 0.66 +0.50 0.22 +1.02 0.23
Sex   1313       10 12 28.78 -01 41 48.0              20.448 0.010              19.590 0.001 5187  44  91 2.36 0.05 1.58 -3.30 0.58                                            
Sex   1228       10 12 30.76 -01 46 33.1              20.368 0.010              19.470 0.001 5061  43 103 2.29 0.05 1.60 -1.53 0.14 +0.22 0.88 +0.27 0.31 -0.13 0.48 -0.51 0.80
Sex   1487       10 12 35.25 -01 46 27.4              20.698 0.020              19.810 0.022 5069  74 122 2.43 0.05 1.57 -1.76 0.21            +0.79 0.45 -0.60 0.91           
Sex   382        10 12 35.93 -01 41 15.0              18.628 0.020              17.500 0.022 4536  44  81 1.32 0.05 1.83 -1.95 0.12 +0.79 0.29            -0.38 0.96 -0.30 0.16
Sex   191        10 12 37.39 -01 49 04.9              17.478 0.010              16.200 0.001 4390  21  71 0.73 0.06 1.97 -1.40 0.11 -0.54 0.45 -0.44 0.20 -0.27 0.33 -0.36 0.19
Sex   522        10 12 38.88 -01 41 44.7              19.168 0.010              18.180 0.001 4851  35  79 1.70 0.05 1.74 -1.81 0.18            +0.19 0.38 +0.55 0.53 +0.09 0.39
Sex   647        10 12 39.13 -01 40 18.0              19.528 0.010              18.540 0.001 4826  36  83 1.85 0.05 1.71 -1.85 0.15            +0.14 0.65 -0.71 0.72 -0.06 0.49
Sex   958        10 12 40.41 -01 41 28.7              20.148 0.020              19.290 0.022 5226  68 122 2.24 0.05 1.61 -1.65 0.44                                            
Sex   2868       10 12 40.57 -01 45 20.5              22.048 0.020              21.220 0.022 5246  94 148 3.05 0.05 1.42 -1.94 0.61                                            
Sex   1569       10 12 40.66 -01 48 25.5              20.818 0.020              19.940 0.022 5087  85 125 2.49 0.05 1.55 -2.55 0.56                                  +1.20 0.46
Sex   1207       10 12 40.74 -01 47 07.2              20.358 0.020              19.460 0.022 5053  77 125 2.28 0.05 1.60 -1.93 0.19                                  +0.52 0.46
Sex   545        10 12 40.94 -01 32 01.2              19.248 0.010              18.290 0.001 4946  71  84 1.77 0.05 1.72 -1.69 0.12                       +0.14 0.24 -0.10 0.14
Sex   343        10 12 41.58 -01 31 57.0              18.428 0.010              17.320 0.001 4594  38  78 1.27 0.05 1.84 -2.06 0.12            -0.00 0.49 +0.04 0.17 +0.02 0.16
Sex   1615       10 12 41.69 -01 48 27.8              20.878 0.020              20.000 0.022 5084  81 127 2.52 0.05 1.55 -2.66 0.69                                            
Sex   169        10 12 41.86 -01 45 27.0              17.298 0.010              15.920 0.001 4251  16  53 0.56 0.08 2.01 -1.87 0.11 +0.09 0.23 -0.16 0.15 +0.05 0.12 -0.10 0.10
Sex   2318       10 12 42.11 -01 35 20.4              21.628 0.010              20.780 0.017 5187  60 109 2.86 0.05 1.47 -1.25 0.28                                            
Sex   3292       10 12 42.44 -01 34 37.6              22.298 0.020              21.500 0.022 5399  71 128 3.19 0.05 1.39 -0.61 0.28                                            
Sex   1125       10 12 43.07 -01 33 10.9              20.308 0.010              19.390 0.001 5005  45 101 2.24 0.05 1.61 -2.36 0.23 +1.05 0.94                                 
Sex   740        10 12 43.15 -01 40 14.9              19.768 0.020              18.790 0.022 4813  59 110 1.95 0.05 1.68 -1.58 0.14            +0.41 0.32 -0.22 0.39 +0.25 0.33
Sex   539        10 12 44.34 -01 33 48.3              19.218 0.010              18.290 0.001 5028  43  92 1.80 0.05 1.72 -2.04 0.13            +0.45 0.25 +0.00 0.35 +0.04 0.93
Sex   819        10 12 45.08 -01 39 41.6              19.908 0.020              18.960 0.022 4907  59 115 2.05 0.05 1.66 -2.04 0.15            +0.54 0.32 -0.32 0.50           
Sex   444        10 12 45.51 -01 47 56.0              18.858 0.010              17.980 0.001 5232  52 136 1.71 0.06 1.74 -1.91 0.13            +0.47 0.26 +0.48 0.28 -0.36 0.80
Sex   2299       10 12 47.66 -01 33 34.9              21.608 0.010              20.790 0.017 5328  53  95 2.88 0.05 1.46 -0.96 0.21 +0.53 0.81            +0.92 0.56           
Sex   919        10 12 47.71 -01 32 55.7              20.068 0.010              19.150 0.001 5002  44 103 2.15 0.05 1.63 -2.92 0.27            +1.31 0.44                      
Sex   1422       10 12 47.79 -01 38 11.0              20.598 0.020              19.710 0.022 5072  59 122 2.39 0.05 1.58 -2.07 0.18                       -0.65 0.92           
Sex   492        10 12 47.86 -01 36 10.2              19.038 0.010              18.010 0.001 4741  38  79 1.60 0.05 1.76 -1.80 0.12            -0.06 0.78 +0.07 0.23 -0.42 0.26
Sex   2194       10 12 49.73 -01 32 10.8              21.508 0.010              20.650 0.001 5171  44 106 2.80 0.05 1.48 -1.85 0.31            +0.99 0.63 +0.07 0.96 +0.73 0.72
Sex   2147       10 12 51.08 -01 32 28.8              21.458 0.010              20.610 0.001 5222  33  71 2.79 0.05 1.48 -1.76 0.36                                            
Sex   2410       10 12 52.17 -01 34 46.0              21.698 0.010              20.840 0.017 5162  57 102 2.88 0.05 1.46 -1.81 0.37                                            
Sex   1211       10 12 52.86 -01 32 31.9              20.358 0.010              19.390 0.001 4867  33  78 2.21 0.05 1.62 -1.44 0.14            +0.67 0.31 +0.28 0.17 +0.30 0.26
Sex   1291       10 12 53.16 -01 35 40.7              20.418 0.010              19.490 0.001 4971  40  94 2.28 0.05 1.60 -1.99 0.18 +1.11 0.36 +1.11 0.34 +0.61 0.72 +0.21 0.53
Sex   608        10 12 53.33 -01 34 40.5              19.418 0.010              18.420 0.001 4800  36  81 1.79 0.05 1.72 -2.33 0.13                       +0.34 0.27 -0.35 0.99
Sex   2106       10 12 55.29 -01 38 35.1              21.418 0.020              20.560 0.022 5120  70 136 2.76 0.05 1.49 -1.60 0.22 +1.17 0.64            -0.40 0.86           
Sex   514        10 12 56.31 -01 39 21.3              19.148 0.010              18.160 0.001 4827  34  79 1.70 0.05 1.74 -2.20 0.12 +0.68 0.41 +0.19 0.48 +0.07 0.20 +0.09 0.13
Sex   623        10 12 56.91 -01 39 17.9              19.468 0.010              18.490 0.001 4876  35  82 1.84 0.05 1.71 -1.71 0.12 +0.65 0.41                       -0.36 0.33
Sex   1428       10 12 57.90 -01 42 10.1              20.598 0.020              19.730 0.022 5121  75 127 2.41 0.05 1.57 -1.73 0.19            +0.01 0.85 -0.09 0.81 -0.10 0.75
Sex   599        10 12 58.00 -01 38 58.7              19.388 0.010              18.490 0.001 5142  50 117 1.90 0.06 1.69 -1.99 0.13 +0.65 0.48            -0.34 0.27 -0.22 0.62
Sex   885        10 12 59.18 -01 34 42.5              20.008 0.010              19.060 0.001 4934  40  93 2.09 0.05 1.65 -2.00 0.15                       -0.41 0.38 +0.15 0.42
Sex   1906       10 13 00.36 -01 33 57.6              21.228 0.010              20.390 0.001 5251  36  77 2.70 0.05 1.50 -2.31 0.40                       +0.53 0.75           
Sex   990        10 13 00.79 -01 41 05.9              20.198 0.020              19.290 0.022 4999  69 126 2.21 0.05 1.62 -2.36 0.18                       +0.85 0.44 +0.24 0.74
Sex   2178       10 13 00.92 -01 39 28.6              21.488 0.020              20.640 0.022 5169  73 138 2.80 0.05 1.48 -2.38 0.46            +0.91 0.93                      
Sex   497        10 13 01.13 -01 33 50.6              19.088 0.010              18.070 0.001 4765  32  77 1.63 0.05 1.76 -2.32 0.12 +0.50 0.47 +0.39 0.34 -0.01 0.15 +0.30 0.20
Sex   760        10 13 01.44 -01 36 23.9              19.788 0.010              18.840 0.001 4933  42  92 2.00 0.05 1.67 -3.01 0.28            +0.79 0.90            +0.95 0.57
Sex   741        10 13 01.89 -01 35 24.1              19.768 0.010              18.800 0.001 4881  38  87 1.97 0.05 1.68 -2.04 0.14            +0.45 0.36 -0.00 0.25           
Sex   1611       10 13 02.45 -01 34 05.6              20.868 0.010              19.980 0.001 5088  39 101 2.50 0.05 1.55 -1.95 0.22            +0.61 0.67 +0.86 0.57           
Sex   591        10 13 03.13 -01 35 38.8              19.368 0.010              18.410 0.001 4934  40  89 1.82 0.05 1.71 -1.46 0.12 +0.02 0.39 -0.40 0.35 +0.01 0.22 -0.50 0.30
Sex   255        10 13 04.96 -01 39 13.4              17.908 0.010              16.740 0.001 4493  26  79 1.01 0.05 1.90 -2.16 0.11            +0.19 0.15 -0.10 0.15 -0.00 0.10
Sex   1830       10 13 05.47 -01 36 07.9              21.158 0.010              20.320 0.001 5249  39  77 2.67 0.05 1.51 -1.36 0.54                                            
Sex   2541       10 13 05.98 -01 39 26.5              21.808 0.010              20.930 0.017 5108  46  89 2.91 0.05 1.45 -1.48 0.28                                  +0.30 0.92
Sex   772        10 13 06.71 -01 34 19.2              19.808 0.010              18.860 0.001 4932  42  92 2.01 0.05 1.67 -2.27 0.22                       +0.18 0.55           
Sex   1406       10 13 06.80 -01 30 29.3              20.578 0.010              19.620 0.001 4894  36  79 2.31 0.05 1.60 -1.99 0.21            +1.04 0.33            +0.60 0.36
Sex   570        10 13 07.62 -01 41 13.1              19.308 0.010              18.370 0.001 4982  40  83 1.82 0.05 1.71 -2.17 0.14 +0.60 0.57            -0.11 0.44           
Sex   825        10 13 08.28 -01 35 53.2              19.918 0.010              19.020 0.001 5071  53 104 2.11 0.05 1.64 -1.35 0.19 +0.55 0.93 +0.84 0.47            +0.83 0.35
Sex   564        10 13 08.95 -01 36 04.3              19.298 0.010              18.360 0.001 4990  65  83 1.82 0.05 1.71 -2.21 0.16            +0.33 0.59 -0.27 0.58           
Sex   1703       10 13 09.72 -01 38 24.1              21.008 0.010              20.180 0.001 5270  64 112 2.62 0.05 1.52 -2.12 0.50                                            
Sex   561        10 13 09.94 -01 29 34.9              19.288 0.010              18.290 0.001 4802  36  79 1.74 0.05 1.73 -2.13 0.13 +0.84 0.65 -0.07 0.81 -0.10 0.42 +0.31 0.23
Sex   420        10 13 10.22 -01 42 07.0              18.768 0.010              17.690 0.001 4650  31  76 1.44 0.05 1.80 -1.62 0.12 -0.10 0.25 +0.04 0.66 -0.10 0.24 -0.04 0.11
Sex   322        10 13 10.25 -01 40 51.1              18.318 0.010              17.170 0.001 4507  27  73 1.18 0.05 1.86 -1.80 0.11 +0.04 0.34 -0.14 0.22 -0.02 0.14 -0.09 0.12
Sex   1838       10 13 10.45 -01 39 37.1              21.168 0.010              20.280 0.001 5084  41  94 2.63 0.05 1.52 -1.82 0.23            +1.16 0.44 +0.54 0.59           
Sex   223        10 13 10.53 -01 31 15.4              17.678 0.010              16.390 0.001 4342  19  67 0.79 0.06 1.96 -1.70 0.11 +0.09 0.23 +0.07 0.13 -0.04 0.15 -0.30 0.37
Sex   690        10 13 11.25 -01 35 01.6              19.658 0.010              18.690 0.001 4883  39  84 1.92 0.05 1.69 -1.52 0.12 -0.03 0.82 +0.05 0.32 +0.06 0.29 -0.68 0.63
Sex   195        10 13 11.57 -01 43 01.4              17.518 0.010              16.290 0.001 4430  30  77 0.80 0.05 1.95 -2.66 0.12            +0.49 0.20 +0.03 0.18 -0.02 0.11
Sex   1240       10 13 12.24 -01 29 58.3              20.378 0.010              19.440 0.001 4955  38  91 2.25 0.05 1.61 -1.71 0.14                       -0.25 0.38           
Sex   2103       10 13 12.73 -01 34 37.9              21.418 0.010              20.600 0.001 5296  55 122 2.80 0.05 1.48 -1.27 0.25                                            
Sex   1895       10 13 12.77 -01 32 56.6              21.218 0.010              20.390 0.001 5259  55 118 2.70 0.05 1.50 -2.24 0.39                                            
Sex   2643       10 13 13.69 -01 29 28.2              21.888 0.010              21.110 0.017 5460  71 130 3.03 0.05 1.42 -2.21 0.69                                            
Sex   1063       10 13 14.13 -01 33 48.5              20.268 0.010              19.350 0.001 5003  45 102 2.23 0.05 1.62 -2.02 0.16                       +0.33 0.45           
Sex   2871       10 13 14.94 -01 34 40.5              22.048 0.010              21.250 0.017 5390  63 109 3.08 0.05 1.41 -1.53 0.54                                            
Sex   574        10 13 16.02 -01 34 39.6              19.318 0.010              18.340 0.001 4866  38  80 1.78 0.05 1.72 -1.85 0.12            +0.55 0.21 +0.10 0.26 -0.03 0.39
Sex   1531       10 13 16.24 -01 35 51.8              20.758 0.010              19.880 0.001 5114  46 104 2.47 0.05 1.56 -1.27 0.20            +0.43 0.60                      
Sex   1739       10 13 18.26 -01 34 31.9              21.048 0.010              20.220 0.001 5264  45 115 2.63 0.05 1.52 -2.62 0.48                                            
Sex   534        10 13 18.30 -01 35 15.6              19.208 0.010              18.210 0.001 4825  35  79 1.71 0.05 1.74 -2.17 0.13 +0.65 0.46 +0.46 0.32 -0.22 0.27 +0.08 0.32
Sex   279        10 13 18.33 -01 29 31.7              18.028 0.010              16.830 0.001 4458  23  72 1.02 0.05 1.90 -1.64 0.11 -0.05 0.24 -0.01 0.11 -0.16 0.15 -0.21 0.09
Sex   299        10 13 18.79 -01 31 13.8              18.158 0.010              16.990 0.001 4471  24  74 1.10 0.05 1.88 -2.49 0.12            +0.92 0.13 +0.40 0.14 +0.11 0.21
Sex   943        10 13 18.97 -01 40 35.5              20.118 0.010              19.190 0.001 4977  55 101 2.16 0.05 1.63 -1.94 0.17            +0.73 0.33            +0.38 0.37
Sex   929        10 13 19.10 -01 36 18.8              20.088 0.010              19.150 0.001 4959  50  97 2.13 0.05 1.64 -1.67 0.16                       +0.72 0.36 +0.02 0.58
Sex   1048       10 13 19.74 -01 35 15.5              20.258 0.010              19.350 0.001 5041  47 103 2.23 0.05 1.61 -2.53 0.28                       +0.51 0.55 +0.86 0.54
Sex   397        10 13 20.75 -01 31 59.1              18.668 0.010              17.660 0.001 4835  32  82 1.48 0.05 1.79 -2.75 0.14                       -0.04 0.37           
Sex   1510       10 13 21.18 -01 33 35.6              20.728 0.010              19.850 0.001 5117  43 104 2.45 0.05 1.56 -2.55 0.36                                            
Sex   1324       10 13 21.32 -01 32 42.2              20.468 0.010              19.590 0.001 5135  45 100 2.35 0.05 1.59 -2.52 0.30                       +0.95 0.64           
Sex   777        10 13 22.10 -01 36 17.0              19.818 0.010              18.880 0.001 4969  40  95 2.02 0.05 1.66 -1.88 0.14            -0.21 0.82 -0.20 0.45 +0.13 0.33
Sex   390        10 13 23.76 -01 35 36.2              18.658 0.010              17.630 0.001 4768  39  82 1.46 0.05 1.80 -1.88 0.12                       -0.15 0.18 -0.15 0.20
Sex   670        10 13 23.90 -01 30 34.4              19.618 0.010              18.650 0.001 4887  34  83 1.91 0.05 1.69 -2.22 0.13 +1.08 0.31 +0.67 0.27 -0.21 0.29           
Sex   1575       10 13 24.65 -01 31 35.0              20.818 0.010              19.970 0.001 5204  46 109 2.52 0.05 1.55 -2.11 0.26                       +0.90 0.75           
Sex   1605       10 13 25.24 -01 35 27.8              20.858 0.010              20.000 0.001 5190  32  76 2.53 0.05 1.54 -2.17 0.23 +1.18 0.70                       +0.37 0.87
Sex   1347       10 13 25.36 -01 34 41.8              20.498 0.010              19.630 0.001 5151  46 102 2.37 0.05 1.58 -2.63 0.36                       +0.79 0.61           
Sex   1411       10 13 25.55 -01 38 24.0              20.578 0.010              19.710 0.001 5149  53 102 2.40 0.05 1.57 -2.45 0.35                                            
Sex   1203       10 13 25.99 -01 38 18.8              20.348 0.010              19.430 0.001 4999  50 100 2.26 0.05 1.61 -2.50 0.28            +1.25 0.46 +0.61 0.63           
Sex   470        10 13 26.01 -01 36 10.9              18.938 0.010              17.900 0.001 4725  38  79 1.55 0.05 1.78 -1.68 0.12            +0.06 0.19 -0.11 0.13 -0.09 0.15
Sex   792        10 13 26.44 -01 36 36.0              19.848 0.010              18.900 0.001 4928  40  92 2.02 0.05 1.66 -1.68 0.13 +0.56 0.41 -0.23 0.54 -0.26 0.33 +0.29 0.21
Sex   1213       10 13 26.67 -01 31 26.5              20.358 0.010              19.470 0.001 5096  42 103 2.29 0.05 1.60 -1.85 0.18            +0.17 0.75 +0.25 0.47           
Sex   1084       10 13 27.34 -01 30 56.8              20.288 0.010              19.390 0.001 5083  43 104 2.26 0.05 1.61 -2.88 0.29                                            
Sex   1709       10 13 27.53 -01 37 55.5              21.018 0.010              20.110 0.001 5030  40  91 2.55 0.05 1.54 -1.58 0.21 +0.60 0.68 +1.11 0.33                      
Sex   2999       10 13 29.02 -01 35 56.5              22.138 0.020              21.300 0.022 5204  70 138 3.08 0.05 1.41 -1.97 0.58                                            
Sex   1400       10 13 30.34 -01 29 43.5              20.568 0.010              19.660 0.001 5034  40 101 2.36 0.05 1.58 -3.40 0.48                                            
Sex   2419       10 13 30.52 -01 31 09.2              21.708 0.010              20.890 0.001 5316  42  79 2.92 0.05 1.45 -2.21 0.61                                            
Sex   2001       10 13 31.63 -01 37 28.6              21.308 0.010              20.470 0.001 5249  37  77 2.73 0.05 1.50 -1.53 0.33                                            
Sex   1901       10 13 31.77 -01 30 43.7              21.218 0.010              20.420 0.001 5366  48  92 2.73 0.05 1.50 -2.50 0.45            +1.36 0.69 +1.03 0.76           
Sex   787        10 13 31.96 -01 34 54.0              19.838 0.010              18.930 0.001 5062  43 102 2.07 0.05 1.65 -2.36 0.16                       -0.46 0.52           
Sex   572        10 13 33.55 -01 30 59.3              19.318 0.010              18.300 0.001 4757  31  78 1.72 0.05 1.73 -1.81 0.12            -0.03 0.57 +0.13 0.16 -0.44 0.29
Sex   1479       10 13 33.60 -01 34 49.7              20.688 0.010              19.790 0.001 5060  37  99 2.42 0.05 1.57 -1.58 0.21                       +0.33 0.56           
Sex   1902       10 13 33.97 -01 32 07.5              21.228 0.010              20.350 0.001 5114  49  98 2.66 0.05 1.51 -1.82 0.31                                  +0.11 0.99
Sex   1638       10 13 36.12 -01 37 34.9              20.918 0.010              20.010 0.001 5023  46  93 2.51 0.05 1.55 -0.93 0.14                       +0.48 0.74           
Sex   642        10 13 37.28 -01 32 04.5              19.518 0.010              18.600 0.001 5040  44  95 1.93 0.06 1.69 -2.19 0.14            +0.40 0.32 -0.10 0.18 -0.11 0.74
Sex   858        10 13 37.90 -01 38 16.2              19.968 0.010              19.080 0.001 5119  69 101 2.14 0.05 1.64 -2.30 0.22                                  +0.33 0.92
Sex   1872       10 13 38.15 -01 36 40.2              21.188 0.010              20.270 0.001 5002  38  86 2.61 0.05 1.52 -2.13 0.76                                            
Sex   274        10 13 40.28 -01 33 39.6              18.008 0.010              16.810 0.001 4447  24  73 1.01 0.05 1.90 -2.00 0.11 -0.35 0.80 +0.25 0.13 +0.05 0.14 +0.00 0.10
Sex   530        10 13 41.48 -01 35 38.5              19.198 0.010              18.200 0.001 4816  36  79 1.70 0.05 1.74 -2.41 0.13                       +0.29 0.21           
Sex   502        10 13 45.02 -01 36 30.4              19.108 0.010              18.170 0.001 4985  42  85 1.74 0.05 1.73 -3.03 0.20                                  +0.67 0.66
Sex   1603       10 13 45.10 -01 33 00.9              20.858 0.010              20.240 0.001 5964 104 189 2.75 0.06 1.49 -2.55 0.87                                            
Sex   1541       10 13 45.41 -01 30 47.7              20.768 0.010              19.880 0.001 5094  44 104 2.46 0.05 1.56 -2.65 0.34                       +0.02 0.94           
Sex   2148       10 13 45.89 -01 33 16.6              21.458 0.010              20.610 0.001 5221  38  71 2.79 0.05 1.48 -2.25 0.60                                            
Sex   1579       10 13 46.59 -01 36 36.9              20.828 0.010              19.960 0.001 5162  34  74 2.51 0.05 1.55 -2.26 0.29            +0.88 0.57                      
Sex   2508       10 13 48.17 -01 31 58.3              21.778 0.010              20.960 0.017 5321  52  96 2.95 0.05 1.44 -2.11 0.57                                            
Sex   2168       10 13 50.48 -01 35 30.1              21.478 0.010              20.650 0.001 5288  37  76 2.81 0.05 1.48 -1.17 0.19            -0.13 0.80            +0.37 0.46
Sex   1720       10 13 52.48 -01 31 58.0              21.028 0.010              20.170 0.001 5168  50 111 2.60 0.05 1.53 -2.19 0.32            +1.04 0.59 +0.13 0.82 +0.80 0.62
Sex   1896       10 13 54.13 -01 38 45.4              21.218 0.010              20.350 0.001 5139  50 104 2.67 0.05 1.51 -2.06 0.41                                            
Sex   442        10 13 55.83 -01 39 29.5              18.848 0.010              17.850 0.001 4851  41  84 1.57 0.05 1.77 -1.83 0.12            +0.21 0.20 -0.43 0.34 -0.11 0.22
Sex   1614       10 13 55.89 -01 36 26.5              20.878 0.010              20.000 0.001 5118  46 105 2.52 0.05 1.55 -2.28 0.25            +0.72 0.82            +0.59 0.75
Sex   162        10 13 57.72 -01 38 53.0              17.268 0.010              15.910 0.001 4297  15  51 0.57 0.07 2.01 -2.01 0.11 +0.17 0.21 +0.13 0.14 +0.48 0.25 +0.08 0.08
Sex   1062       10 14 05.16 -01 36 58.9              20.268 0.010              19.360 0.001 5026  63 103 2.24 0.05 1.61 -1.85 0.18            +0.30 0.56 +0.48 0.80           
LeoII C-7-84     11 12 54.54 +22 06 13.7              19.825 0.020              18.725 0.011 4645  42  81 1.13 0.05 1.88 -3.09 0.22                       +0.78 0.28           
LeoII C-6-70     11 12 57.78 +22 10 50.3              20.010 0.022              18.928 0.014 4632  45  86 1.22 0.05 1.85 -1.83 0.12            +0.10 0.48 -0.16 0.51 +0.32 0.17
LeoII C-7-186    11 13 03.81 +22 05 46.9              20.573 0.030              19.576 0.020 4813  71 121 1.54 0.05 1.78 -1.40 0.15                       -0.77 0.66 -0.09 0.42
LeoII C-6-214    11 13 03.95 +22 12 20.5              21.256 0.062              20.246 0.062 4713 116 219 1.79 0.08 1.72 -2.58 0.24                       +0.50 0.62           
LeoII C-7-218    11 13 03.97 +22 07 15.3              20.795 0.034              19.848 0.026 4925  89 142 1.68 0.06 1.74 -1.39 0.13            +0.23 0.40            -0.40 0.45
LeoII C-6-115    11 13 06.40 +22 12 05.5              20.502 0.027              19.536 0.019 4879  59 109 1.55 0.05 1.78 -1.29 0.12 +1.13 0.31            +0.05 0.27 -0.10 0.24
LeoII C-7-231    11 13 07.05 +22 09 27.2              20.839 0.033              19.887 0.025 4950  79 137 1.70 0.06 1.74 -1.74 0.27                                            
LeoII C-7-266    11 13 07.13 +22 08 55.4              21.025 0.039              20.201 0.033 5388 130 231 1.93 0.07 1.69 -1.28 0.29 +1.17 0.95                       +0.68 0.67
LeoII C-7-158    11 13 07.48 +22 06 26.4              20.382 0.026              19.510 0.017 5167  91 141 1.61 0.06 1.76 -1.79 0.16            +0.45 0.30            +0.58 0.25
LeoII C-7-150    11 13 07.60 +22 09 30.3              20.329 0.027              19.364 0.019 4909  55 103 1.48 0.05 1.79 -1.17 0.12                       -0.27 0.38 -0.25 0.27
LeoII C-6-100    11 13 08.30 +22 10 30.9              20.377 0.025              19.427 0.018 4973  50 103 1.52 0.05 1.78 -1.78 0.13 +0.43 0.65            +0.24 0.28 +0.06 0.33
LeoII C-7-213    11 13 09.27 +22 07 02.8              20.743 0.033              19.869 0.026 5131  86 172 1.75 0.06 1.73 -1.56 0.14 +0.82 0.50 +0.03 0.49            -0.40 0.69
LeoII C-7-110    11 13 09.91 +22 07 22.6              20.020 0.022              19.140 0.015 5079  58 125 1.46 0.06 1.80 -1.49 0.12 +0.12 0.51 +0.45 0.18            +0.14 0.19
LeoII C-7-263    11 13 10.59 +22 07 36.2              21.052 0.038              20.010 0.029 4684  83 129 1.67 0.06 1.75 -2.05 0.16            +1.01 0.25 -0.19 0.54 -0.14 0.64
LeoII C-7-237    11 13 11.05 +22 09 37.3              20.915 0.037              19.912 0.024 4745  73 132 1.66 0.06 1.75 -1.39 0.13                                  -0.32 0.34
LeoII C2-7-392   11 13 11.51 +22 09 49.5              20.903 0.059              19.986 0.037 4747 118 219 1.76 0.07 1.72 -1.68 0.14            +0.95 0.23 +0.57 0.45 +0.68 0.23
LeoII C-6-81     11 13 11.54 +22 11 27.4              20.174 0.028              19.076 0.022 4594  50 101 1.26 0.05 1.84 -1.77 0.12 +0.54 0.62 -0.14 0.38 -0.04 0.18 +0.28 0.15
LeoII C-6-136    11 13 12.23 +22 16 09.2              20.655 0.029              19.593 0.022 4672  69 104 1.49 0.05 1.79 -2.37 0.19            +0.48 0.70 -0.07 0.65           
LeoII C-7-336    11 13 12.57 +22 09 29.0              21.388 0.052              20.447 0.050 4956 119 217 1.93 0.07 1.69 -1.91 0.23                       +0.86 0.79           
LeoII C-7-59     11 13 12.91 +22 09 17.8              19.385 0.017              18.103 0.010 4352  24  67 0.77 0.06 1.96 -1.40 0.11 +0.06 0.22 +0.06 0.20 -0.14 0.18 +0.00 0.10
LeoII C-7-154    11 13 12.94 +22 08 09.6              20.367 0.025              19.347 0.017 4784  51  98 1.43 0.05 1.80 -1.45 0.12            -0.17 0.30 -0.09 0.26 -0.20 0.24
LeoII C2-7-343   11 13 13.12 +22 09 59.1              19.471 0.022              18.241 0.014 4418  32  73 0.85 0.05 1.94 -1.76 0.11 -0.10 0.26 -0.15 0.26 -0.01 0.14 -0.10 0.14
LeoII C-7-81     11 13 13.36 +22 07 26.1              19.794 0.019              18.577 0.011 4412  33  69 0.98 0.05 1.91 -1.33 0.12            -0.36 0.39 -0.23 0.36 +0.15 0.14
LeoII C-7-152    11 13 13.76 +22 04 19.2              20.357 0.027              19.324 0.019 4728  55 106 1.41 0.05 1.81 -2.26 0.20                       +0.09 0.67           
LeoII C-7-31     11 13 13.88 +22 08 50.2              19.032 0.016              17.697 0.008 4319  17  50 0.58 0.07 2.01 -2.16 0.11                       -0.00 0.14 -0.20 0.09
LeoII C-7-278    11 13 13.94 +22 06 37.3              21.102 0.042              20.171 0.031 5000  95 165 1.83 0.06 1.71 -2.52 0.47                                            
LeoII C-6-110    11 13 14.24 +22 14 17.7              20.459 0.029              19.486 0.018 4906  65 114 1.52 0.05 1.78 -3.22 0.34                                            
LeoII C-7-323    11 13 14.44 +22 09 27.3              21.345 0.053              20.388 0.046 4977 109 198 1.89 0.07 1.69 -1.46 0.17 +0.94 0.42 +0.29 0.41 +0.15 0.46 -0.44 0.97
LeoII C-6-154    11 13 14.47 +22 14 02.9              20.788 0.036              19.759 0.020 4725  67 120 1.58 0.06 1.77 -1.66 0.13            +0.32 0.30 +0.24 0.44 -0.42 0.45
LeoII C-7-343    11 13 14.94 +22 09 21.0              21.404 0.054              20.463 0.046 4961 113 213 1.94 0.07 1.68 -2.43 0.33                       +0.46 0.70           
LeoII C-6-173    11 13 15.05 +22 11 39.4              20.981 0.054              20.006 0.049 4830 114 206 1.73 0.07 1.73 -1.81 0.17            +0.89 0.34 +0.76 0.52           
LeoII C-7-285    11 13 15.18 +22 07 56.4              21.123 0.043              20.232 0.033 5070 106 192 1.88 0.07 1.70 -1.36 0.26            +0.25 0.73            +0.35 0.66
LeoII C-7-89     11 13 15.53 +22 09 01.0              19.789 0.020              18.710 0.013 4707  39  77 1.14 0.05 1.87 -1.41 0.12 -0.13 0.18 +0.09 0.17 -0.11 0.20 -0.10 0.09
LeoII C-7-168    11 13 15.72 +22 09 05.7              20.455 0.026              19.423 0.017 4741  61 104 1.45 0.05 1.80 -1.66 0.15                       +1.08 0.44 -0.37 0.63
LeoII C-6-231    11 13 16.03 +22 12 22.3              21.423 0.065              20.410 0.069 4704 137 235 1.85 0.09 1.70 -2.41 0.33                                            
LeoII C-7-164    11 13 16.05 +22 06 57.4              20.416 0.027              19.471 0.019 4993  61 110 1.54 0.05 1.78 -2.28 0.30                                  +1.12 0.37
LeoII C-6-53     11 13 16.14 +22 11 47.3              19.441 0.017              18.234 0.010 4442  29  76 0.87 0.05 1.94 -1.90 0.11 +0.60 0.21 +0.07 0.13 -0.11 0.16 -0.05 0.12
LeoII C-7-78     11 13 16.55 +22 08 59.0              19.747 0.020              18.597 0.013 4536  44  79 1.04 0.05 1.90 -2.12 0.13            +0.61 0.30 -0.40 0.36 +0.21 0.24
LeoII C-7-189    11 13 16.66 +22 06 26.2              20.616 0.031              19.585 0.024 4716  69 120 1.51 0.05 1.78 -1.69 0.16            +0.20 0.30            -0.30 0.73
LeoII C-7-309    11 13 16.76 +22 09 39.3              21.290 0.047              20.324 0.040 4883 105 179 1.86 0.07 1.70 -1.63 0.17            -0.20 0.83 -0.34 0.81 -0.23 0.73
LeoII C-7-115    11 13 16.95 +22 06 03.6              20.023 0.021              19.030 0.016 4817  41  82 1.33 0.05 1.83 -1.54 0.12            +0.13 0.24 -0.24 0.20 -0.18 0.20
LeoII C-7-298    11 13 17.04 +22 08 41.6              21.224 0.046              20.285 0.040 4992 112 191 1.87 0.07 1.70 -1.05 0.17                                            
LeoII C-7-131    11 13 17.06 +22 05 16.1              20.189 0.022              19.131 0.014 4695  50  90 1.32 0.05 1.83 -1.91 0.15                                  -0.31 0.70
LeoII C-7-273    11 13 17.14 +22 09 18.1              21.139 0.042              20.239 0.032 5085  87 185 1.88 0.07 1.70 -1.22 0.14 +0.60 0.55 +0.12 0.45 +0.43 0.40 -0.10 0.43
LeoII C-7-180    11 13 17.35 +22 06 04.0              20.495 0.028              19.467 0.022 4735  59 110 1.47 0.05 1.79 -2.68 0.17 +0.99 0.79 +1.26 0.29 -0.07 0.38 +0.55 0.47
LeoII C-6-63     11 13 17.52 +22 12 08.3              19.685 0.019              18.549 0.011 4560  40  78 1.04 0.05 1.90 -1.93 0.12 +0.42 0.38 +0.09 0.17 +0.09 0.20 -0.10 0.12
LeoII C-7-73     11 13 17.79 +22 09 06.7              19.728 0.019              18.516 0.009 4425  31  72 0.96 0.05 1.91 -1.61 0.11 +0.33 0.25 +0.20 0.23            -0.07 0.27
LeoII C-7-104    11 13 17.83 +22 06 37.8              19.955 0.024              18.935 0.013 4830  50  80 1.27 0.05 1.84 -1.39 0.14                       -0.62 0.58           
LeoII C-6-200    11 13 18.12 +22 13 08.8              21.186 0.046              20.268 0.047 5024 111 210 1.88 0.07 1.70 -1.93 0.22                       +0.23 0.95 +0.77 0.43
LeoII C-7-230    11 13 18.13 +22 07 54.9              20.906 0.035              19.841 0.024 4634  61 111 1.58 0.06 1.77 -2.00 0.26            +0.91 0.65            +0.78 0.48
LeoII C-7-39     11 13 18.53 +22 04 47.2              19.180 0.017              17.910 0.006 4398  29  76 0.71 0.06 1.98 -2.05 0.12 +0.25 0.77 +0.15 0.33 +0.32 0.18 +0.10 0.16
LeoII C-6-94     11 13 18.70 +22 10 30.4              20.319 0.025              19.194 0.017 4520  46  83 1.28 0.05 1.84 -1.42 0.12 +0.01 0.58 -0.29 0.40 -0.16 0.82 -0.17 0.28
LeoII C-6-117    11 13 18.82 +22 11 15.0              20.557 0.028              19.594 0.020 4926  61 114 1.57 0.05 1.77 -1.86 0.15 +1.08 0.47 -0.14 0.93            +0.59 0.31
LeoII C-6-99     11 13 18.85 +22 10 19.1              20.399 0.026              19.389 0.019 4800  55 106 1.45 0.05 1.80 -1.69 0.13 +0.21 0.84 +0.10 0.17 -0.01 0.27 -0.33 0.43
LeoII C-7-143    11 13 18.95 +22 07 13.8              20.290 0.023              19.230 0.014 4673  51  92 1.35 0.05 1.82 -1.46 0.13 +0.91 0.48 -0.25 0.64 +0.62 0.46 +0.46 0.23
LeoII C-6-58     11 13 19.00 +22 13 47.8              19.551 0.019              18.318 0.011 4391  30  73 0.88 0.05 1.94 -1.44 0.11 -0.26 0.35 -0.21 0.17 -0.10 0.19 -0.10 0.11
LeoII C-7-252    11 13 19.05 +22 08 26.6              20.978 0.043              19.969 0.028 4792  76 144 1.68 0.06 1.74 -1.44 0.14            +0.65 0.30 -0.37 0.39 +0.49 0.24
LeoII C-7-174    11 13 19.05 +22 06 45.2              20.477 0.029              19.540 0.017 4981  54 115 1.57 0.05 1.77 -1.24 0.12 -0.09 0.67 +0.46 0.19 +0.11 0.25           
LeoII C-7-284    11 13 19.06 +22 05 31.0              21.129 0.043              20.166 0.030 4856 149 166 1.80 0.06 1.72 -2.68 0.75                                            
LeoII C-7-50     11 13 19.25 +22 07 41.6              19.249 0.017              18.026 0.008 4432  33  80 0.78 0.05 1.96 -2.64 0.12 +0.94 0.33 +0.41 0.33 -0.22 0.34 +0.11 0.19
LeoII C-7-205    11 13 19.52 +22 08 48.9              20.658 0.032              19.660 0.019 4811  67 119 1.57 0.05 1.77 -1.49 0.13 +0.67 0.46            -0.01 0.32 +0.04 0.34
LeoII C-6-218    11 13 19.54 +22 13 17.8              21.349 0.053              20.405 0.043 4926 112 207 1.91 0.07 1.69 -1.59 0.16                       -0.04 0.45 -0.09 0.61
LeoII C-7-51     11 13 19.79 +22 09 20.5              19.292 0.017              17.966 0.008 4316  17  50 0.68 0.06 1.98 -1.38 0.11 -0.10 0.45 -0.27 0.17 -0.29 0.15 -0.10 0.11
LeoII C-7-82     11 13 19.81 +22 05 47.0              19.738 0.020              18.570 0.011 4503  42  78 1.02 0.05 1.90 -1.21 0.12 +0.30 0.46 +0.13 0.28 +0.12 0.32 -0.03 0.25
LeoII C-7-47     11 13 19.84 +22 09 46.0              19.364 0.019              18.017 0.009 4262  24  64 0.68 0.07 1.98 -1.39 0.11 -0.17 0.36            -0.32 0.12 -0.31 0.10
LeoII C-7-274    11 13 19.91 +22 07 14.9              21.029 0.040              20.090 0.029 4987  81 157 1.79 0.06 1.72 -1.54 0.15            +0.13 0.38 -0.59 0.41           
LeoII C-7-125    11 13 20.12 +22 06 06.5              20.139 0.023              19.106 0.016 4761  55  94 1.33 0.05 1.83 -1.39 0.13 +0.18 0.82 -0.55 0.88 +0.26 0.44 +0.28 0.26
LeoII C-6-131    11 13 20.53 +22 12 12.0              20.589 0.031              19.573 0.019 4716  61 116 1.52 0.05 1.78 -2.00 0.13            +0.75 0.27 +0.25 0.36 +0.20 0.16
LeoII C-6-83     11 13 20.71 +22 13 34.3              20.134 0.022              19.127 0.014 4835  47  83 1.36 0.05 1.82 -1.37 0.12 -0.27 0.60 +0.34 0.17 +0.03 0.22 -0.15 0.18
LeoII C-6-56     11 13 20.85 +22 11 30.9              19.502 0.020              18.365 0.013 4587  34  79 0.97 0.05 1.91 -1.32 0.11 -0.20 0.40 -0.15 0.19 -0.15 0.17 -0.20 0.12
LeoII C-7-72     11 13 20.91 +22 08 38.9              19.649 0.019              18.435 0.011 4436  32  74 0.93 0.05 1.92 -1.61 0.12 +0.69 0.29 -0.15 0.34 -0.10 0.17 -0.07 0.25
LeoII C-7-146    11 13 21.47 +22 08 46.3              20.322 0.024              19.223 0.015 4591  45  87 1.32 0.05 1.83 -1.56 0.12 +0.64 0.70            +0.14 0.30           
LeoII C-6-103    11 13 21.54 +22 10 52.7              20.443 0.025              19.456 0.018 4856  55 105 1.50 0.05 1.79 -2.04 0.14            -0.09 0.78 +0.31 0.27           
LeoII C-7-322    11 13 21.83 +22 06 19.8              21.302 0.049              20.391 0.041 5059 120 209 1.93 0.07 1.69 -2.34 0.65                                            
LeoII C-6-41     11 13 21.91 +22 12 06.6              19.219 0.017              17.911 0.008 4343  17  50 0.68 0.06 1.98 -1.76 0.11 +0.37 0.22 -0.20 0.21 -0.10 0.14 -0.20 0.09
LeoII C-6-219    11 13 22.03 +22 10 34.4              21.331 0.058              20.440 0.045 5138 114 236 1.97 0.08 1.68 -1.18 0.14                                            
LeoII C-7-88     11 13 22.04 +22 04 28.7              19.828 0.021              18.709 0.012 4578  39  81 1.11 0.05 1.88 -2.20 0.15                       -0.73 0.35 -0.38 0.76
LeoII C-7-63     11 13 22.18 +22 06 10.3              19.451 0.018              18.263 0.009 4476  30  78 0.89 0.05 1.93 -1.89 0.11            +0.00 0.36 -0.07 0.15 -0.20 0.12
LeoII C-7-38     11 13 22.25 +22 03 36.7              19.097 0.017              17.853 0.006 4441  31  82 0.70 0.06 1.98 -2.84 0.14 +0.90 0.84 +0.70 0.51 -0.35 0.45 +0.56 0.22
LeoII C-6-109    11 13 22.35 +22 11 02.7              20.454 0.028              19.486 0.020 4901  63 113 1.53 0.05 1.78 -1.80 0.14 +0.91 0.37 +0.80 0.27 +0.41 0.44 -0.09 0.47
LeoII C-7-83     11 13 22.65 +22 06 58.1              19.803 0.019              18.631 0.011 4441  30  77 1.04 0.05 1.90 -1.27 0.11 -0.26 0.31 -0.02 0.15 +0.00 0.15 -0.11 0.46
LeoII C-7-76     11 13 22.79 +22 05 54.3              19.697 0.019              18.585 0.012 4626  42  78 1.07 0.05 1.89 -1.95 0.14            +0.35 0.35            -0.04 0.34
LeoII C-7-111    11 13 22.87 +22 09 35.3              20.073 0.021              18.968 0.015 4559  46  87 1.22 0.05 1.85 -1.20 0.11 +0.26 0.23 -0.28 0.23 -0.46 0.29 -0.22 0.13
LeoII C-6-233    11 13 23.03 +22 13 18.4              21.434 0.055              20.481 0.043 4877 107 200 1.93 0.07 1.69 -1.59 0.16            +0.47 0.45                      
LeoII C-6-54     11 13 23.03 +22 10 22.7              19.531 0.017              18.259 0.010 4328  28  68 0.83 0.06 1.95 -1.39 0.11 -0.00 0.15 -0.32 0.21 +0.06 0.17 -0.02 0.09
LeoII C-6-31     11 13 23.15 +22 10 56.1              19.019 0.017              17.498 0.006 4021  20  58 0.37 0.09 2.06 -1.60 0.11 -0.13 0.28 -0.44 0.27 -0.22 0.12 -0.20 0.09
LeoII C-7-202    11 13 23.18 +22 09 28.3              20.697 0.032              19.627 0.021 4629  54 106 1.49 0.05 1.79 -1.05 0.13            -0.27 0.67 -0.37 0.58 -0.08 0.31
LeoII C2-7-384   11 13 23.21 +22 09 50.4              19.961 0.028              18.853 0.016 4548  50  94 1.17 0.05 1.87 -1.78 0.12 +0.33 0.44 +0.30 0.21 +0.12 0.25 +0.09 0.10
LeoII C-6-102    11 13 23.32 +22 13 17.3              20.395 0.028              19.407 0.020 4862  57 110 1.48 0.05 1.79 -1.32 0.12 +0.29 0.43 -0.05 0.27 -0.55 0.34 -0.37 0.29
LeoII C-7-45     11 13 23.42 +22 07 17.3              19.245 0.017              17.914 0.008 4302  16  50 0.66 0.07 1.99 -1.32 0.11 +0.13 0.20 -0.34 0.18 -0.14 0.16 +0.00 0.10
LeoII C-7-123    11 13 23.42 +22 06 18.0              20.127 0.022              19.087 0.014 4726  42  85 1.31 0.05 1.83 -1.61 0.12            -0.29 0.36 -0.10 0.18 -0.10 0.15
LeoII C-7-35     11 13 23.63 +22 06 43.1              19.221 0.017              17.800 0.007 4154  25  63 0.55 0.08 2.01 -1.44 0.11 +0.00 0.27 -0.26 0.22 -0.38 0.17 +0.00 0.10
LeoII C-7-112    11 13 23.67 +22 09 12.8              20.095 0.022              18.942 0.012 4486  36  73 1.17 0.05 1.87 -1.49 0.12 -0.44 0.93 +0.19 0.21 +0.07 0.21 -0.18 0.16
LeoII C2-7-660   11 13 23.69 +22 09 03.6              21.235 0.078              20.248 0.044 4827 119 233 1.81 0.08 1.71 -1.99 0.26            +1.19 0.52 +0.75 0.79           
LeoII C-7-185    11 13 23.74 +22 08 10.5              20.599 0.030              19.513 0.019 4590  48  99 1.44 0.05 1.80 -1.49 0.12 +0.06 0.82 +0.21 0.29 -0.00 0.16 -0.21 0.36
LeoII C-7-182    11 13 23.83 +22 04 58.0              20.479 0.027              19.498 0.019 4879  56 112 1.52 0.05 1.78 -1.33 0.14            -0.14 0.62 +0.26 0.42 +0.10 0.35
LeoII C-7-207    11 13 23.83 +22 09 11.3              20.721 0.031              19.723 0.025 4841  88 124 1.59 0.05 1.77 -1.33 0.13 -0.04 0.41 +0.54 0.27 +0.04 0.43 -0.11 0.84
LeoII C-7-133    11 13 24.19 +22 06 15.4              20.198 0.024              19.180 0.016 4803  53  93 1.37 0.05 1.82 -1.59 0.13 +0.41 0.67 -0.17 0.57 +0.20 0.41 -0.27 0.41
LeoII C-7-148    11 13 24.27 +22 09 05.1              20.328 0.025              19.225 0.017 4564  44  89 1.31 0.05 1.83 -1.28 0.12            -0.23 0.45 -0.02 0.23 -0.46 0.21
LeoII C2-6-215   11 13 24.54 +22 12 48.6              20.291 0.038              19.247 0.019 4688  58 118 1.37 0.05 1.82 -1.42 0.12 -0.16 0.95 -0.23 0.33 +0.11 0.23 -0.16 0.24
LeoII C2-7-998   11 13 24.83 +22 08 03.0              21.274 0.074              20.352 0.037 5031 126 253 1.91 0.08 1.69 -1.40 0.17            +0.35 0.49 -0.53 0.59           
LeoII C2-7-1178  11 13 24.88 +22 07 20.4              20.087 0.031              19.067 0.017 4813  50 102 1.32 0.05 1.83 -1.64 0.13            +0.49 0.26 -0.61 0.30           
LeoII C-3-211    11 13 25.06 +22 07 13.4              20.575 0.028              19.508 0.020 4602  54 102 1.45 0.05 1.80 -2.11 0.13 +0.98 0.38            +0.02 0.29 +0.06 0.27
LeoII C-2-72     11 13 25.10 +22 12 35.6              19.629 0.019              18.481 0.011 4553  40  78 1.00 0.05 1.91 -2.34 0.12 +0.69 0.40 +0.18 0.66 +0.11 0.21 +0.11 0.21
LeoII C-3-86     11 13 25.21 +22 03 27.5              19.563 0.019              18.370 0.011 4494  33  75 0.93 0.05 1.92 -1.57 0.12 +0.23 0.41 -0.40 0.25 -0.78 0.27 -0.50 0.22
LeoII C-3-266    11 13 25.40 +22 07 18.0              20.812 0.034              19.833 0.026 4870  71 141 1.65 0.06 1.75 -2.85 0.38                                            
LeoII C-2-49     11 13 25.48 +22 13 26.2              19.135 0.016              17.829 0.008 4359  21  50 0.65 0.06 1.99 -2.09 0.11            +0.08 0.25 +0.08 0.16 -0.02 0.09
LeoII C-3-175    11 13 25.53 +22 09 15.6              20.336 0.026              19.262 0.015 4621  53  96 1.35 0.05 1.82 -1.44 0.12 +0.10 0.52 -0.03 0.29 +0.14 0.24 -0.10 0.12
LeoII C-3-108    11 13 25.57 +22 07 44.2              19.702 0.019              18.477 0.011 4420  30  71 0.94 0.05 1.92 -1.75 0.11 +0.07 0.39 +0.02 0.35 -0.05 0.88 -0.05 0.64
LeoII C-2-225    11 13 25.60 +22 13 27.7              21.033 0.042              20.042 0.035 4814  92 153 1.72 0.06 1.73 -1.83 0.16            +0.75 0.33 +0.31 0.36           
LeoII C-3-59     11 13 25.69 +22 06 37.8              19.316 0.017              18.033 0.008 4359  28  69 0.74 0.06 1.97 -1.95 0.12 -0.00 0.77 +0.00 0.29 +0.10 0.19 -0.02 0.09
LeoII C-3-161    11 13 26.01 +22 09 40.4              20.261 0.024              19.120 0.016 4549  46  77 1.24 0.05 1.85 -1.79 0.12            +0.31 0.21 +0.34 0.29 -0.26 0.21
LeoII C-2-78     11 13 26.08 +22 10 05.1              19.768 0.019              18.661 0.012 4620  38  79 1.10 0.05 1.88 -1.63 0.12 -0.03 0.50 +0.12 0.28 -0.01 0.15 -0.10 0.17
LeoII C-3-430    11 13 26.69 +22 05 26.4              21.510 0.063              20.440 0.049 4606  91 178 1.82 0.07 1.71 -1.57 0.21                                  +0.49 0.57
LeoII C-3-141    11 13 26.76 +22 08 24.9              20.064 0.022              18.977 0.014 4625  42  86 1.23 0.05 1.85 -1.43 0.12 +0.72 0.30 +0.25 0.26 -0.35 0.29 +0.02 0.19
LeoII C-3-345    11 13 26.99 +22 09 41.2              21.251 0.047              20.288 0.042 4913  98 182 1.85 0.07 1.71 -1.56 0.18                       -0.21 0.72 +0.12 0.55
LeoII C-2-292    11 13 27.24 +22 12 00.5              21.469 0.059              20.482 0.042 4778 116 194 1.90 0.07 1.69 -1.70 0.18                       -0.35 0.73 +0.50 0.47
LeoII C-3-197    11 13 27.27 +22 07 05.8              20.440 0.028              19.377 0.018 4616  49 104 1.41 0.05 1.81 -1.28 0.12 +0.05 0.37            -0.35 0.20 -0.64 0.25
LeoII C-2-121    11 13 27.50 +22 13 41.6              20.264 0.025              19.219 0.018 4733  53  99 1.36 0.05 1.82 -2.28 0.14            +0.16 0.35 -0.00 0.34 +0.35 0.29
LeoII C-2-263    11 13 27.60 +22 11 11.9              21.285 0.050              20.334 0.042 4891  97 196 1.88 0.07 1.70 -1.28 0.13                       -0.26 0.32           
LeoII C-2-186    11 13 27.65 +22 11 57.0              20.806 0.032              19.802 0.024 4782  75 122 1.62 0.05 1.76 -1.75 0.14 +1.01 0.47 +0.24 0.56 +0.44 0.35 +0.03 0.46
LeoII C-2-59     11 13 27.69 +22 10 39.9              19.296 0.017              18.055 0.008 4400  26  76 0.78 0.06 1.96 -1.43 0.11 +0.18 0.20 +0.18 0.11 +0.07 0.14 -0.14 0.10
LeoII C-3-170    11 13 27.75 +22 07 46.0              20.312 0.025              19.254 0.015 4618  45  95 1.36 0.05 1.82 -1.35 0.12            -0.31 0.75 -0.28 0.19 -0.33 0.13
LeoII C-3-348    11 13 27.79 +22 08 23.0              21.239 0.050              20.232 0.044 4761  83 175 1.79 0.07 1.72 -1.17 0.16            +1.00 0.47            -0.29 0.72
LeoII C-2-105    11 13 27.80 +22 10 16.2              20.095 0.022              18.983 0.014 4600  42  84 1.22 0.05 1.85 -1.67 0.12 +0.39 0.32 -0.02 0.31 +0.17 0.19 -0.10 0.18
LeoII C-3-186    11 13 27.89 +22 09 30.4              20.474 0.028              19.398 0.018 4574  59 101 1.40 0.05 1.81 -1.93 0.13            +0.82 0.24 -0.33 0.32 -0.22 0.66
LeoII C-2-75     11 13 27.91 +22 12 00.1              19.716 0.019              18.527 0.011 4435  33  76 0.99 0.05 1.91 -1.70 0.11 +0.42 0.26 +0.20 0.24 +0.00 0.20 +0.05 0.16
LeoII C-3-185    11 13 27.95 +22 07 23.3              20.410 0.028              19.408 0.016 4820  55 111 1.47 0.05 1.80 -1.36 0.13 +0.75 0.48                                 
LeoII C-2-187    11 13 27.99 +22 11 47.3              20.820 0.032              19.795 0.023 4749  58 116 1.60 0.05 1.76 -1.41 0.12            +0.16 0.29 +0.11 0.26 -0.10 0.21
LeoII C-2-182    11 13 28.36 +22 10 25.6              20.830 0.037              19.790 0.026 4694  68 126 1.58 0.06 1.77 -1.87 0.15 +0.79 0.62 +0.78 0.33 +0.35 0.51           
LeoII C-2-163    11 13 28.42 +22 11 09.9              20.692 0.030              19.670 0.023 4719  58 119 1.55 0.05 1.77 -1.38 0.12                                  +0.09 0.21
LeoII C-3-343    11 13 28.45 +22 09 10.1              21.102 0.041              20.093 0.032 4794  82 145 1.73 0.06 1.73 -1.94 0.16                       +0.61 0.41 -0.21 0.68
LeoII C-3-274    11 13 28.56 +22 08 07.3              20.866 0.035              19.898 0.025 4888  68 140 1.69 0.06 1.74 -1.96 0.24                       -0.13 0.78           
LeoII C-3-168    11 13 28.59 +22 08 38.0              20.315 0.028              19.229 0.018 4624  48  97 1.33 0.05 1.83 -2.13 0.13 +0.66 0.55 +0.45 0.41 +0.02 0.38 +0.00 0.52
LeoII C-3-191    11 13 28.67 +22 08 26.5              20.529 0.028              19.385 0.018 4502  38  80 1.34 0.05 1.83 -1.17 0.12 -0.05 0.54 -0.37 0.36 -0.21 0.20 -0.57 0.20
LeoII C-3-52     11 13 28.68 +22 06 59.2              19.333 0.018              17.956 0.007 4185  23  63 0.64 0.07 1.99 -1.30 0.11 -0.19 0.25 -0.45 0.22 -0.24 0.14 +0.10 0.09
LeoII C-3-374    11 13 28.75 +22 07 58.0              21.309 0.050              20.282 0.037 4707  81 162 1.79 0.07 1.72 -1.69 0.15 +0.66 0.74                       -0.15 0.60
LeoII C-2-44     11 13 28.76 +22 13 11.9              19.079 0.017              17.709 0.008 4271  18  52 0.56 0.07 2.01 -1.67 0.11 -0.44 0.58 -0.24 0.17 +0.01 0.14 -0.05 0.09
LeoII C-2-211    11 13 28.90 +22 13 40.5              21.027 0.041              20.078 0.031 4959  95 164 1.78 0.06 1.72 -1.52 0.14            -0.38 0.77 +0.24 0.36 -0.15 0.41
LeoII C-2-35     11 13 29.18 +22 13 02.9              18.823 0.016              17.283 0.007 3929  15  56 0.30 0.10 2.07 -1.43 0.11 -0.10 0.22            -0.19 0.14 -0.31 0.08
LeoII C-2-39     11 13 29.23 +22 10 33.1              19.038 0.016              17.461 0.006 3935  14  58 0.32 0.09 2.07 -1.34 0.11 -0.12 0.21            -0.28 0.14 -0.40 0.09
LeoII C-2-252    11 13 29.45 +22 11 30.7              21.222 0.046              20.406 0.060 5272 132 289 2.01 0.08 1.67 -1.58 0.19 +1.03 0.70            -0.01 0.55 +0.66 0.41
LeoII C2-7-387   11 13 29.46 +22 09 49.6              19.480 0.023              18.242 0.013 4413  28  72 0.85 0.05 1.94 -1.37 0.11 -0.51 0.52 -0.01 0.20 -0.18 0.19 -0.04 0.09
LeoII C-3-88     11 13 29.57 +22 07 16.1              19.582 0.018              18.397 0.010 4492  30  76 0.94 0.05 1.92 -1.61 0.11 -0.26 0.55 -0.16 0.20 +0.03 0.15 +0.01 0.11
LeoII C-3-79     11 13 29.60 +22 08 57.8              19.515 0.019              18.257 0.009 4355  30  70 0.84 0.05 1.94 -1.43 0.11 -0.04 0.15 -0.07 0.16 +0.07 0.16 -0.15 0.11
LeoII C-3-226    11 13 29.61 +22 09 19.7              20.664 0.031              19.720 0.024 4976  65 128 1.64 0.06 1.75 -1.66 0.15                                  +0.58 0.24
LeoII C-2-134    11 13 29.78 +22 11 19.0              20.509 0.028              19.487 0.018 4706  57 109 1.48 0.05 1.79 -1.20 0.12            -0.25 0.36 +0.09 0.28 +0.06 0.18
LeoII C-2-291    11 13 29.79 +22 11 06.0              21.456 0.055              20.357 0.043 4554  86 145 1.77 0.06 1.72 -1.66 0.13                       -0.46 0.45           
LeoII C-3-209    11 13 30.16 +22 07 46.4              20.585 0.030              19.526 0.020 4676  50 108 1.47 0.05 1.80 -1.50 0.12                       -0.35 0.34 -0.26 0.29
LeoII C-3-152    11 13 30.40 +22 08 05.0              20.128 0.023              19.107 0.013 4786  40  85 1.34 0.05 1.83 -1.10 0.12            +0.01 0.18 -0.34 0.23 -0.22 0.10
LeoII C-3-190    11 13 30.46 +22 08 14.6              20.416 0.028              19.398 0.016 4791  49 106 1.45 0.05 1.80 -1.40 0.13 -0.14 1.00 +0.00 0.40 +0.50 0.33 -0.00 0.74
LeoII C-2-207    11 13 30.50 +22 10 00.5              20.849 0.033              19.966 0.030 5189  78 175 1.78 0.06 1.72 -1.23 0.13 +0.60 0.33 +0.15 0.30 +0.16 0.26 +0.10 0.14
LeoII C2-7-366   11 13 30.71 +22 09 52.6              21.086 0.068              20.085 0.039 4744  95 201 1.73 0.08 1.73 -1.71 0.13 -0.04 0.76 +0.16 0.25 +0.19 0.30 -0.04 0.20
LeoII C-2-55     11 13 30.73 +22 10 51.3              19.305 0.017              18.012 0.008 4288  22  68 0.72 0.06 1.97 -1.36 0.11 -0.60 0.45 -0.18 0.15 -0.09 0.13 -0.16 0.10
LeoII C-3-199    11 13 30.82 +22 07 46.1              20.477 0.030              19.487 0.020 4877  57 122 1.51 0.05 1.79 -1.48 0.14            +0.28 0.32 +0.16 0.45 +0.25 0.32
LeoII C-2-66     11 13 31.01 +22 11 22.1              19.558 0.019              18.284 0.009 4345  25  67 0.83 0.06 1.95 -1.37 0.11 +0.02 0.25 +0.10 0.12 -0.21 0.27 -0.10 0.11
LeoII C-3-40     11 13 31.09 +22 06 30.3              19.069 0.017              17.685 0.006 4269  18  53 0.54 0.08 2.02 -1.45 0.11 -0.15 0.59 -0.43 0.26 +0.05 0.16 -0.10 0.10
LeoII C-3-87     11 13 31.21 +22 08 24.7              19.594 0.019              18.348 0.012 4348  29  70 0.88 0.05 1.93 -1.43 0.11 -0.03 0.29            -0.20 0.17 -0.17 0.11
LeoII C-3-71     11 13 31.33 +22 04 25.0              19.447 0.019              18.162 0.007 4352  27  65 0.78 0.06 1.96 -1.50 0.12            -0.00 0.21 -0.42 0.21 -0.13 0.10
LeoII C-3-174    11 13 31.41 +22 08 43.0              20.354 0.026              19.357 0.015 4807  50 102 1.45 0.05 1.80 -1.55 0.13            +0.24 0.25 +0.06 0.25 -0.14 0.28
LeoII C-3-288    11 13 31.42 +22 07 34.0              20.883 0.036              19.943 0.032 4965  80 153 1.73 0.06 1.73 -1.38 0.13                       -0.00 0.30           
LeoII C-3-116    11 13 31.58 +22 08 34.2              19.802 0.019              18.721 0.012 4664  39  77 1.14 0.05 1.87 -1.31 0.11 -0.53 0.68 -0.15 0.19 -0.04 0.18 -0.14 0.12
LeoII C-3-114    11 13 31.66 +22 07 46.8              19.749 0.019              18.570 0.012 4490  32  77 1.01 0.05 1.90 -1.59 0.11 +0.08 0.45 +0.30 0.16 -0.30 0.19 +0.00 0.12
LeoII C-2-61     11 13 31.78 +22 14 14.4              19.394 0.018              18.077 0.009 4307  20  50 0.73 0.06 1.97 -1.51 0.11 +0.17 0.22 -0.44 0.23 -0.08 0.20 -0.10 0.10
LeoII C-3-225    11 13 32.00 +22 07 39.5              20.583 0.029              19.556 0.020 4717  53 111 1.50 0.05 1.79 -1.18 0.12            +0.26 0.31            -0.35 0.31
LeoII C-3-49     11 13 32.06 +22 07 29.8              19.269 0.017              17.922 0.008 4284  17  52 0.65 0.07 1.99 -1.34 0.11 +0.07 0.17 -0.08 0.15 -0.21 0.15 -0.00 0.09
LeoII C-3-244    11 13 32.33 +22 07 34.3              20.647 0.030              19.679 0.022 4861  65 126 1.60 0.05 1.76 -1.58 0.13                       -0.27 0.49 +0.00 0.25
LeoII C-3-154    11 13 32.33 +22 06 55.8              20.179 0.024              19.080 0.013 4604  44  89 1.26 0.05 1.84 -1.44 0.12 +0.67 0.37            -0.33 0.45 -0.08 0.22
LeoII C-2-84     11 13 32.47 +22 11 23.0              19.929 0.021              18.747 0.012 4467  34  72 1.07 0.05 1.89 -1.63 0.12 -0.02 0.24 +0.21 0.20 +0.26 0.17 -0.29 0.18
LeoII C-3-67     11 13 32.64 +22 07 04.7              19.357 0.017              18.191 0.008 4502  30  81 0.88 0.05 1.93 -1.88 0.11 +0.34 0.32 +0.00 0.29 -0.37 0.16 -0.10 0.13
LeoII C-3-321    11 13 32.65 +22 04 12.7              21.031 0.042              20.144 0.034 5155  97 192 1.85 0.07 1.70 -1.38 0.25 +0.70 0.98            +0.31 0.96           
LeoII C-2-218    11 13 32.80 +22 13 25.8              21.011 0.043              20.064 0.030 4988  85 165 1.77 0.06 1.72 -1.82 0.18                                  -0.03 0.62
LeoII C2-7-363   11 13 32.86 +22 09 53.2              20.497 0.041              19.502 0.026 4801  64 138 1.51 0.06 1.79 -1.40 0.12            -0.53 0.53                      
LeoII C-3-257    11 13 32.89 +22 06 48.3              20.774 0.034              19.860 0.023 5118  67 147 1.72 0.06 1.74 -2.60 0.24            +0.60 0.39 +0.53 0.44           
LeoII C-3-99     11 13 33.09 +22 07 37.6              19.661 0.019              18.490 0.009 4514  32  76 0.99 0.05 1.91 -1.64 0.11 +0.07 0.34 -0.28 0.24 -0.04 0.15 -0.12 0.11
LeoII C-3-42     11 13 33.14 +22 08 12.6              19.029 0.016              17.896 0.008 4626  22  63 0.80 0.05 1.95 -1.34 0.11 +0.20 0.30 -0.00 0.13 -0.16 0.25 -0.16 0.18
LeoII C-2-87     11 13 33.26 +22 11 23.7              19.976 0.020              18.807 0.011 4511  34  73 1.10 0.05 1.88 -1.59 0.12            +0.19 0.15 +0.00 0.17 -0.10 0.19
LeoII C-3-363    11 13 33.33 +22 06 10.8              21.172 0.045              20.187 0.044 4797  82 172 1.79 0.07 1.72 -1.34 0.13            -0.01 0.56 -0.53 0.64 -0.16 0.44
LeoII C2-7-381   11 13 33.75 +22 09 50.0              20.243 0.035              19.272 0.018 4954  57 118 1.44 0.05 1.80 -2.45 0.15            +0.42 0.50 +0.24 0.27           
LeoII C-3-268    11 13 33.76 +22 09 23.6              20.818 0.030              19.786 0.022 4746  60 114 1.59 0.05 1.77 -1.85 0.13 +0.49 0.67 -0.08 0.71 +0.30 0.28 -0.34 0.52
LeoII C-3-334    11 13 33.84 +22 05 06.9              21.053 0.040              20.162 0.035 5176  94 187 1.86 0.06 1.70 -1.24 0.25                                  +0.33 0.65
LeoII C-3-54     11 13 33.87 +22 06 08.1              19.345 0.017              18.028 0.008 4319  17  50 0.71 0.06 1.97 -1.51 0.11 +0.28 0.30            +0.02 0.20 -0.10 0.11
LeoII C-3-398    11 13 34.09 +22 06 12.5              21.398 0.057              20.460 0.040 4946 102 211 1.94 0.07 1.68 -1.55 0.15            -0.28 0.96            -0.02 0.48
LeoII C-3-126    11 13 34.30 +22 09 11.7              19.942 0.022              18.821 0.012 4553  43  84 1.15 0.05 1.87 -2.16 0.13 +0.87 0.37 +0.33 0.34 +0.02 0.43 -0.02 0.14
LeoII C-2-120    11 13 34.44 +22 11 05.7              20.273 0.024              19.225 0.016 4686  48  98 1.36 0.05 1.82 -1.42 0.12 -0.38 0.77 -0.05 0.23 +0.26 0.18 +0.00 0.17
LeoII C-3-210    11 13 34.56 +22 06 52.6              20.571 0.031              19.557 0.021 4777  57 115 1.52 0.05 1.78 -2.40 0.25            +1.22 0.42                      
LeoII C-3-202    11 13 34.83 +22 03 10.7              20.514 0.027              19.537 0.020 4888  56 114 1.54 0.05 1.78 -1.64 0.16                       +0.24 0.39 -0.04 0.38
LeoII C-3-187    11 13 34.85 +22 06 17.7              20.376 0.026              19.321 0.017 4695  51 101 1.39 0.05 1.81 -1.45 0.13            -0.31 0.55 +0.02 0.44 +0.25 0.24
LeoII C-3-379    11 13 34.98 +22 06 15.9              21.297 0.049              20.412 0.040 5110 119 224 1.96 0.07 1.68 -1.87 0.18            +0.76 0.38 -0.40 0.59 +0.10 0.68
LeoII C-3-131    11 13 35.44 +22 04 51.5              19.963 0.022              18.897 0.012 4714  44  80 1.22 0.05 1.85 -1.69 0.13 +0.50 0.62 +0.03 0.45 +0.05 0.49 -0.69 0.71
LeoII C-3-92     11 13 35.54 +22 09 06.3              19.619 0.019              18.382 0.009 4376  30  71 0.90 0.05 1.93 -1.47 0.11 -0.35 0.47 -0.33 0.21 +0.07 0.18 -0.10 0.13
LeoII C-2-100    11 13 35.76 +22 11 14.4              20.084 0.024              19.071 0.015 4848  46  85 1.33 0.05 1.83 -2.66 0.16            +0.93 0.31                      
LeoII C-3-28     11 13 35.80 +22 09 35.3              18.663 0.016              17.230 0.007 4238  20  54 0.35 0.09 2.06 -1.34 0.11 -0.33 0.33 -0.40 0.19 -0.10 0.15 -0.26 0.09
LeoII C-3-129    11 13 35.86 +22 09 27.8              19.947 0.022              18.895 0.015 4696  42  86 1.23 0.05 1.85 -1.71 0.12 +0.37 0.40 +0.28 0.13 +0.16 0.17 +0.10 0.10
LeoII C-3-247    11 13 35.93 +22 08 29.4              20.702 0.030              19.750 0.023 4940  61 131 1.64 0.05 1.75 -1.82 0.17            +0.46 0.51 +0.26 0.47 +1.06 0.24
LeoII C-2-79     11 13 36.03 +22 12 20.9              19.753 0.020              18.608 0.014 4517  38  79 1.05 0.05 1.89 -1.49 0.11 -0.30 0.55 -0.21 0.21 +0.03 0.18 -0.04 0.11
LeoII C-4-120    11 13 36.04 +22 00 38.1              21.205 0.048              20.310 0.045 5092 108 218 1.91 0.07 1.69 -2.36 0.43                                            
LeoII C-2-94     11 13 36.17 +22 10 18.8              20.036 0.022              18.880 0.014 4511  34  74 1.14 0.05 1.87 -1.57 0.11 +0.21 0.29 -0.28 0.27 -0.10 0.19 -0.03 0.11
LeoII C-2-250    11 13 36.17 +22 13 15.6              21.184 0.045              20.267 0.035 5029  98 191 1.88 0.07 1.70 -1.02 0.14 +0.53 0.66                       -0.08 0.41
LeoII C-3-146    11 13 36.21 +22 08 51.3              20.134 0.024              18.982 0.015 4501  42  76 1.18 0.05 1.86 -1.40 0.11            +0.15 0.16                      
LeoII C-2-131    11 13 36.33 +22 11 32.9              20.388 0.028              19.379 0.030 4853  58 122 1.45 0.05 1.80 -1.84 0.13 +0.86 0.39 +0.02 0.95 -0.10 0.22 +0.17 0.27
LeoII C-3-65     11 13 36.36 +22 09 23.8              19.338 0.017              18.162 0.009 4517  32  81 0.86 0.05 1.94 -1.35 0.11 +0.19 0.24 +0.07 0.20 +0.06 0.15 -0.00 0.09
LeoII C-3-276    11 13 36.68 +22 08 10.8              20.841 0.035              19.815 0.028 4729  61 128 1.61 0.06 1.76 -2.18 0.19                       +0.78 0.43 +0.96 0.33
LeoII C-3-163    11 13 36.80 +22 06 48.5              20.270 0.025              19.251 0.017 4790  49 104 1.39 0.05 1.81 -1.44 0.12            -0.12 0.50 -0.14 0.23 -0.22 0.26
LeoII C-3-280    11 13 36.82 +22 09 10.4              20.833 0.034              19.867 0.026 4888  79 139 1.68 0.06 1.75 -1.51 0.13            +0.20 0.27 -0.31 0.28           
LeoII C-2-138    11 13 36.82 +22 11 24.8              20.502 0.033              19.501 0.029 4798  65 133 1.50 0.06 1.79 -1.88 0.13 +0.52 0.61 +0.40 0.33 +0.10 0.15 +0.31 0.23
LeoII C-3-68     11 13 37.10 +22 07 07.5              19.380 0.017              18.084 0.010 4342  23  66 0.75 0.06 1.97 -1.39 0.11 +0.20 0.23 -0.24 0.18 -0.04 0.15 -0.10 0.14
LeoII C-3-328    11 13 37.11 +22 05 54.3              21.094 0.047              20.111 0.034 4797  79 163 1.76 0.06 1.73 -1.74 0.15            +1.11 0.29 +0.32 0.51 +0.61 0.28
LeoII C2-7-337   11 13 37.31 +22 09 58.9              20.686 0.044              19.633 0.025 4688  60 133 1.51 0.06 1.79 -1.26 0.12 +0.39 0.31            -0.40 0.33 -0.19 0.18
LeoII C-3-289    11 13 37.82 +22 08 16.4              20.881 0.036              20.034 0.036 5261 101 203 1.84 0.06 1.71 -1.95 0.20 +0.81 0.55            +0.03 0.52           
LeoII C-3-127    11 13 37.89 +22 03 44.3              19.957 0.021              18.867 0.013 4636  43  83 1.19 0.05 1.86 -2.00 0.14 +0.75 0.51            -0.04 0.50 +0.41 0.25
LeoII C-3-159    11 13 37.89 +22 08 13.3              20.237 0.025              19.189 0.017 4707  48  97 1.35 0.05 1.82 -1.84 0.13 +0.76 0.40            +0.02 0.31 -0.12 0.14
LeoII C-2-109    11 13 38.03 +22 11 17.6              20.156 0.023              19.088 0.014 4669  42  91 1.29 0.05 1.84 -1.45 0.12 +0.31 0.32 +0.00 0.24 -0.11 0.49 +0.10 0.17
LeoII C-3-172    11 13 38.31 +22 09 08.6              20.341 0.027              19.291 0.016 4692  47 100 1.38 0.05 1.82 -1.48 0.12 -0.40 0.97 +0.10 0.13 +0.02 0.21 -0.11 0.10
LeoII C2-7-394   11 13 38.52 +22 09 47.4              19.878 0.028              18.855 0.016 4760  45  91 1.24 0.05 1.85 -1.71 0.12 +0.40 0.39 -0.49 0.58 +0.30 0.26 -0.09 0.23
LeoII C-3-300    11 13 38.61 +22 08 23.2              20.929 0.039              19.976 0.028 4946  76 151 1.73 0.06 1.73 -2.50 0.33                                  +1.11 0.54
LeoII C2-7-399   11 13 38.87 +22 09 47.0              20.420 0.043              19.356 0.021 4620  56 127 1.40 0.06 1.81 -1.45 0.12            +0.10 0.25 -0.30 0.21 +0.11 0.15
LeoII C-3-181    11 13 39.14 +22 09 20.5              20.376 0.026              19.368 0.017 4801  57 110 1.45 0.05 1.80 -1.51 0.12            +0.37 0.21 +0.12 0.22 +0.06 0.19
LeoII C-2-256    11 13 39.25 +22 11 40.8              21.309 0.051              20.404 0.045 5088 103 223 1.94 0.07 1.68 -0.97 0.13            -0.06 0.41            -0.20 0.41
LeoII C-3-57     11 13 39.47 +22 09 16.9              19.314 0.017              18.001 0.008 4300  16  50 0.71 0.06 1.98 -1.22 0.11            -0.15 0.13 -0.24 0.15 -0.24 0.09
LeoII C-3-347    11 13 39.62 +22 05 14.5              21.165 0.044              20.269 0.035 5070 102 200 1.90 0.07 1.69 -1.98 0.23                       -0.42 0.64 +0.62 0.50
LeoII C-3-196    11 13 39.93 +22 07 16.3              20.487 0.027              19.462 0.019 4732  49 108 1.47 0.05 1.79 -1.57 0.12 +0.11 0.51 +0.19 0.22 -0.13 0.26 +0.04 0.18
LeoII C-3-201    11 13 40.25 +22 06 28.9              20.498 0.028              19.498 0.018 4813  57 110 1.51 0.05 1.79 -2.24 0.16                       -0.27 0.74 +0.53 0.29
LeoII C-2-173    11 13 40.25 +22 10 44.1              20.707 0.029              19.637 0.020 4613  50 101 1.50 0.05 1.79 -1.25 0.12            +0.16 0.25 -0.48 0.25 -0.07 0.19
LeoII C-2-50     11 13 40.44 +22 12 18.5              19.196 0.018              17.899 0.009 4317  24  72 0.68 0.06 1.98 -1.91 0.11 +0.51 0.20 +0.31 0.17 +0.04 0.42 +0.15 0.09
LeoII C-3-133    11 13 40.67 +22 08 46.9              20.031 0.022              18.961 0.014 4692  46  87 1.24 0.05 1.85 -2.90 0.16                       +0.11 0.62 +0.61 0.31
LeoII C-3-55     11 13 41.24 +22 07 41.3              19.289 0.017              17.968 0.008 4318  17  50 0.69 0.06 1.98 -1.45 0.11 -0.28 0.44 -0.22 0.21 -0.10 0.13 -0.10 0.11
LeoII C-3-352    11 13 41.55 +22 09 20.9              21.270 0.045              20.356 0.040 5049  91 191 1.91 0.07 1.69 -1.27 0.14 +0.45 0.60            -0.36 0.45 -0.36 0.56
LeoII C-3-336    11 13 41.58 +22 05 56.7              21.083 0.045              20.143 0.040 4981  99 191 1.81 0.07 1.71 -1.24 0.18            -0.13 0.74 +0.10 0.65           
LeoII C-3-139    11 13 41.62 +22 07 37.7              20.048 0.021              18.986 0.015 4650  44  84 1.26 0.05 1.85 -1.89 0.12 +0.03 0.78 +0.09 0.25 -0.42 0.23 -0.25 0.25
LeoII C-3-118    11 13 41.94 +22 05 35.3              19.842 0.021              18.691 0.012 4541  39  80 1.08 0.05 1.89 -2.01 0.12 +1.11 0.21            +0.02 0.29 +0.11 0.17
LeoII C-2-206    11 13 42.01 +22 10 14.5              20.917 0.033              19.979 0.029 4967  68 144 1.74 0.06 1.73 -1.24 0.12            -0.36 0.46 +0.25 0.25 -0.18 0.82
LeoII C-3-192    11 13 42.34 +22 07 40.5              20.487 0.029              19.400 0.018 4605  49  98 1.39 0.05 1.81 -1.38 0.12            +0.12 0.26 -0.12 0.14 -0.10 0.10
LeoII C-2-179    11 13 42.45 +22 10 51.4              20.736 0.033              19.786 0.025 4939  62 134 1.66 0.05 1.75 -1.13 0.12 +0.36 0.40                       +0.11 0.22
LeoII C-3-119    11 13 42.73 +22 07 27.7              19.814 0.020              18.709 0.013 4595  37  82 1.12 0.05 1.88 -1.94 0.12 +0.40 0.36 +0.10 0.24 +0.08 0.16 -0.40 0.23
LeoII C-2-104    11 13 42.83 +22 14 07.7              20.101 0.022              18.976 0.014 4551  40  81 1.20 0.05 1.86 -1.53 0.12 +0.39 0.28 -0.28 0.30 -0.30 0.16 -0.26 0.41
LeoII C-3-216    11 13 43.15 +22 07 57.3              20.567 0.029              19.582 0.021 4831  61 123 1.55 0.05 1.78 -2.08 0.14            -0.02 0.67 +0.16 0.26 -0.45 0.95
LeoII C-3-173    11 13 44.66 +22 08 25.4              20.357 0.025              19.276 0.015 4607  45  92 1.35 0.05 1.82 -1.87 0.12 +0.15 0.84 +0.06 0.40 +0.31 0.20 -0.02 0.13
LeoII C-3-262    11 13 44.80 +22 09 36.8              20.761 0.033              19.753 0.023 4778  61 122 1.60 0.05 1.76 -2.16 0.14 +0.72 0.74            +0.19 0.30           
LeoII C-3-361    11 13 45.28 +22 07 38.4              21.208 0.046              20.419 0.047 5328 155 279 2.04 0.08 1.66 -1.73 0.34                                            
LeoII C-3-365    11 13 45.57 +22 06 34.7              21.240 0.048              20.405 0.039 5236 124 243 2.00 0.07 1.67 -1.38 0.22                       +0.08 0.78 +0.00 0.78
LeoII C-3-162    11 13 46.45 +22 07 09.1              20.268 0.024              19.359 0.016 5062  55 117 1.52 0.06 1.78 -1.80 0.13 +0.56 0.52 +0.55 0.22 +0.10 0.15           
LeoII C-3-325    11 13 46.53 +22 09 14.6              21.136 0.047              20.184 0.031 4948  90 174 1.81 0.06 1.71 -1.72 0.16 +0.71 0.53            -0.15 0.58 +0.08 0.41
LeoII C-3-323    11 13 47.32 +22 09 25.7              21.089 0.044              20.192 0.035 5124  88 195 1.86 0.07 1.70 -1.61 0.15            +0.10 0.47 -0.51 0.41 +0.38 0.30
LeoII C-2-280    11 13 47.71 +22 10 23.8              21.384 0.054              20.420 0.049 4827 106 201 1.90 0.07 1.69 -1.90 0.17                       +0.04 0.45 -0.24 0.82
LeoII C-2-281    11 13 48.07 +22 12 00.9              21.449 0.060              20.449 0.047 4759  99 198 1.88 0.08 1.70 -2.21 0.20                       +0.47 0.43 +0.66 0.45
LeoII C-2-268    11 13 49.46 +22 12 22.7              21.297 0.052              20.433 0.045 5167 116 245 1.99 0.08 1.67 -2.47 0.32                                  +0.76 0.70
LeoII C-3-238    11 13 51.00 +22 08 35.9              20.698 0.030              19.828 0.028 5088  81 171 1.74 0.06 1.73 -1.38 0.13                       -0.18 0.33           
LeoII C-3-234    11 13 51.53 +22 09 02.2              20.657 0.037              19.786 0.043 5055  90 208 1.72 0.07 1.73 -2.00 0.14            +0.51 0.31 +0.06 0.28           
LeoII C-3-228    11 13 52.52 +22 07 13.3              20.588 0.029              19.669 0.021 5057  58 131 1.64 0.05 1.75 -2.29 0.16                       +0.02 0.29           
LeoII C-3-212    11 13 52.85 +22 08 42.7              20.550 0.030              19.560 0.025 4890  62 132 1.54 0.05 1.78 -1.75 0.13            +0.04 0.44 +0.13 0.21 -0.26 0.42
LeoII C-2-68     11 13 53.35 +22 14 45.8              19.501 0.018              18.335 0.009 4536  36  79 0.93 0.05 1.92 -2.59 0.13 +1.03 0.33 +0.72 0.26 -0.21 0.32 +0.01 0.31
LeoII C-2-157    11 13 53.78 +22 10 45.6              20.676 0.031              19.716 0.030 4951  71 139 1.62 0.06 1.76 -3.11 0.33                                            
LeoII C2-3-20    11 13 53.83 +22 10 46.1              20.657 0.050              19.597 0.027 4629  76 144 1.49 0.06 1.79 -2.61 0.23            +0.88 0.56 +0.02 0.81           
LeoII C-2-236    11 13 56.23 +22 12 48.1              21.098 0.044              20.103 0.035 4806  85 156 1.75 0.06 1.73 -1.95 0.18 +0.94 0.64            -0.28 0.50 -0.20 0.81
LeoII C-2-146    11 13 57.05 +22 12 16.5              20.605 0.027              19.572 0.022 4736  55 111 1.51 0.05 1.79 -1.73 0.13            +0.31 0.33 -0.03 0.27 -0.03 0.29
LeoII C-2-74     11 14 03.35 +22 12 42.6              19.669 0.019              18.463 0.009 4441  38  75 0.95 0.05 1.92 -1.90 0.12 +0.20 0.59 +0.02 0.24 +0.08 0.16 +0.10 0.11
LeoII C-2-48     11 14 03.90 +22 10 29.4              19.126 0.016              17.906 0.008 4502  55  84 0.74 0.06 1.97 -2.43 0.12            +0.66 0.23 +0.04 0.63 -0.18 0.36
CVnI  541_852    13 27 24.16 +33 31 34.2 22.198 0.187 21.320 0.033 20.842 0.034 20.494 0.065 5472 176 276 2.07 0.07 1.65 -1.66 0.25            +0.09 0.80                      
CVnI  541_279    13 27 24.86 +33 31 25.0 21.737 0.204 20.832 0.024 20.298 0.024 19.786 0.043 4665  86 131 1.61 0.05 1.76 -2.45 0.18            +0.71 0.45 +0.11 0.66 +0.34 0.42
CVnI  541_859    13 27 25.93 +33 32 39.6 22.226 0.187 21.661 0.042 21.335 0.049 20.964 0.094 6111 177 385 2.32 0.08 1.59 -1.73 0.46                                  +1.01 0.87
CVnI  542_115    13 27 27.04 +33 30 30.7 21.176 0.217 20.318 0.018 19.798 0.018 19.246 0.029 4708  84 102 1.38 0.05 1.82 -2.70 0.17            +0.87 0.53 +0.96 0.42 +0.29 0.55
CVnI  542_334    13 27 27.49 +33 31 49.2 23.117 0.149 22.311 0.071 21.856 0.075 21.459 0.145 5217 224 445 2.42 0.11 1.57 -1.13 0.20                       +0.10 0.90           
CVnI  542_112    13 27 28.29 +33 32 10.6 20.669 0.225 19.625 0.015 18.981 0.013 18.317 0.022 4322  33  58 0.85 0.06 1.94 -2.13 0.12 +0.16 0.60 +0.08 0.14 +0.14 0.23 -0.23 0.15
CVnI  542_505    13 27 30.35 +33 32 04.3 21.798 0.202 21.122 0.028 20.678 0.030 20.064 0.049 4689  83 141 1.71 0.06 1.74 -2.29 0.15 +0.81 0.75            -0.04 0.20 +0.41 0.31
CVnI  542_453    13 27 30.41 +33 35 44.3 22.009 0.194 21.238 0.031 20.780 0.032 20.302 0.057 4934 124 202 1.91 0.06 1.69 -1.62 0.17                                            
CVnI  542_129    13 27 30.78 +33 29 38.8 21.479 0.211 20.603 0.021 20.091 0.020 19.609 0.035 4780  84 129 1.58 0.05 1.77 -1.61 0.13            +0.18 0.24            -0.32 0.25
CVnI  542_131    13 27 31.22 +33 29 59.1 20.490 0.226 19.281 0.014 18.550 0.012 17.873 0.019 4222  35  60 0.61 0.07 2.00 -1.90 0.11 -0.25 0.66 -0.17 0.33 +0.13 0.19 -0.30 0.09
CVnI  542_510    13 27 31.43 +33 32 57.7 22.446 0.184 21.991 0.056 21.719 0.067 21.344 0.131 5763 254 514 2.49 0.10 1.55 -1.46 0.47            +0.89 0.81                      
CVnI  542_542    13 27 33.04 +33 32 45.7 22.544 0.169 21.663 0.042 21.153 0.042 20.688 0.077 4835 143 230 2.03 0.07 1.66 -3.13 0.66                                            
CVnI  542_524    13 27 33.36 +33 34 02.4 22.386 0.179 21.696 0.043 21.291 0.047 20.855 0.088 5280 191 324 2.19 0.08 1.62 -2.82 0.73                                            
CVnI  542_563    13 27 33.44 +33 31 45.4 23.535 0.301 23.139 0.151 22.789 0.181 21.986 0.258 4575 246 498 2.49 0.17 1.55 -1.29 0.19                                            
CVnI  542_569    13 27 33.72 +33 31 53.7 23.045 0.156 22.316 0.072 21.894 0.078 21.476 0.149 5159 275 486 2.43 0.11 1.57 -2.12 0.51            +1.21 0.77                      
CVnI  542_132    13 27 33.80 +33 32 57.3 21.627 0.207 20.742 0.023 20.203 0.022 19.633 0.036 4542  57 104 1.49 0.05 1.79 -1.96 0.13            +0.24 0.35 +0.30 0.26 +0.23 0.32
CVnI  542_277    13 27 33.81 +33 29 23.2 21.846 0.200 21.002 0.026 20.516 0.026 20.072 0.048 4900 122 175 1.82 0.06 1.71 -1.90 0.17                                            
CVnI  542_603    13 27 35.32 +33 31 32.2 22.504 0.171 21.658 0.042 21.190 0.043 20.823 0.084 5257 166 311 2.18 0.08 1.63 -1.86 0.21                       +0.64 0.54 +1.01 0.43
CVnI  542_278    13 27 37.31 +33 33 08.9 21.676 0.206 20.752 0.023 20.197 0.022 19.643 0.037 4505  58 104 1.50 0.05 1.79 -2.17 0.13                       -0.20 0.18 -0.03 0.31
CVnI  542_641    13 27 37.48 +33 29 58.9 22.718 0.163 21.980 0.054 21.511 0.058 20.922 0.097 4652 129 239 2.07 0.08 1.65 -2.35 0.25                                            
CVnI  542_149    13 27 38.40 +33 27 59.5 21.349 0.214 20.450 0.019 19.908 0.019 19.353 0.031 4587  61  98 1.40 0.05 1.81 -2.26 0.14            +0.23 0.60 +0.51 0.30 +0.33 0.30
CVnI  542_141    13 27 38.76 +33 32 55.3 20.975 0.221 19.975 0.016 19.385 0.015 18.838 0.025 4529  44  85 1.17 0.05 1.87 -2.35 0.12 +0.70 0.44 -0.20 0.89 +0.02 0.20 +0.08 0.23
CVnI  542_642    13 27 39.32 +33 32 05.0 22.110 0.189 21.270 0.032 20.772 0.032 20.270 0.056 4848  85 173 1.84 0.06 1.71 -1.79 0.13            -0.07 0.53 +0.17 0.24 +0.18 0.24
CVnI  542_154    13 27 40.66 +33 28 16.5 21.803 0.201 20.999 0.026 20.522 0.027 20.033 0.047 4861 100 168 1.78 0.06 1.72 -1.80 0.15            +0.35 0.40 -0.23 0.52 +0.25 0.37
CVnI  542_23     13 27 42.11 +33 33 15.4 22.620 0.165 21.777 0.046 21.271 0.048 20.747 0.084 4674 121 219 2.01 0.07 1.67 -2.13 0.20                       -0.51 0.89 +0.11 0.73
CVnI  542_727b   13 27 43.86 +33 30 60.0 22.398 0.176 21.592 0.040 21.157 0.042 20.842 0.085 5434 146 351 2.25 0.08 1.61 -2.18 0.29                                            
CVnI  542_699ab  13 27 44.03 +33 32 36.4 22.911 0.163 22.254 0.068 21.844 0.076 21.325 0.135 4967 174 395 2.32 0.11 1.59 -1.63 0.19            +0.35 0.53 +0.14 0.46           
CVnI  542_167    13 27 44.15 +33 29 31.8 20.966 0.221 19.992 0.016 19.408 0.015 18.836 0.025 4534  39  79 1.15 0.05 1.87 -1.50 0.11 +0.05 0.30 -0.28 0.24 -0.44 0.20 -0.16 0.13
CVnI  542_10     13 27 44.57 +33 34 51.2 20.999 0.220 20.118 0.017 19.575 0.016 18.981 0.026 4515  48  83 1.22 0.05 1.85 -2.68 0.14            +0.52 0.41 -0.33 0.55           
CVnI  542_742    13 27 45.79 +33 32 20.1 22.713 0.166 22.046 0.057 21.656 0.064 21.239 0.122 5347 219 433 2.36 0.10 1.58 -2.34 0.45                       +0.62 0.80 +1.06 0.88
CVnI  542_163    13 27 46.66 +33 32 03.4 22.463 0.176 21.825 0.048 21.440 0.054 20.982 0.099 5344 150 351 2.24 0.09 1.61 -2.61 0.41                                            
CVnI  542_368    13 27 47.02 +33 32 54.0 22.961 0.106 22.074 0.084 21.595 0.067 21.262 0.137 5242 178 482 2.36 0.11 1.58 -1.30 0.16            -0.20 0.54            -0.45 0.90
CVnI  542_782    13 27 47.75 +33 31 53.5 21.881 0.198 21.162 0.029 20.725 0.031 20.221 0.054 4904 112 193 1.87 0.06 1.70 -2.02 0.18                       -0.31 0.30 +0.10 0.69
CVnI  542_826    13 27 47.75 +33 29 27.7 22.324 0.179 21.514 0.038 21.059 0.039 20.667 0.075 5330 135 290 2.12 0.07 1.64 -1.03 0.15 +1.04 0.42            -0.60 0.30 -0.52 0.45
CVnI  542_172    13 27 48.57 +33 33 51.2 21.022 0.220 20.122 0.017 19.575 0.016 19.005 0.026 4565  51  90 1.25 0.05 1.85 -2.81 0.14                       +0.08 0.28           
CVnI  542_828    13 27 48.65 +33 30 31.1 23.018 0.158 22.316 0.072 21.929 0.080 21.592 0.163 5429 258 576 2.54 0.12 1.54 -0.99 0.21                                            
CVnI  542_792    13 27 49.17 +33 33 46.3 23.630 0.265 23.067 0.139 22.674 0.313 22.033 1.353 4899 652 999 2.56 0.80 1.54 -2.10 0.50                                            
CVnI  542_291    13 27 49.74 +33 34 09.4 21.929 0.195 21.111 0.029 20.629 0.030 20.151 0.053 4945  94 183 1.83 0.06 1.71 -1.53 0.14                       -0.20 0.38           
CVnI  194_670    13 27 49.90 +33 36 09.8 22.446 0.169 21.878 0.065 21.505 0.073 20.952 0.120 4939 228 366 2.17 0.10 1.63 -3.19 0.89                                            
CVnI  542_188    13 27 50.00 +33 31 39.1 21.306 0.213 20.420 0.019 19.900 0.018 19.405 0.032 4764  65 116 1.49 0.05 1.79 -1.92 0.13 +0.20 0.81            -0.00 0.32 -0.39 0.50
CVnI  542_186    13 27 50.02 +33 31 53.3 20.963 0.221 20.018 0.016 19.461 0.015 18.934 0.025 4611  44  93 1.25 0.05 1.85 -1.97 0.12                                            
CVnI  542_183    13 27 51.59 +33 35 43.2 21.548 0.210 20.659 0.022 20.116 0.021 19.536 0.035 4507  65  97 1.45 0.05 1.80 -2.99 0.20                       +0.55 0.50           
CVnI  542_837    13 27 51.76 +33 33 43.5 21.985 0.195 21.119 0.029 20.630 0.029 20.224 0.058 5070 112 219 1.91 0.07 1.69 -2.66 0.25                       +0.61 0.36           
CVnI  542_297    13 27 52.87 +33 31 32.1 21.684 0.205 20.847 0.024 20.334 0.024 19.769 0.040 4602  66 118 1.57 0.05 1.77 -2.16 0.14 +0.68 0.65            -0.05 0.43 -0.10 0.92
CVnI  542_922    13 27 52.99 +33 30 16.7 22.407 0.177 21.781 0.046 21.397 0.052 20.919 0.095 5278 167 322 2.20 0.08 1.62 -1.98 0.27                       +0.40 0.59 +1.05 0.49
CVnI  542_907    13 27 53.60 +33 31 54.8 23.703 0.181 22.810 0.110 22.355 0.293 22.129 1.353 4578 530 999 2.78 0.78 1.48 -1.57 0.22 +0.82 0.76 +0.93 0.49                      
CVnI  542_945    13 27 54.14 +33 30 20.8 22.398 0.179 21.662 0.042 21.200 0.045 20.633 0.076 4714 137 205 1.96 0.07 1.68 -2.58 0.32            +0.70 0.76                      
CVnI  542_207    13 27 55.65 +33 33 24.5 20.334 0.227 19.190 0.014 18.503 0.012 17.868 0.019 4302  27  50 0.68 0.06 1.98 -2.67 0.12            +0.19 0.79 +0.08 0.16 +0.08 0.17
CVnI  542_209    13 27 55.76 +33 32 42.1 20.763 0.223 19.709 0.015 19.074 0.013 18.460 0.022 4349  40  65 0.94 0.05 1.92 -2.00 0.12 +0.13 0.45                       -0.10 0.20
CVnI  542_948    13 27 56.24 +33 32 57.5 22.528 0.198 22.250 0.071 22.061 0.091 21.656 0.177 5952 219 691 2.64 0.13 1.52 -1.50 0.36                                            
CVnI  542_982    13 27 57.18 +33 31 46.5 22.635 0.167 21.932 0.052 21.508 0.057 21.025 0.104 5045 177 319 2.22 0.09 1.62 -2.61 0.32                                            
CVnI  542_950    13 27 57.64 +33 34 32.3 22.995 0.166 22.339 0.073 21.895 0.081 21.246 0.132 4612 158 290 2.19 0.10 1.62 -2.79 0.43                                            
CVnI  195_85     13 27 57.84 +33 37 54.5 20.177 0.225 19.150 0.018 18.527 0.019 17.904 0.027 4503  42  80 0.75 0.06 1.97 -1.58 0.11 -0.13 0.48 -0.29 0.23 -0.04 0.17 -0.10 0.09
CVnI  542_216    13 27 58.09 +33 33 00.2 21.324 0.215 20.388 0.019 19.831 0.018 19.290 0.029 4576  49  96 1.37 0.05 1.82 -1.95 0.12            +0.10 0.96 -0.04 0.15 -0.03 0.21
CVnI  542_222    13 27 58.27 +33 31 38.1 20.528 0.226 19.347 0.014 18.640 0.012 17.997 0.020 4305  27  62 0.70 0.07 1.98 -1.60 0.11 -0.03 0.24 -0.43 0.23 -0.12 0.15 -0.52 0.14
CVnI  542_966    13 27 58.49 +33 34 42.4 22.982 0.166 22.304 0.070 21.894 0.079 21.416 0.147 5023 222 431 2.38 0.11 1.58 -2.51 0.54                                            
CVnI  195_89     13 27 58.62 +33 36 54.0 20.360 0.223 19.368 0.018 18.777 0.019 18.215 0.028 4482  58  89 0.93 0.05 1.92 -1.73 0.12            -0.18 0.25 -0.10 0.64 +0.08 0.13
CVnI  542_1055   13 27 58.63 +33 29 21.5 22.371 0.179 21.727 0.044 21.311 0.049 20.743 0.084 4781 124 241 2.04 0.08 1.66 -2.55 0.26                       -0.00 0.63           
CVnI  542_997    13 27 59.22 +33 33 06.7 21.829 0.201 20.963 0.026 20.427 0.026 19.830 0.047 4501  56 110 1.56 0.05 1.77 -2.13 0.13            +0.42 0.37 +0.18 0.29 -0.30 0.43
CVnI  542_1037   13 27 59.47 +33 31 28.3 22.895 0.160 22.203 0.065 21.740 0.071 21.085 0.114 4513 140 246 2.11 0.08 1.64 -1.67 0.18                                  -0.21 0.64
CVnI  542_995    13 27 59.58 +33 34 03.9 22.092 0.191 21.290 0.032 20.809 0.033 20.299 0.058 4783  89 179 1.86 0.06 1.70 -1.97 0.14                       -0.33 0.26 -0.38 0.71
CVnI  542_1071   13 27 59.59 +33 29 36.8 21.944 0.195 21.163 0.029 20.705 0.030 20.244 0.055 5067 100 205 1.90 0.06 1.69 -2.03 0.17                       -0.43 0.49           
CVnI  542_1035   13 28 00.03 +33 32 29.3 23.474 0.166 22.664 0.097 22.242 0.105 21.982 0.229 5645 305 820 2.72 0.16 1.50 -1.78 0.49            +0.81 0.76                      
CVnI  542_1104   13 28 00.30 +33 27 41.2 22.085 0.191 21.561 0.039 21.179 0.044 20.508 0.071 4616 109 186 1.89 0.07 1.69 -1.62 0.15                       -0.48 0.74 -0.35 0.60
CVnI  195_418    13 28 00.83 +33 36 05.6 22.363 0.169 21.670 0.053 21.249 0.058 20.759 0.100 5010 187 312 2.11 0.09 1.64 -1.88 0.29            +0.70 0.51                      
CVnI  195_393    13 28 01.18 +33 39 06.7 22.239 0.173 21.537 0.048 21.153 0.053 20.833 0.101 5468 204 419 2.27 0.09 1.60 -1.52 0.28            +0.86 0.44            +0.22 0.93
CVnI  542_231    13 28 01.41 +33 30 00.1 20.740 0.223 19.793 0.015 19.215 0.014 18.616 0.023 4452  52  77 1.06 0.05 1.89 -2.79 0.13            +0.59 0.39 -0.04 0.23           
CVnI  542_1113   13 28 01.41 +33 28 31.0 21.951 0.195 21.114 0.028 20.647 0.029 20.264 0.055 5318 117 236 1.96 0.07 1.68 -2.15 0.29                       +0.82 0.68           
CVnI  542_304    13 28 01.60 +33 32 49.2 21.759 0.202 20.990 0.026 20.518 0.027 19.981 0.046 4770  80 149 1.72 0.05 1.74 -2.06 0.14            +0.32 0.33 -0.69 0.54           
CVnI  195_406    13 28 01.63 +33 38 17.1 22.544 0.164 21.867 0.062 21.488 0.070 21.129 0.131 5457 265 478 2.36 0.10 1.58 -1.27 0.28                                            
CVnI  195_444    13 28 02.00 +33 35 44.0 22.607 0.206 22.273 0.090 22.013 0.111 21.446 0.183 5163 322 585 2.43 0.14 1.57 -2.07 0.62                                            
CVnI  542_1096   13 28 02.45 +33 31 09.2 22.305 0.180 21.466 0.036 20.990 0.037 20.577 0.071 5189 130 257 2.05 0.07 1.66 -1.47 0.17                       -0.51 0.62 -0.24 0.84
CVnI  542_1088   13 28 02.49 +33 31 58.7 21.867 0.198 21.160 0.029 20.728 0.031 20.223 0.055 4967 115 196 1.88 0.06 1.70 -1.58 0.15                       -0.08 0.43           
CVnI  195_445    13 28 02.65 +33 36 06.8 21.571 0.200 20.850 0.030 20.433 0.033 20.019 0.056 5072 123 243 1.88 0.07 1.70 -1.89 0.18 +0.83 0.59 +0.35 0.29 -0.20 0.57 +0.56 0.35
CVnI  542_74     13 28 02.78 +33 35 33.1 22.310 0.184 21.616 0.040 21.232 0.045 20.894 0.092 5536 168 374 2.28 0.08 1.60 -1.35 0.26                                            
CVnI  542_1085   13 28 02.78 +33 32 42.8 22.170 0.186 21.531 0.039 21.178 0.043 20.846 0.087 5717 155 384 2.29 0.08 1.60 -1.59 0.26            +0.29 0.58 -0.02 0.29           
CVnI  542_1136   13 28 03.24 +33 29 47.5 22.754 0.158 22.006 0.056 21.584 0.061 21.200 0.120 5237 207 418 2.34 0.10 1.59 -2.26 0.35            +0.78 0.81                      
CVnI  542_1129   13 28 03.54 +33 29 54.0 22.694 0.164 21.984 0.054 21.582 0.060 21.205 0.119 5517 197 423 2.36 0.09 1.58 -2.02 0.35                       +0.94 0.60           
CVnI  195_99     13 28 03.79 +33 38 09.1 21.235 0.209 20.467 0.025 20.007 0.026 19.513 0.042 4992  82 151 1.58 0.06 1.77 -1.53 0.14            +0.02 0.46            -0.09 0.40
CVnI  542_1073   13 28 03.86 +33 34 37.3 22.771 0.172 22.170 0.064 21.806 0.074 21.359 0.139 5265 221 466 2.40 0.11 1.57 -2.79 0.40                                            
CVnI  542_1147   13 28 04.80 +33 30 14.8 22.288 0.182 21.634 0.041 21.214 0.045 20.657 0.078 4858 122 232 2.01 0.08 1.67 -2.36 0.24            +0.89 0.50            +0.69 0.49
CVnI  195_472    13 28 04.86 +33 35 58.4 22.003 0.186 21.474 0.046 21.153 0.053 20.730 0.096 5491 169 396 2.21 0.09 1.62 -2.15 0.42                                            
CVnI  542_1112   13 28 05.88 +33 34 12.0 22.581 0.171 21.871 0.050 21.460 0.055 21.045 0.105 5033 187 374 2.27 0.09 1.60 -1.80 0.23                                  +0.71 0.42
CVnI  542_389    13 28 06.20 +33 30 04.7 22.491 0.179 21.945 0.053 21.593 0.061 21.084 0.111 5246 178 354 2.27 0.09 1.61 -1.86 0.27            +0.58 0.75 -0.10 0.71           
CVnI  543_70     13 28 06.36 +33 27 18.4 21.407 0.211 20.558 0.021 20.030 0.020 19.427 0.031 4503  54  90 1.40 0.05 1.81 -2.57 0.15                       +0.66 0.29           
CVnI  542_1153   13 28 06.65 +33 31 54.6 22.632 0.170 21.989 0.055 21.655 0.063 21.409 0.138 6107 221 553 2.55 0.10 1.54 -1.36 0.50                                            
CVnI  195_120    13 28 07.20 +33 36 05.4 20.794 0.217 19.962 0.021 19.451 0.022 18.886 0.034 4646  56 110 1.24 0.05 1.85 -2.13 0.12 +0.22 0.71 +0.47 0.22 +0.12 0.24 -0.23 0.33
CVnI  542_243    13 28 07.21 +33 30 33.0 20.996 0.220 20.114 0.017 19.578 0.016 19.013 0.027 4602  52  95 1.27 0.05 1.84 -2.93 0.14 +1.06 0.64 +0.54 0.71 +0.10 0.43 +0.60 0.28
CVnI  543_425    13 28 07.39 +33 27 09.8 22.723 0.161 21.947 0.053 21.472 0.055 20.937 0.098 4814 147 265 2.11 0.08 1.64 -1.66 0.23 +0.96 0.72 +0.99 0.45            +0.39 0.54
CVnI  542_1144   13 28 07.53 +33 33 47.4 22.108 0.190 21.317 0.033 20.833 0.034 20.292 0.059 4722  85 174 1.83 0.06 1.71 -2.03 0.15 +0.96 0.47 +0.63 0.33 +0.15 0.33           
CVnI  195_279    13 28 07.83 +33 36 38.3 21.488 0.202 20.827 0.030 20.428 0.033 19.962 0.054 5154 109 225 1.83 0.06 1.71 -1.94 0.19                       +0.68 0.30           
CVnI  542_1199b  13 28 08.01 +33 30 50.6 22.995 0.163 22.341 0.073 21.898 0.081 21.244 0.132 4544 173 289 2.19 0.10 1.62 -2.37 0.35            +0.79 0.95                      
CVnI  542_245    13 28 08.18 +33 31 06.2 20.526 0.226 19.480 0.014 18.847 0.013 18.231 0.021 4341  50  71 0.86 0.05 1.94 -2.38 0.12            +0.39 0.24 -0.08 0.24 -0.07 0.19
CVnI  542_1159   13 28 08.27 +33 33 36.0 22.524 0.171 21.681 0.043 21.199 0.044 20.771 0.084 4818 142 269 2.11 0.08 1.64 -1.71 0.14            +0.29 0.35 -0.54 0.50 -0.40 0.75
CVnI  542_1169   13 28 08.30 +33 33 01.6 22.734 0.169 22.112 0.061 21.814 0.073 21.670 0.170 6200 188 755 2.73 0.13 1.50 -1.85 0.44                       +0.85 0.66           
CVnI  542_1166   13 28 08.49 +33 33 29.3 21.834 0.200 21.121 0.028 20.676 0.030 20.136 0.053 4841  96 167 1.80 0.06 1.72 -2.21 0.18 +1.01 0.72 +0.77 0.33 -0.22 0.72 +0.55 0.38
CVnI  542_1150   13 28 08.50 +33 34 26.3 23.253 0.143 22.354 0.074 21.877 0.079 21.580 0.179 5623 247 617 2.51 0.13 1.55 -0.83 0.21                       -0.20 0.41 +0.08 0.66
CVnI  195_514    13 28 08.70 +33 36 41.3 22.509 0.164 21.810 0.059 21.445 0.067 21.184 0.149 5729 225 590 2.44 0.12 1.56 -0.57 0.21                                            
CVnI  542_88     13 28 08.82 +33 34 41.2 20.847 0.223 19.873 0.016 19.293 0.014 18.738 0.024 4547  58  86 1.13 0.05 1.87 -2.23 0.12 +0.73 0.41 +0.74 0.21 +0.27 0.32 -0.22 0.33
CVnI  542_1177   13 28 08.96 +33 33 08.4 22.700 0.168 22.044 0.057 21.696 0.066 21.421 0.141 5771 264 553 2.53 0.11 1.54 -2.00 0.61                                            
CVnI  542_1184c  13 28 09.08 +33 32 54.5 22.501 0.174 21.858 0.049 21.447 0.055 20.899 0.096 4866 192 280 2.13 0.09 1.64 -3.61 0.73                                            
CVnI  195_503    13 28 09.20 +33 38 26.5 22.140 0.179 21.518 0.047 21.119 0.053 20.578 0.086 4888 173 269 2.01 0.09 1.67 -2.30 0.30                       +0.34 0.84           
CVnI  195_122    13 28 09.51 +33 35 43.2 21.303 0.209 20.319 0.023 19.750 0.024 19.261 0.037 4528 115 123 1.40 0.05 1.81 -2.37 0.16            +0.68 0.48 +0.99 0.31           
CVnI  542_1170   13 28 09.58 +33 34 31.0 22.621 0.173 21.981 0.054 21.652 0.064 21.421 0.140 6212 198 578 2.57 0.11 1.53 -1.28 0.39                                            
CVnI  542_244    13 28 10.07 +33 33 41.5 21.071 0.219 20.200 0.017 19.684 0.017 19.177 0.029 4753  49 102 1.39 0.05 1.81 -1.78 0.12 +0.18 0.78 -0.40 0.72 -0.02 0.22 -0.10 0.12
CVnI  195_497    13 28 10.31 +33 40 32.8 22.129 0.177 21.427 0.044 21.000 0.048 20.508 0.081 5028 157 274 2.00 0.08 1.67 -2.26 0.35                                            
CVnI  543_64b    13 28 10.31 +33 33 05.9 20.783 0.222 19.780 0.016 19.171 0.015 18.563 0.020 4395  39  68 1.01 0.05 1.90 -2.54 0.12            +0.46 0.24 +0.36 0.17 +0.26 0.14
CVnI  542_241    13 28 10.35 +33 34 27.7 21.069 0.217 20.154 0.018 19.602 0.017 19.041 0.028 4575  45  91 1.27 0.05 1.84 -1.95 0.12 +0.34 0.41 +0.17 0.28 +0.28 0.17 +0.19 0.15
CVnI  543_85     13 28 10.78 +33 28 13.1 21.268 0.214 20.388 0.019 19.866 0.019 19.355 0.029 4765  62 110 1.45 0.05 1.80 -3.36 0.26                       +1.08 0.44           
CVnI  195_123    13 28 10.82 +33 36 31.9 21.303 0.207 20.533 0.025 20.072 0.027 19.574 0.043 4805  74 155 1.60 0.05 1.76 -1.71 0.13 -0.02 0.80 -0.14 0.35 -0.17 0.30           
CVnI  543_404    13 28 11.11 +33 33 44.2 22.733 0.164 21.961 0.054 21.534 0.061 21.181 0.126 5430 189 440 2.35 0.10 1.59 -1.36 0.20                       -0.41 0.65 +0.15 0.62
CVnI  542_1194   13 28 11.17 +33 34 51.8 22.643 0.177 22.084 0.060 21.714 0.069 21.158 0.120 4934 195 355 2.26 0.10 1.61 -1.32 0.20 +0.40 0.82                                 
CVnI  542_308    13 28 11.30 +33 35 06.0 21.686 0.207 20.744 0.023 20.199 0.022 19.715 0.039 4667  58 128 1.59 0.05 1.77 -1.64 0.12            +0.19 0.20 -0.13 0.17 -0.43 0.23
CVnI  543_235    13 28 11.31 +33 32 59.2 21.750 0.200 20.819 0.025 20.267 0.024 19.740 0.040 4456 100 117 1.56 0.05 1.77 -2.33 0.16            +1.25 0.30 +0.55 0.54 +0.75 0.28
CVnI  543_408c   13 28 11.71 +33 34 07.8 22.200 0.186 21.369 0.034 20.869 0.035 20.344 0.060 4660  96 176 1.85 0.06 1.71 -2.13 0.14                       +0.32 0.28 -0.18 0.67
CVnI  543_422    13 28 12.11 +33 33 14.9 22.765 0.163 22.031 0.057 21.593 0.062 21.119 0.113 4877 187 343 2.25 0.09 1.61 -1.38 0.19            +0.35 0.48 +0.37 0.85           
CVnI  195_268    13 28 12.47 +33 38 44.8 22.062 0.183 21.526 0.048 21.186 0.055 20.704 0.094 5162 180 355 2.15 0.09 1.63 -1.45 0.21                                            
CVnI  543_439bc  13 28 12.54 +33 32 43.1 22.633 0.174 22.047 0.058 21.662 0.066 21.105 0.114 4905 202 329 2.23 0.09 1.62 -3.05 0.56                                            
CVnI  543_115    13 28 12.58 +33 28 59.2 21.428 0.198 20.480 0.027 19.909 0.026 19.338 0.038 4488  60 103 1.35 0.05 1.82 -2.71 0.15                       +0.43 0.43 -0.11 0.69
CVnI  543_83     13 28 12.83 +33 30 44.6 20.845 0.221 19.843 0.016 19.240 0.015 18.652 0.021 4493  39  71 1.06 0.05 1.89 -1.73 0.12                       -0.07 0.20 -0.47 0.26
CVnI  543_436    13 28 13.39 +33 33 56.4 22.389 0.179 21.720 0.044 21.304 0.049 20.784 0.086 4897 134 265 2.10 0.08 1.65 -1.83 0.20                                  +0.63 0.39
CVnI  195_580    13 28 13.58 +33 35 21.2 22.169 0.177 21.539 0.048 21.145 0.053 20.635 0.090 5048 158 298 2.06 0.09 1.65 -3.67 0.87                                            
CVnI  543_446    13 28 13.62 +33 33 36.1 23.293 0.147 22.432 0.079 21.976 0.084 21.685 0.178 5224 319 620 2.56 0.13 1.54 -1.19 0.22            -0.10 0.89            +0.19 0.75
CVnI  195_134c   13 28 13.74 +33 35 55.6 20.311 0.224 19.405 0.018 18.856 0.019 18.285 0.028 4515  40  89 0.98 0.05 1.91 -2.12 0.11 +0.46 0.32 -0.50 0.59 -0.19 0.16 -0.30 0.17
CVnI  543_453    13 28 14.66 +33 33 40.6 22.334 0.180 21.550 0.039 21.068 0.041 20.518 0.069 4730 107 190 1.91 0.07 1.69 -2.07 0.15 +1.17 0.45 +0.58 0.35 -0.26 0.64 +0.09 0.26
CVnI  543_113    13 28 14.99 +33 32 01.6 21.654 0.205 20.843 0.024 20.357 0.025 19.851 0.041 4822  72 141 1.68 0.05 1.74 -2.36 0.16 +0.79 0.75            +0.19 0.41           
CVnI  195_596    13 28 15.41 +33 35 20.0 23.444 0.222 22.710 0.125 22.270 0.135 21.788 0.242 4971 335 666 2.52 0.17 1.55 -2.89 0.86                                            
CVnI  543_478b   13 28 15.63 +33 33 17.9 22.529 0.171 21.677 0.043 21.183 0.044 20.726 0.080 4903 126 245 2.06 0.08 1.65 -1.82 0.18                                  +0.54 0.41
CVnI  543_462    13 28 15.64 +33 34 19.7 22.798 0.160 21.997 0.055 21.579 0.060 21.321 0.128 5811 181 484 2.46 0.10 1.56 -1.30 0.28                       +0.08 0.69           
CVnI  543_81     13 28 16.05 +33 34 53.2 21.414 0.212 20.549 0.021 20.021 0.020 19.448 0.031 4552  48  97 1.43 0.05 1.80 -2.27 0.13                       +0.08 0.23           
CVnI  543_112    13 28 16.23 +33 34 09.9 21.083 0.218 20.108 0.018 19.521 0.016 18.944 0.023 4481  39  74 1.19 0.05 1.86 -2.08 0.12 +0.21 0.67 +0.10 0.79 -0.20 0.30 +0.05 0.16
CVnI  195_594    13 28 16.48 +33 37 16.9 22.475 0.165 21.819 0.060 21.431 0.066 20.996 0.120 5258 203 420 2.26 0.10 1.61 -1.31 0.23                       -0.23 0.61 -0.02 0.91
CVnI  543_503    13 28 16.48 +33 31 19.6 22.502 0.172 21.706 0.044 21.241 0.046 20.784 0.085 5027 135 271 2.11 0.08 1.64 -1.50 0.17                       +0.34 0.41 +0.49 0.36
CVnI  543_505b   13 28 16.68 +33 31 47.9 23.050 0.166 22.388 0.076 21.974 0.086 21.448 0.153 4946 219 431 2.37 0.12 1.58 -2.08 0.32                                  +0.90 0.68
CVnI  543_124    13 28 16.77 +33 32 53.9 21.580 0.208 20.584 0.022 20.019 0.021 19.565 0.041 4653  73 133 1.55 0.05 1.78 -2.01 0.13            +0.60 0.23 +0.18 0.30 -0.38 0.48
CVnI  543_10     13 28 17.15 +33 33 42.5 21.724 0.203 20.880 0.025 20.380 0.025 19.878 0.042 4806  70 139 1.68 0.05 1.74 -1.69 0.13            +0.15 0.36 -0.30 0.31 -0.72 0.84
CVnI  543_495    13 28 17.26 +33 33 17.6 23.695 0.160 22.713 0.102 22.218 0.104 22.009 0.232 5922 293 822 2.72 0.17 1.50 -0.69 0.28 +0.20 0.98                                 
CVnI  195_150    13 28 17.35 +33 38 34.6 20.510 0.222 19.537 0.019 18.951 0.020 18.375 0.028 4443  41  90 0.98 0.05 1.91 -1.79 0.12 -0.09 0.49 -0.19 0.23 -0.10 0.20 -0.13 0.13
CVnI  195_587    13 28 17.53 +33 38 59.3 22.489 0.159 21.717 0.055 21.314 0.059 21.051 0.120 5465 220 473 2.37 0.10 1.58 -0.82 0.17            +0.10 0.22 +0.58 0.49           
CVnI  195_582    13 28 17.62 +33 39 52.5 21.722 0.193 21.002 0.033 20.558 0.035 20.032 0.057 4881 102 194 1.77 0.06 1.72 -2.32 0.19 +1.01 0.71            -0.65 0.84           
CVnI  195_616abc 13 28 17.67 +33 35 11.0 21.782 0.192 21.120 0.035 20.703 0.039 20.167 0.064 4937  98 214 1.84 0.07 1.71 -1.49 0.13 +0.20 0.54 +0.06 0.30 -0.32 0.27 -0.46 0.55
CVnI  543_534    13 28 18.01 +33 30 25.5 22.787 0.161 22.004 0.056 21.569 0.061 21.205 0.121 5333 196 427 2.35 0.10 1.59 -1.46 0.22            +0.68 0.44 -0.26 0.64 +0.14 0.75
CVnI  543_136    13 28 18.31 +33 33 17.3 21.608 0.207 20.792 0.024 20.322 0.024 19.881 0.041 5026  80 166 1.76 0.06 1.73 -1.82 0.14            +0.40 0.26 -0.20 0.40 -0.13 0.57
CVnI  543_138    13 28 18.51 +33 31 42.6 21.567 0.208 20.738 0.023 20.232 0.023 19.676 0.040 4670  63 120 1.55 0.05 1.78 -2.15 0.13            +0.55 0.31 -0.23 0.17 +0.01 0.36
CVnI  195_633ab  13 28 18.89 +33 35 10.8 22.242 0.195 21.961 0.069 21.717 0.085 21.107 0.137 5173 205 431 2.28 0.11 1.60 -2.40 0.41                       +0.87 0.67 +0.76 0.99
CVnI  543_151    13 28 19.22 +33 27 40.8 20.618 0.224 19.529 0.015 18.873 0.014 18.250 0.018 4324  38  65 0.85 0.06 1.94 -2.41 0.12 +0.61 0.58 +1.06 0.16            +0.20 0.16
CVnI  195_614    13 28 19.26 +33 37 40.2 22.237 0.171 21.507 0.047 21.089 0.050 20.687 0.092 5217 175 354 2.14 0.09 1.63 -1.18 0.18                       -0.46 0.86 -0.09 0.62
CVnI  195_637b   13 28 19.36 +33 35 32.3 21.638 0.196 20.982 0.033 20.580 0.036 20.097 0.060 5050 108 228 1.87 0.07 1.70 -1.75 0.16            +0.22 0.47            +0.08 0.45
CVnI  543_531b   13 28 20.15 +33 33 05.7 22.706 0.172 22.111 0.061 21.753 0.070 21.316 0.133 5773 212 463 2.39 0.11 1.58 -1.59 0.37                                            
CVnI  195_166    13 28 20.95 +33 38 04.8 20.270 0.224 19.312 0.018 18.717 0.020 18.073 0.027 4436  36  77 0.81 0.05 1.95 -1.72 0.11 +0.13 0.85 +0.09 0.12 -0.08 0.17 -0.17 0.29
CVnI  543_601    13 28 21.32 +33 27 02.1 22.534 0.170 21.691 0.043 21.201 0.044 20.738 0.082 4903 127 253 2.07 0.08 1.65 -1.78 0.21            +0.20 0.79            -0.03 0.80
CVnI  195_171    13 28 21.84 +33 38 41.0 20.284 0.224 19.278 0.018 18.670 0.019 18.066 0.027 4401  43  82 0.83 0.05 1.95 -2.46 0.12 +0.64 0.41 +0.06 0.42 +0.18 0.22 +0.18 0.15
CVnI  195_687ab  13 28 24.03 +33 35 32.7 21.464 0.202 20.778 0.029 20.366 0.031 19.899 0.052 5062  94 205 1.79 0.06 1.72 -1.98 0.14            +0.52 0.29 +0.24 0.26           
CVnI  195_683    13 28 24.12 +33 36 04.5 22.157 0.186 21.782 0.059 21.576 0.073 21.302 0.150 6083 176 660 2.57 0.12 1.53 -1.73 0.36                                            
CVnI  195_696    13 28 24.37 +33 34 57.2 22.281 0.170 21.592 0.050 21.182 0.054 20.733 0.096 5142 168 341 2.13 0.09 1.64 -2.44 0.32            +0.94 0.75 +0.85 0.53           
CVnI  543_577    13 28 24.57 +33 34 33.1 21.952 0.196 21.307 0.033 20.930 0.036 20.516 0.067 5754 107 295 2.10 0.07 1.65 -1.55 0.20            +0.17 0.50 -0.37 0.62           
CVnI  543_590    13 28 25.84 +33 33 07.8 23.062 0.164 22.375 0.075 21.979 0.085 21.576 0.165 5413 249 552 2.49 0.12 1.55 -1.84 0.40            +0.88 0.51                      
CVnI  195_703    13 28 26.41 +33 36 37.0 22.363 0.169 21.766 0.057 21.438 0.065 21.123 0.130 5570 220 523 2.41 0.10 1.57 -1.39 0.29                                  +0.18 0.96
CVnI  195_714    13 28 26.50 +33 34 57.8 22.565 0.166 21.968 0.067 21.578 0.075 21.026 0.126 4959 185 364 2.19 0.10 1.62 -3.12 0.81                                            
CVnI  543_248    13 28 26.78 +33 34 39.7 21.824 0.201 20.993 0.027 20.524 0.027 20.125 0.048 5217 103 203 1.89 0.06 1.69 -1.89 0.18            +0.43 0.32 -0.13 0.54           
CVnI  195_195    13 28 27.56 +33 36 43.2 20.078 0.225 19.044 0.018 18.408 0.019 17.754 0.026 4286  36  78 0.66 0.06 1.99 -2.61 0.12 +0.89 0.29 +0.67 0.18 +0.30 0.14 +0.38 0.10
CVnI  195_200    13 28 28.28 +33 37 02.8 20.178 0.225 19.170 0.018 18.559 0.019 17.948 0.027 4328  45  81 0.78 0.05 1.96 -2.45 0.12 +0.44 0.53 +0.26 0.30 -0.01 0.14 +0.03 0.15
CVnI  543_254    13 28 28.78 +33 32 04.3 21.679 0.206 20.665 0.022 20.079 0.021 19.583 0.034 4562  52 107 1.50 0.05 1.79 -2.18 0.12 +1.02 0.39 +0.43 0.31 +0.85 0.21 +0.70 0.14
CVnI  195_718    13 28 29.05 +33 37 10.8 21.825 0.188 21.243 0.038 20.882 0.043 20.407 0.075 5168 147 292 2.03 0.08 1.66 -1.86 0.19                       +0.03 0.49 -0.06 0.92
CVnI  195_737    13 28 29.71 +33 36 28.6 21.572 0.197 20.834 0.030 20.385 0.032 19.875 0.052 4879 104 183 1.72 0.06 1.74 -2.32 0.22            +0.29 0.83                      
CVnI  195_753    13 28 31.57 +33 36 58.8 22.287 0.175 21.781 0.059 21.418 0.066 20.785 0.105 4770 172 295 2.05 0.09 1.66 -2.61 0.44                                            
CVnI  543_705    13 28 34.27 +33 32 53.2 22.443 0.182 21.689 0.047 21.285 0.059 20.984 0.158 5511 201 562 2.32 0.12 1.59 -2.12 0.31                       +0.66 0.49           
CVnI  543_722    13 28 34.77 +33 32 02.2 22.940 0.173 22.343 0.073 21.963 0.085 21.442 0.151 4963 219 438 2.39 0.11 1.58 -2.68 0.55                                            
CVnI  543_713    13 28 35.08 +33 33 18.4 22.131 0.190 21.428 0.035 21.007 0.039 20.536 0.068 5202 133 253 2.03 0.07 1.66 -1.64 0.19            +0.59 0.35                      
CVnI  543_743    13 28 37.56 +33 33 50.7 22.136 0.193 21.408 0.034 21.022 0.039 20.742 0.077 5286 205 383 2.27 0.08 1.61 -2.70 0.45                                            
CVnI  196_356    13 28 38.38 +33 34 25.7 22.136 0.176 21.509 0.047 21.136 0.051 20.706 0.091 5381 170 354 2.16 0.09 1.63 -1.24 0.21 +0.65 0.62 +0.07 0.73 +0.25 0.84 +0.30 0.51
CVnI  196_354    13 28 38.84 +33 35 22.2 23.307 0.177 22.517 0.107 22.044 0.109 21.548 0.193 4904 354 513 2.39 0.14 1.58 -2.18 0.58                                            
CVnI  196_362    13 28 39.76 +33 35 37.2 21.660 0.195 21.023 0.033 20.661 0.037 20.295 0.065 5274 157 339 2.07 0.08 1.65 -1.67 0.19            +0.43 0.39                      
CVnI  196_129    13 28 44.26 +33 34 11.8 20.193 0.227 19.268 0.018 18.696 0.019 18.077 0.024 4507  51  82 0.85 0.05 1.94 -2.82 0.13            +0.38 0.43 +0.20 0.22 +0.10 0.42
UMi   Bel60174   15 07 48.02 +67 14 47.9              19.373 0.006              18.389 0.008 4834  38  76 2.12 0.05 1.64 -2.31 0.15            +0.25 0.55 +0.37 0.36           
UMi   Bel60028   15 07 48.52 +67 13 04.2              18.207 0.005              17.098 0.005 4543  38  71 1.49 0.05 1.79 -2.27 0.12            +0.10 0.30 +0.27 0.26 +0.08 0.15
UMi   Bel60021   15 07 50.88 +67 11 12.9              17.863 0.005              16.705 0.004 4492  31  65 1.30 0.05 1.83 -2.43 0.12            +0.43 0.26 +0.42 0.25 -0.12 0.37
UMi   Bel60469   15 07 55.52 +67 11 30.2              19.931 0.010              18.929 0.010 4771  39  73 2.33 0.05 1.59 -2.90 0.28                                            
UMi   Bel50323   15 07 56.40 +67 16 29.6              19.749 0.009              18.838 0.009 5009  51  99 2.36 0.05 1.58 -2.29 0.19 +1.13 0.49 +0.86 0.31 +0.28 0.99 +0.18 0.80
UMi   Bel60230   15 07 59.77 +67 15 28.8              18.614 0.006              17.567 0.008 4621  62  74 1.73 0.05 1.73 -2.14 0.13            +1.15 0.20                      
UMi   Bel60123   15 07 59.77 +67 11 41.4              19.012 0.006              18.022 0.006 4826  38  78 1.96 0.05 1.68 -2.36 0.14            +0.50 0.23 +0.79 0.30 +0.04 0.51
UMi   Bel60476   15 08 02.27 +67 11 59.5              20.477 0.013              19.580 0.015 5040  55  95 2.67 0.05 1.51 -3.08 0.59                                            
UMi   Bel70185   15 08 02.90 +67 05 01.6              19.214 0.006              18.200 0.007 4756  36  73 2.02 0.05 1.67 -2.38 0.17            +0.37 0.74 +0.46 0.53           
UMi   Bel60963   15 08 03.69 +67 14 16.5              20.949 0.020              20.058 0.025 5063  63 114 2.87 0.06 1.46 -2.55 0.53                                            
UMi   Bel70073   15 08 06.78 +67 03 10.6              18.036 0.004              16.915 0.005 4566  68  70 1.41 0.05 1.81 -2.34 0.14            +0.55 0.37            +0.01 0.28
UMi   Bel50682   15 08 08.06 +67 18 04.9              20.779 0.015              19.956 0.019 5297  55 102 2.87 0.06 1.46 -1.72 0.26 +0.59 0.93                                 
UMi   Bel70584   15 08 08.20 +67 06 43.8              20.181 0.011              19.226 0.012 4902  47  80 2.49 0.06 1.55 -2.29 0.22                                            
UMi   Bel70182   15 08 08.29 +67 04 41.0              19.264 0.006              18.267 0.007 4803  39  74 2.06 0.05 1.66 -2.02 0.16            +0.47 0.39            +0.24 0.47
UMi   Bel61951   15 08 08.52 +67 11 09.0              21.988 0.040              21.150 0.060 5221 123 239 3.36 0.07 1.35 -1.92 0.56                                            
UMi   Bel60017   15 08 09.06 +67 09 21.6              17.801 0.005              16.681 0.004 4538  43  72 1.33 0.05 1.83 -2.13 0.12            +0.72 0.16 +0.08 0.52 +0.62 0.17
UMi   Bel50017   15 08 10.51 +67 17 07.1              17.877 0.005              16.755 0.005 4535  43  70 1.35 0.05 1.82 -2.16 0.12 +1.02 0.37 +0.07 0.33 +0.17 0.15 +0.00 0.18
UMi   Bel70174   15 08 11.61 +67 03 25.5              19.325 0.007              18.314 0.007 4765  86  73 2.07 0.05 1.65 -1.89 0.22                                  +0.20 0.51
UMi   Bel60819   15 08 12.07 +67 10 15.5              20.981 0.021              20.137 0.025 5198  69 136 2.93 0.06 1.45 -2.03 0.38            +1.21 0.45                      
UMi   Bel51572   15 08 12.24 +67 20 46.9              21.836 0.038              21.069 0.047 5505 116 232 3.37 0.07 1.35 -1.28 0.50                                            
UMi   Bel60099   15 08 12.40 +67 08 25.9              19.291 0.007              18.277 0.007 4750  34  73 2.05 0.05 1.66 -1.73 0.13            -0.17 0.72            +0.18 0.26
UMi   Bel70550   15 08 12.40 +67 06 10.3              19.354 0.007              18.349 0.008 4777  40  73 2.09 0.05 1.65 -1.99 0.14 +0.98 0.36 +0.38 0.17 -0.13 0.45 +0.23 0.34
UMi   Bel60844   15 08 13.78 +67 10 54.3              20.805 0.019              19.910 0.022 5040  53 109 2.81 0.06 1.48 -2.10 0.29 +1.00 0.79            +0.40 0.95 +0.67 0.64
UMi   Bel60862   15 08 14.44 +67 11 11.3              21.134 0.020              20.229 0.027 5020  59 114 2.94 0.06 1.45 -2.00 0.29 +1.12 0.74 +1.07 0.48 +0.70 0.73           
UMi   Bel60022   15 08 15.52 +67 11 51.5              17.869 0.005              16.785 0.005 4621  34  76 1.39 0.05 1.81 -2.49 0.12 +0.26 0.76 +0.55 0.34 -0.06 0.25 +0.57 0.15
UMi   Bel11313   15 08 16.87 +67 15 18.7              21.007 0.031              20.133 0.024 5119  71 139 2.91 0.06 1.45 -1.76 0.25            +0.16 0.99                      
UMi   Bel60098   15 08 17.26 +67 08 21.6              18.662 0.006              17.673 0.005 4837  37  83 1.82 0.05 1.71 -2.13 0.13 +0.70 0.38 +0.17 0.56 -0.13 0.37 +0.41 0.19
UMi   Bel41989   15 08 18.39 +67 20 58.7              21.803 0.037              21.023 0.040 5457 107 208 3.34 0.07 1.35 -1.42 0.40            +0.33 0.96                      
UMi   Bel71070   15 08 18.41 +67 06 41.0              20.458 0.015              19.525 0.017 4949  53  90 2.63 0.06 1.52 -2.10 0.21                       -0.11 0.99           
UMi   Bel70098   15 08 19.20 +67 06 51.9              17.985 0.005              16.889 0.007 4638  38  73 1.42 0.05 1.81 -2.49 0.12            +0.47 0.26 -0.01 0.23 -0.55 0.83
UMi   Bel10889   15 08 19.35 +67 16 55.0              20.004 0.015              19.081 0.010 4983  58  87 2.45 0.05 1.56 -2.18 0.21                       +0.92 0.63           
UMi   Bel71026   15 08 20.39 +67 05 18.0              21.236 0.023              20.360 0.031 5100  74 140 3.01 0.06 1.43 -2.08 0.33                                  +0.74 0.84
UMi   Bel70511   15 08 20.49 +67 04 05.5              20.211 0.011              19.289 0.013 4985 104  86 2.53 0.05 1.54 -3.43 0.93                                            
UMi   Bel10713   15 08 20.56 +67 15 41.7              19.319 0.010              18.339 0.007 4838  37  77 2.10 0.05 1.65 -1.97 0.13            +0.42 0.26 +0.24 0.26           
UMi   Bel70121   15 08 21.04 +67 07 50.4              18.212 0.005              17.101 0.007 4558  30  71 1.49 0.05 1.79 -2.11 0.12            +0.14 0.35 -0.06 0.50 -0.56 0.76
UMi   Bel10072   15 08 22.28 +67 15 50.6              18.098 0.005              16.941 0.005 4573  31  67 1.40 0.05 1.81 -1.66 0.11 +0.10 0.33 +0.28 0.12 +0.08 0.13 +0.08 0.11
UMi   Bel40125   15 08 22.88 +67 20 35.9              18.485 0.005              17.491 0.005 4830  67  79 1.75 0.05 1.73 -2.37 0.12            +0.19 0.44 +0.31 0.19 +0.08 0.61
UMi   Bel13716   15 08 23.57 +67 15 12.7              21.695 0.050              20.876 0.047 5273 102 246 3.25 0.07 1.37 -1.24 0.30            +1.10 0.60                      
UMi   Bel40412   15 08 23.73 +67 18 22.0              19.108 0.007              18.110 0.006 4788  33  75 1.99 0.05 1.67 -1.89 0.12 +0.84 0.21 +0.04 0.32 +0.00 0.31 +0.10 0.15
UMi   Bel62441   15 08 23.81 +67 13 47.5              22.229 0.050              21.312 0.068 5018  98 230 3.39 0.07 1.34 -0.66 0.26                                            
UMi   Bel10197   15 08 23.95 +67 15 06.6              19.099 0.009              18.103 0.006 4803  34  75 1.99 0.05 1.67 -2.82 0.15                       +0.03 0.32           
UMi   Bel70078   15 08 24.43 +67 05 44.3              18.132 0.005              17.025 0.007 4582  40  71 1.47 0.05 1.80 -2.54 0.12            +0.85 0.18 +0.10 0.36 -0.21 0.37
UMi   Bel11110   15 08 24.51 +67 11 36.5              21.350 0.057              20.468 0.047 5094 190 227 3.05 0.07 1.42 -2.11 0.43                                            
UMi   Bel71025   15 08 24.60 +67 05 14.1              21.348 0.027              20.449 0.034 5045  90 139 3.03 0.06 1.42 -2.17 0.54                                            
UMi   Bel13391   15 08 25.40 +67 14 01.9              21.809 0.050              20.892 0.051 4998  92 203 3.21 0.06 1.38 -1.85 0.39                                            
UMi   Bel70476   15 08 25.42 +67 02 10.4              19.339 0.006              18.323 0.008 4773  65  73 2.07 0.06 1.65 -1.75 0.14            +0.52 0.27 +0.96 0.96 -0.39 0.49
UMi   Bel10374   15 08 25.98 +67 17 24.3              18.315 0.007              17.233 0.005 4641  30  73 1.57 0.05 1.77 -1.98 0.12 +0.10 0.43 +0.45 0.14 +0.19 0.19 -0.01 0.41
UMi   Bel10426   15 08 26.21 +67 09 54.3              20.260 0.018              19.326 0.012 4946  45  90 2.54 0.06 1.54 -2.28 0.20            +0.91 0.42 +1.12 0.40           
UMi   Bel10018   15 08 27.23 +67 10 07.7              16.750 0.005              15.277 0.005 4023  16  58 0.53 0.08 2.02 -1.64 0.11 -0.04 0.17 +0.08 0.15 -0.13 0.13 -0.20 0.09
UMi   Bel10119   15 08 28.13 +67 10 18.9              18.756 0.008              17.705 0.005 4662  36  75 1.78 0.05 1.72 -2.33 0.12 +0.54 0.57 +0.50 0.26 -0.22 0.15 -0.45 0.83
UMi   Bel40131   15 08 28.48 +67 21 34.8              19.036 0.006              18.042 0.005 4799  41  77 1.97 0.05 1.68 -2.11 0.13 +0.51 0.41 -0.04 0.52 -0.08 0.65 +0.29 0.20
UMi   Bel10442   15 08 28.70 +67 10 31.2              19.965 0.015              18.981 0.010 4819  38  76 2.37 0.05 1.58 -1.73 0.14                                            
UMi   Bel80127   15 08 28.72 +67 06 17.6              19.005 0.007              18.002 0.006 4788  39  76 1.94 0.05 1.68 -2.22 0.13 +0.84 0.41            +0.01 0.37 +0.23 0.28
UMi   Bel11072   15 08 29.41 +67 10 45.3              21.326 0.042              20.447 0.028 5067  84 169 3.04 0.06 1.42 -1.98 0.37            +1.00 0.28            +0.63 0.93
UMi   Bel80866   15 08 29.92 +67 06 41.0              21.322 0.031              20.397 0.033 4980  84 137 3.00 0.06 1.43 -2.08 0.35 +1.00 0.88                                 
UMi   Bel40822   15 08 30.27 +67 20 06.8              21.418 0.027              20.509 0.032 5012  65 134 3.06 0.06 1.42 -1.55 0.26                       +0.94 0.65           
UMi   Bel10130   15 08 30.89 +67 10 58.8              18.988 0.009              17.932 0.006 4663  37  76 1.87 0.06 1.70 -1.88 0.12 +0.59 0.37 +0.06 0.34 +0.49 0.20 +0.29 0.10
UMi   Bel40430   15 08 31.02 +67 19 17.1              19.971 0.010              18.974 0.009 4790  37  74 2.35 0.06 1.58 -2.42 0.16            +0.51 0.54                      
UMi   Bel81600   15 08 33.51 +67 04 37.7              21.762 0.040              20.943 0.052 5286 222 237 3.28 0.07 1.37 -0.77 0.35                                  +0.93 0.51
UMi   Bel10505   15 08 33.63 +67 12 28.3              19.522 0.011              18.519 0.007 4780  38  72 2.16 0.06 1.63 -1.97 0.13 +0.46 0.56 +0.30 0.29 -0.23 0.65 +0.06 0.31
UMi   Bel42028   15 08 34.01 +67 21 19.7              22.268 0.054              21.329 0.057 4966  97 202 3.39 0.07 1.34 -1.58 0.58                                            
UMi   Bel10019   15 08 34.48 +67 10 34.3              16.911 0.006              15.563 0.006 4241  19  59 0.74 0.06 1.97 -2.18 0.11 +0.43 0.21 -0.20 0.29 +0.10 0.13 +0.00 0.10
UMi   Bel80814   15 08 35.54 +67 04 50.1              20.755 0.019              19.887 0.024 5129 132 126 2.81 0.06 1.48 -2.29 0.40                                            
UMi   Bel80022   15 08 35.71 +67 03 41.0              17.139 0.006              15.873 0.004 4262  77  62 0.91 0.05 1.93 -2.10 0.12            +0.85 0.28            +0.33 0.30
UMi   Bel10338   15 08 36.19 +67 16 59.2              18.642 0.006              17.666 0.006 4883  39  82 1.83 0.05 1.71 -2.42 0.13 +0.60 0.57 +0.55 0.26 +0.88 0.37 +0.39 0.96
UMi   Bel10405   15 08 36.34 +67 09 03.4              20.011 0.015              19.048 0.011 4876  41  79 2.41 0.06 1.57 -1.77 0.16                       -0.12 0.58 -0.13 0.27
UMi   Bel11116   15 08 36.79 +67 11 41.1              20.441 0.020              19.496 0.014 4912  55  91 2.61 0.06 1.53 -2.78 0.30                                            
UMi   Bel10143   15 08 36.99 +67 12 40.1              18.487 0.007              17.403 0.005 4625  34  72 1.64 0.05 1.76 -2.17 0.12            +0.38 0.18 +0.22 0.22 -0.00 0.24
UMi   Bel10508   15 08 38.40 +67 12 30.8              19.216 0.010              18.218 0.006 4799  39  74 2.04 0.05 1.66 -2.26 0.13            +0.18 0.48 -0.44 0.52           
UMi   Bel80571   15 08 38.74 +67 07 40.9              19.569 0.008              18.594 0.009 4846  35  76 2.21 0.05 1.62 -2.09 0.14                       +0.10 0.27 -0.37 0.95
UMi   Bel11630   15 08 39.90 +67 17 12.9              21.324 0.039              20.509 0.031 5296 101 201 3.10 0.06 1.41 -1.86 0.35                       +0.17 0.90           
UMi   Bel40842   15 08 40.97 +67 20 53.6              21.117 0.021              20.255 0.025 5141  66 131 2.97 0.06 1.44 -3.18 0.85                                            
UMi   Bel10044   15 08 42.31 +67 13 13.0              17.319 0.005              16.051 0.005 4350  15  57 0.98 0.05 1.91 -1.93 0.11 +0.32 0.18 +0.28 0.11 +0.16 0.14 +0.00 0.10
UMi   Bel40107   15 08 42.87 +67 19 11.6              18.660 0.005              17.617 0.005 4680  31  74 1.75 0.05 1.73 -2.40 0.12 +0.56 0.44 +0.44 0.83 +0.24 0.49 +0.09 0.45
UMi   Bel80398   15 08 44.09 +67 02 59.0              19.573 0.008              18.581 0.008 4831  69  73 2.19 0.05 1.62 -1.98 0.18 +0.93 0.43 +0.05 0.87                      
UMi   Bel11137   15 08 44.27 +67 12 16.6              21.268 0.041              20.362 0.028 5025  71 154 2.99 0.06 1.43 -2.65 0.86                                            
UMi   Bel40120   15 08 44.70 +67 20 02.8              18.323 0.004              17.266 0.004 4683  29  75 1.60 0.05 1.76 -2.42 0.12 +0.40 0.65 +0.76 0.20 +0.29 0.17 +0.17 0.32
UMi   Bel11475   15 08 44.82 +67 16 19.9              21.358 0.042              20.381 0.031 4853  72 137 2.97 0.06 1.44 -2.45 0.46                                            
UMi   Bel11153   15 08 44.86 +67 12 34.9              20.966 0.030              20.005 0.024 4879  70 113 2.82 0.06 1.48 -2.10 0.24            +0.50 0.72                      
UMi   Bel40784   15 08 47.57 +67 18 37.4              21.361 0.023              20.559 0.030 5391  73 151 3.13 0.06 1.40 -2.08 0.41            +1.36 0.50                      
UMi   Bel11161   15 08 49.34 +67 12 42.5              20.718 0.028              19.784 0.018 4940  60 109 2.74 0.06 1.49 -2.81 0.35                                            
UMi   Bel11068   15 08 49.60 +67 10 34.8              21.116 0.033              20.171 0.026 4929  94 124 2.89 0.06 1.46 -2.18 0.36            +1.24 0.53                      
UMi   Bel40438   15 08 49.79 +67 19 52.2              20.423 0.015              19.498 0.014 4989  71  88 2.62 0.05 1.52 -1.77 0.22                                  +0.12 0.75
UMi   Bel80415   15 08 51.01 +67 04 25.8              19.712 0.009              18.734 0.009 4847  68  76 2.27 0.05 1.61 -2.84 0.32                                  +0.62 0.95
UMi   Bel40423   15 08 51.42 +67 18 45.9              19.269 0.007              18.272 0.006 4796  36  74 2.06 0.05 1.65 -2.34 0.14 +0.68 0.51            +0.19 0.41 +0.29 0.31
UMi   Bel10182   15 08 51.64 +67 14 52.1              19.049 0.008              18.035 0.006 4775  36  75 1.95 0.05 1.68 -1.87 0.12            +0.29 0.21 +0.18 0.25 -0.30 0.32
UMi   Bel10843   15 08 52.03 +67 16 32.4              20.282 0.018              19.357 0.013 4970  49  94 2.56 0.06 1.54 -2.26 0.20            +0.46 0.66 -0.40 0.71           
UMi   Bel10042   15 08 52.21 +67 12 46.6              17.165 0.005              15.868 0.005 4312  22  58 0.89 0.06 1.93 -2.25 0.11 -0.10 0.40 +0.40 0.11 +0.30 0.13 +0.10 0.09
UMi   Bel41804   15 08 52.49 +67 19 22.5              21.566 0.032              20.680 0.032 5073  80 151 3.14 0.06 1.40 -2.68 0.76                                            
UMi   Bel40099   15 08 53.28 +67 17 52.2              18.821 0.006              17.870 0.006 4932  38  87 1.93 0.05 1.68 -2.48 0.14 +0.63 0.75 +0.42 0.41 +0.09 0.30           
UMi   Bel11202   15 08 53.82 +67 13 14.6              21.466 0.040              20.607 0.036 5136 103 186 3.12 0.06 1.40 -1.97 0.38                                            
UMi   Bel11198   15 08 54.99 +67 13 06.7              20.555 0.022              19.658 0.017 5053  61 110 2.70 0.06 1.50 -1.73 0.18                       +0.35 0.58           
UMi   Bel10023   15 08 55.47 +67 15 16.0              16.824 0.004              15.616 0.006 4207  77  76 0.86 0.05 1.94 -2.51 0.12                       +0.40 0.22 +0.70 0.14
UMi   Bel10159   15 08 56.03 +67 12 46.4              18.313 0.006              17.266 0.005 4699  31  76 1.61 0.05 1.76 -2.52 0.12            +0.53 0.22 +0.16 0.16 +0.48 0.17
UMi   Bel41613   15 08 56.10 +67 18 05.0              21.842 0.041              20.979 0.038 5133  83 185 3.27 0.06 1.37 -2.14 0.65            +1.29 0.75                      
UMi   Bel10165   15 09 00.22 +67 13 39.2              19.152 0.009              18.232 0.007 4990  47 103 2.10 0.05 1.64 -2.21 0.14                       +0.35 0.25           
UMi   Bel40782   15 09 01.19 +67 18 35.6              20.594 0.014              19.697 0.017 5053  53  95 2.72 0.06 1.50 -2.45 0.35            +0.97 0.53                      
UMi   Bel40809   15 09 01.83 +67 19 38.6              21.146 0.022              20.295 0.022 5189  82 132 2.99 0.06 1.43 -1.65 0.31            +0.70 0.43                      
UMi   Bel10607   15 09 04.75 +67 14 37.7              20.215 0.016              19.334 0.011 5088  54  98 2.58 0.05 1.53 -2.26 0.23            +0.71 0.53            +0.73 0.48
UMi   Bel40778   15 09 04.79 +67 18 23.7              20.349 0.012              19.433 0.013 4991  43  86 2.60 0.05 1.53 -2.30 0.19                       -0.17 0.83 +0.31 0.61
UMi   Bel10289   15 09 05.65 +67 16 14.6              18.350 0.006              17.323 0.007 4740  33  78 1.65 0.05 1.75 -2.46 0.12 +0.90 0.35 +0.50 0.25 +0.22 0.24 -0.32 0.65
UMi   Bel40785   15 09 05.80 +67 18 43.2              20.589 0.015              19.715 0.014 5120  51 102 2.74 0.06 1.49 -2.32 0.26                                            
UMi   Bel10091   15 09 06.46 +67 17 07.1              17.920 0.006              16.786 0.008 4533  27  69 1.35 0.05 1.82 -2.08 0.12 +0.11 0.49 +0.09 0.20 -0.05 0.19 -0.14 0.10
UMi   Bel11312   15 09 06.74 +67 15 16.9              21.589 0.043              20.925 0.044 5892 163 296 3.37 0.07 1.34 -0.80 0.32                                            
UMi   Bel10167   15 09 07.99 +67 13 53.7              18.775 0.007              17.743 0.006 4725  36  75 1.81 0.05 1.71 -2.34 0.12 +0.79 0.41 +0.50 0.15 +0.13 0.24 +0.33 0.38
UMi   Bel40030   15 09 08.32 +67 21 10.5              17.891 0.005              16.729 0.004 4478  25  65 1.31 0.05 1.83 -2.38 0.12 +0.49 0.34 +0.67 0.14 +0.20 0.14 +0.20 0.15
UMi   Bel40770   15 09 08.64 +67 18 02.8              20.996 0.021              20.054 0.018 4926  57  96 2.85 0.06 1.47 -1.98 0.25                                  +0.87 0.42
UMi   Bel11094   15 09 08.79 +67 11 17.0              20.435 0.019              19.523 0.015 5028  60  99 2.64 0.06 1.52 -1.51 0.15            +0.35 0.37 +0.75 0.36 +0.39 0.34
UMi   Bel40482   15 09 08.87 +67 21 20.7              19.837 0.008              18.909 0.008 4974  47  89 2.37 0.05 1.58 -2.59 0.22                       +0.65 0.57           
UMi   Bel10668   15 09 09.44 +67 15 17.1              20.059 0.014              19.162 0.010 5043  47  95 2.50 0.06 1.55 -2.39 0.29                                            
UMi   Bel40436   15 09 09.51 +67 19 37.0              19.957 0.009              19.014 0.009 4940  41  82 2.41 0.05 1.57 -2.97 0.31                                            
UMi   Bel10681   15 09 09.58 +67 15 26.5              19.688 0.012              18.725 0.010 4877  46  80 2.27 0.05 1.60 -2.21 0.15                       +0.01 0.42 -0.06 0.78
UMi   Bel10493   15 09 10.10 +67 12 05.6              19.742 0.012              18.742 0.008 4789  35  73 2.25 0.05 1.61 -2.14 0.13 +0.27 0.75 -0.01 0.70 +0.26 0.18 +0.63 0.20
UMi   Bel10176   15 09 10.46 +67 14 31.7              18.978 0.007              18.036 0.006 4967  40  93 2.01 0.05 1.67 -1.97 0.12 +0.67 0.33 +0.21 0.62 +0.11 0.26 -0.43 0.61
UMi   Bel10570   15 09 10.85 +67 13 33.1              20.529 0.021              19.658 0.016 5110  46 117 2.72 0.06 1.50 -2.17 0.41                                            
UMi   Bel14124   15 09 10.95 +67 16 30.6              21.867 0.057              21.087 0.052 5462 117 287 3.37 0.07 1.35 -1.40 0.48                                            
UMi   Bel10665   15 09 12.15 +67 15 15.6              20.405 0.018              19.525 0.017 5091  63 109 2.66 0.06 1.51 -2.25 0.23 +0.68 0.87 +0.68 0.81 +0.86 0.52 +0.56 0.38
UMi   Bel10164   15 09 12.26 +67 13 27.6              19.106 0.009              18.110 0.006 4812  40  75 1.99 0.05 1.67 -2.92 0.18                       +0.76 0.38           
UMi   Bel10284   15 09 12.79 +67 16 08.4              18.642 0.007              17.575 0.008 4642  36  73 1.72 0.05 1.74 -1.77 0.12 +0.42 0.27 +0.26 0.17 -0.05 0.19 -0.45 0.25
UMi   Bel40459   15 09 13.18 +67 20 28.2              19.499 0.007              18.521 0.006 4853  34  76 2.18 0.05 1.63 -1.72 0.12 +0.49 0.36 +0.20 0.16 -0.00 0.22 +0.04 0.52
UMi   Bel10288   15 09 13.66 +67 16 11.1              18.777 0.007              17.742 0.008 4735  33  74 1.81 0.05 1.71 -1.77 0.12            +0.10 0.18 -0.02 0.16 -0.25 0.19
UMi   Bel10131   15 09 14.07 +67 11 18.3              19.051 0.009              18.049 0.007 4797  34  75 1.96 0.05 1.68 -2.33 0.12            +0.51 0.28            +0.13 0.32
UMi   Bel11441   15 09 14.14 +67 16 06.7              21.805 0.052              21.002 0.054 5315 143 276 3.32 0.07 1.36 -1.67 0.42                                            
UMi   Bel40023   15 09 14.88 +67 17 44.8              17.282 0.004              16.028 0.006 4364  16  60 0.98 0.05 1.91 -2.16 0.11 +0.20 0.24 +0.40 0.12 +0.04 0.13 -0.16 0.12
UMi   Bel10718   15 09 15.81 +67 15 42.9              19.358 0.010              18.372 0.009 4826  36  75 2.11 0.05 1.64 -2.31 0.14            +0.78 0.15 +0.67 0.20 +0.49 0.93
UMi   Bel40450   15 09 17.12 +67 20 07.8              19.302 0.006              18.311 0.006 4839  33  75 2.08 0.05 1.65 -2.26 0.13 +0.58 0.71 +0.47 0.29 +0.10 0.20 +0.10 0.49
UMi   Bel14413   15 09 17.35 +67 17 30.4              21.851 0.057              20.961 0.045 5079  90 214 3.25 0.06 1.37 -1.04 0.30            +0.24 1.00                      
UMi   Bel13776   15 09 18.46 +67 15 27.0              22.001 0.068              21.019 0.046 4853  97 195 3.24 0.06 1.38 -1.67 0.34                                            
UMi   Bel10188   15 09 19.72 +67 14 55.8              19.292 0.009              18.322 0.008 4860  40  79 2.10 0.05 1.65 -2.18 0.13            +0.68 0.22 -0.22 0.37 +0.19 0.30
UMi   Bel10600   15 09 19.84 +67 14 18.8              20.035 0.014              19.062 0.010 4853  40  77 2.41 0.05 1.57 -2.23 0.17            +0.37 0.60 -0.05 0.59           
UMi   Bel41756   15 09 19.89 +67 19 01.5              21.679 0.034              20.732 0.031 4934  55 131 3.13 0.06 1.40 -1.57 0.37                                            
UMi   Bel10587   15 09 21.46 +67 14 00.6              20.168 0.017              19.246 0.012 4979  50  93 2.52 0.05 1.55 -1.96 0.17 +0.85 0.90            +0.90 0.31           
UMi   Bel11319   15 09 21.60 +67 15 21.0              21.214 0.036              20.379 0.028 5218 100 180 3.04 0.06 1.42 -1.27 0.21            -0.03 0.80 -0.51 0.36 +0.59 0.44
UMi   Bel10484   15 09 21.71 +67 11 51.7              19.796 0.012              18.862 0.010 4931  51  87 2.35 0.06 1.59 -2.51 0.19            +0.45 0.71 +0.10 0.51           
UMi   Bel10869   15 09 24.94 +67 16 43.6              20.193 0.017              19.282 0.012 4997  49  94 2.54 0.06 1.54 -1.88 0.14 +0.71 0.54 +0.33 0.76 +0.10 0.18           
UMi   Bel11408   15 09 25.83 +67 15 56.0              21.279 0.035              20.523 0.032 5544 112 213 3.14 0.07 1.40 -1.95 0.54                                            
UMi   Bel10565   15 09 26.13 +67 13 19.0              20.057 0.014              19.123 0.011 4951  52  83 2.46 0.06 1.56 -2.35 0.20            +0.85 0.41 +0.04 0.66 +0.91 0.32
UMi   Bel10043   15 09 29.73 +67 12 58.4              17.895 0.005              16.756 0.007 4641 238  68 1.34 0.05 1.83 -2.03 0.25 -0.03 0.46 +1.27 0.22            -0.23 0.30
UMi   Bel40399   15 09 30.98 +67 18 06.2              19.293 0.006              18.304 0.007 4820  32  75 2.08 0.05 1.65 -2.02 0.12 +0.71 0.39 +0.26 0.30 +0.47 0.22 +0.47 0.20
UMi   Bel40502   15 09 33.19 +67 22 32.3              19.283 0.007              18.255 0.005 4724  41  73 2.03 0.06 1.66 -1.78 0.12            +0.33 0.24 -0.61 0.38 -0.76 0.65
UMi   Bel11247   15 09 33.59 +67 13 55.9              20.938 0.028              19.929 0.024 4773  57 101 2.76 0.06 1.49 -2.12 0.22                       -0.60 1.00 +0.53 0.56
UMi   Bel40767   15 09 34.14 +67 17 56.1              21.147 0.022              20.299 0.024 5189  69 136 3.00 0.06 1.43 -2.00 0.35                                            
UMi   Bel10267   15 09 34.46 +67 15 56.7              19.300 0.010              18.336 0.010 4864  40  84 2.11 0.05 1.64 -2.41 0.15 +0.68 0.96            +0.26 0.24           
UMi   Bel10168   15 09 35.57 +67 13 52.6              19.043 0.008              18.020 0.009 4719  35  75 1.93 0.05 1.68 -1.66 0.12            -0.10 0.33 -0.30 0.23 -0.27 0.24
UMi   Pal157     15 09 39.29 +67 21 22.8              17.905 0.016              16.875 0.010 4739  42  86 1.48 0.05 1.79 -2.07 0.12 +0.88 0.42 +0.11 0.29 -0.08 0.18 -0.12 0.12
UMi   Bel11321   15 09 39.37 +67 15 21.1              20.904 0.027              20.016 0.021 5069  64 120 2.86 0.06 1.47 -2.85 0.35                                  +1.20 0.41
UMi   Bel10504   15 09 39.76 +67 12 24.8              19.388 0.011              18.434 0.008 4903  46  85 2.16 0.05 1.63 -2.26 0.14            +0.31 0.43 +0.43 0.40 +0.54 0.24
UMi   Bel11160   15 09 43.30 +67 12 39.2              21.602 0.043              20.714 0.037 5075  99 177 3.15 0.06 1.40 -1.29 0.26            +0.40 0.25            +0.57 0.59
UMi   Bel13356   15 09 44.40 +67 13 50.0              21.995 0.067              21.256 0.063 5571 157 347 3.47 0.08 1.32 -1.22 0.45                                            
UMi   Bel30180   15 09 44.63 +67 20 55.5              18.789 0.005              17.770 0.004 4741  35  76 1.83 0.05 1.71 -2.50 0.13 +0.73 0.53 +0.66 0.24 -0.59 0.72 +0.31 0.23
UMi   Bel10110   15 09 44.80 +67 09 10.3              18.566 0.006              17.502 0.005 4633  45  74 1.69 0.05 1.74 -1.92 0.13 +1.03 0.78 +0.45 0.31 -0.09 0.57           
UMi   Bel11213   15 09 45.42 +67 13 22.5              20.886 0.026              20.040 0.021 5206  71 139 2.89 0.06 1.46 -2.02 0.28                                            
UMi   Bel30963   15 09 48.17 +67 20 10.8              21.187 0.026              20.301 0.029 5068  79 133 2.98 0.06 1.44 -1.87 0.35                                            
UMi   Bel30175   15 09 48.26 +67 20 18.1              18.422 0.004              17.328 0.004 4572  34  72 1.60 0.05 1.76 -1.82 0.12 -0.30 0.65 +0.23 0.17 +0.18 0.28 -0.27 0.16
UMi   Bel10208   15 09 48.96 +67 15 08.3              18.673 0.008              17.694 0.006 4889  36  81 1.84 0.05 1.71 -2.14 0.12 +0.43 0.45 -0.08 0.49 -0.04 0.25 +0.17 0.22
UMi   Bel10424   15 09 49.91 +67 09 40.9              20.363 0.018              19.425 0.015 4934  55  90 2.58 0.05 1.53 -2.78 0.80                                            
UMi   Bel30537   15 09 50.41 +67 20 58.6              20.245 0.012              19.315 0.012 4961  51  84 2.54 0.05 1.54 -1.93 0.19            +0.33 0.57 +0.66 0.74           
UMi   Bel30139   15 09 52.31 +67 18 02.8              18.615 0.007              17.629 0.005 4866  34  80 1.81 0.05 1.71 -2.80 0.14 +0.93 0.60 +0.46 0.56 +0.63 0.25 +0.24 0.61
UMi   Bel20448   15 09 52.46 +67 13 54.9              19.759 0.008              18.825 0.007 4986  40  88 2.33 0.05 1.59 -2.04 0.15                       -0.11 0.40           
UMi   Bel30918   15 09 52.79 +67 18 59.1              20.891 0.019              20.021 0.024 5108  69 117 2.87 0.06 1.46 -2.30 0.35            +1.03 0.55            +0.86 0.73
UMi   Bel30462   15 09 53.17 +67 18 08.7              20.272 0.013              19.345 0.012 4974  48  85 2.56 0.06 1.54 -3.81 0.82                                            
UMi   Bel30560   15 09 53.64 +67 22 04.8              20.201 0.010              19.310 0.012 5076  59  92 2.56 0.05 1.54 -2.50 0.26 +1.07 0.75 +1.36 0.36                      
UMi   Bel20940   15 09 53.91 +67 15 47.0              21.548 0.031              20.778 0.041 5496 128 208 3.24 0.06 1.37 -2.10 0.67                                            
UMi   Bel20421   15 09 54.16 +67 12 17.2              19.307 0.007              18.322 0.006 4846  56  76 2.09 0.05 1.65 -2.86 0.20 +0.91 0.91 +0.83 0.59                      
UMi   Bel30183   15 09 55.23 +67 21 37.2              18.820 0.005              17.788 0.004 4699  37  75 1.83 0.05 1.71 -2.25 0.13            +0.56 0.24 +0.29 0.26 +0.29 0.11
UMi   Bel20806   15 09 55.53 +67 13 19.0              20.815 0.016              19.963 0.022 5179  63 123 2.86 0.06 1.47 -1.67 0.22                       +0.46 0.90           
UMi   Bel21196   15 09 56.02 +67 17 20.2              21.125 0.022              20.251 0.028 5110  73 131 2.96 0.06 1.44 -2.44 0.44                                            
UMi   Bel20103   15 09 57.55 +67 09 27.7              18.301 0.004              17.296 0.004 4824  36  78 1.66 0.05 1.75 -3.62 0.35                       +0.89 0.48 +0.69 0.84
UMi   Bel31037   15 09 57.64 +67 22 49.2              21.364 0.032              20.346 0.029 4767  65 111 2.93 0.06 1.45 -2.34 0.41                                            
UMi   Bel20058   15 09 58.62 +67 16 19.8              17.006 0.004              15.614 0.004 4254  17  55 0.72 0.06 1.97 -1.51 0.11 -0.28 0.23            -0.19 0.13 -0.40 0.09
UMi   Bel30878   15 09 58.99 +67 17 49.9              21.141 0.024              20.262 0.027 5088  70 127 2.96 0.06 1.44 -1.88 0.31            +0.70 0.70                      
UMi   Bel20780   15 09 59.27 +67 12 17.0              20.925 0.027              20.094 0.033 5246  93 173 2.92 0.06 1.45 -1.16 0.27 +0.55 0.97                                 
UMi   Bel30923   15 09 59.62 +67 19 05.5              21.017 0.023              20.156 0.024 5157  71 131 2.93 0.06 1.45 -1.43 0.22                                  +0.64 0.42
UMi   Bel20115   15 10 01.56 +67 11 38.8              19.148 0.007              18.140 0.006 4779  36  74 2.00 0.05 1.67 -2.17 0.14                       +0.01 0.42           
UMi   Bel20117   15 10 01.72 +67 12 09.1              19.250 0.007              18.264 0.005 4845  57  76 2.06 0.05 1.65 -2.31 0.14 +1.12 0.26 +0.54 0.70            +0.20 0.76
UMi   Bel20413   15 10 03.20 +67 12 05.2              19.627 0.007              18.678 0.007 4970  73  85 2.26 0.05 1.61 -2.53 0.20            +1.07 0.34            +1.01 0.26
UMi   Bel20409   15 10 04.07 +67 11 45.6              20.202 0.011              19.286 0.011 5007  49  87 2.54 0.05 1.54 -2.46 0.27            +0.49 0.86                      
UMi   Bel30991   15 10 04.22 +67 21 03.8              20.614 0.014              19.723 0.018 5062  54  99 2.73 0.05 1.49 -1.90 0.20            +0.38 0.80 +0.83 0.82 +0.63 0.39
UMi   Bel21054   15 10 04.49 +67 16 34.7              20.598 0.015              19.685 0.016 5007  50  92 2.71 0.05 1.50 -1.68 0.16 +0.28 0.94 +0.29 0.40            -0.14 0.66
UMi   Bel30187   15 10 04.80 +67 21 47.1              18.800 0.005              17.737 0.005 4621  38  75 1.79 0.05 1.72 -1.98 0.12 +0.02 0.64 +0.52 0.17 +0.19 0.22 +0.08 0.26
UMi   Bel30535   15 10 04.85 +67 20 51.5              19.473 0.007              18.495 0.006 4849  36  76 2.17 0.05 1.63 -2.42 0.16            +0.37 0.31 +0.46 0.51 +0.28 0.48
UMi   Bel22810   15 10 04.91 +67 17 39.0              21.594 0.042              20.724 0.046 5122  96 200 3.16 0.06 1.39 -2.21 0.52                                            
UMi   Bel32612   15 10 05.29 +67 23 07.5              22.048 0.051              21.122 0.052 4985  97 198 3.31 0.07 1.36 -1.80 0.47                                            
UMi   Bel20829   15 10 05.66 +67 14 11.4              20.574 0.013              19.671 0.016 5047  48  92 2.71 0.05 1.50 -2.07 0.20            +1.06 0.26 +0.47 0.36           
UMi   Bel20966   15 10 06.61 +67 15 56.8              21.238 0.024              20.367 0.031 5127  75 138 3.01 0.06 1.43 -1.54 0.22            +0.93 0.35            +0.22 0.65
UMi   Bel30077   15 10 07.09 +67 22 53.3              17.967 0.004              16.843 0.004 4541  29  70 1.38 0.05 1.82 -2.93 0.12            +0.42 0.55 +0.02 0.47 +0.30 0.22
UMi   Bel30491   15 10 08.21 +67 19 25.3              19.554 0.007              18.597 0.007 4892  46  82 2.23 0.05 1.62 -2.34 0.16            +0.61 0.59 +0.40 0.23 +0.46 0.32
UMi   Bel31718   15 10 08.63 +67 18 00.8              21.789 0.042              21.036 0.054 5581 126 268 3.36 0.07 1.35 -1.03 0.35            +1.17 0.58            +0.95 0.68
UMi   Bel30142   15 10 08.74 +67 18 38.1              18.594 0.006              17.536 0.004 4649  31  74 1.71 0.05 1.74 -2.00 0.12 +0.41 0.32 +0.28 0.19 +0.12 0.22 -0.06 0.19
UMi   Bel22227   15 10 09.06 +67 15 16.1              21.679 0.036              20.849 0.044 5231 107 210 3.24 0.06 1.38 -1.48 0.29                                            
UMi   Bel20009   15 10 09.07 +67 12 52.1              16.821 0.004              15.427 0.003 4139  25  59 0.65 0.07 1.99 -2.12 0.11            +0.28 0.15 +0.20 0.14 -0.03 0.08
UMi   Bel20438   15 10 09.94 +67 13 21.1              19.526 0.008              18.565 0.008 4893  35  80 2.21 0.05 1.62 -1.93 0.13            -0.10 0.52 +0.04 0.30 -0.10 0.58
UMi   Bel20025   15 10 10.20 +67 10 37.6              17.806 0.004              16.679 0.003 4548  30  70 1.32 0.05 1.83 -2.49 0.12            +0.67 0.16 +0.32 0.51 +0.48 0.15
UMi   Bel21007   15 10 11.16 +67 16 14.4              21.205 0.023              20.367 0.030 5210  85 154 3.03 0.06 1.42 -3.03 0.68                                            
UMi   Bel22540   15 10 12.40 +67 16 32.4              22.017 0.060              21.154 0.059 5178 130 262 3.35 0.07 1.35 -1.29 0.28                                            
UMi   Pal119     15 10 12.67 +67 22 42.2              18.812 0.017              17.917 0.020 5052  55 122 2.00 0.06 1.67 -1.85 0.12 +0.47 0.36 +0.01 0.31 -0.43 0.27           
UMi   Bel30236   15 10 13.20 +67 23 16.5              18.766 0.005              17.713 0.006 4643  37  75 1.79 0.05 1.72 -2.31 0.12 +0.82 0.31 +0.67 0.18 -0.12 0.25 +0.19 0.14
UMi   Bel30934   15 10 14.28 +67 19 36.7              20.404 0.013              19.488 0.014 5004  45  87 2.62 0.05 1.52 -1.85 0.16            +0.84 0.28 +0.32 0.48 +0.58 0.30
UMi   Bel30999   15 10 14.85 +67 21 27.9              21.361 0.026              20.550 0.035 5335  82 164 3.12 0.06 1.40 -1.31 0.27                                            
UMi   Bel21200   15 10 15.73 +67 17 20.7              21.451 0.028              20.688 0.035 5518  97 198 3.21 0.06 1.38 -2.80 0.85                                            
UMi   Bel20119   15 10 16.96 +67 13 42.5              18.981 0.005              17.958 0.005 4724  32  76 1.91 0.05 1.69 -2.50 0.13                       +0.22 0.23           
UMi   Bel20854   15 10 18.25 +67 14 52.8              21.289 0.027              20.405 0.032 5075  77 142 3.02 0.06 1.43 -3.10 0.67                                            
UMi   Bel20519   15 10 19.89 +67 15 49.0              19.687 0.009              18.742 0.008 4934  39  85 2.29 0.05 1.60 -2.29 0.14                       +0.36 0.26           
UMi   Bel30562   15 10 20.20 +67 22 09.9              19.497 0.008              18.501 0.007 4801  32  73 2.16 0.05 1.63 -2.38 0.14            +0.77 0.24 -0.30 0.24 -0.15 0.79
UMi   Bel30168   15 10 21.61 +67 20 01.6              19.032 0.006              18.056 0.005 4862  35  82 1.99 0.05 1.67 -2.09 0.12            -0.00 0.32 -0.17 0.55 +0.12 0.28
UMi   Bel30164   15 10 21.78 +67 19 56.8              18.683 0.005              17.631 0.005 4682  32  74 1.75 0.05 1.73 -2.05 0.12            +0.20 0.17 +0.20 0.19 -0.03 0.14
UMi   Bel31011   15 10 22.42 +67 21 55.3              21.539 0.032              20.722 0.036 5261  95 198 3.19 0.06 1.39 -2.70 1.00                                            
UMi   Bel30927   15 10 23.30 +67 19 18.6              21.278 0.026              20.426 0.030 5180  84 153 3.05 0.06 1.42 -2.37 0.43                                            
UMi   Bel30178   15 10 23.95 +67 20 37.7              18.235 0.005              17.103 0.006 4541  28  69 1.48 0.05 1.79 -1.87 0.11 +0.10 0.35 +0.20 0.16 +0.15 0.15 -0.10 0.63
UMi   Bel30113   15 10 27.10 +67 24 35.8              16.971 0.005              15.607 0.006 4230  20  57 0.74 0.06 1.97 -2.09 0.11 +0.42 0.37 +0.09 0.67 +0.19 0.15 +0.00 0.09
UMi   Bel30563   15 10 28.04 +67 22 10.3              19.932 0.010              19.004 0.011 4971  43  85 2.41 0.05 1.57 -2.86 0.23                       +0.38 0.43           
UMi   Bel30572   15 10 29.08 +67 22 36.7              20.005 0.009              19.077 0.011 4963  41  84 2.44 0.05 1.56 -2.28 0.16            +0.48 0.65 +0.46 0.20 +0.53 0.37
Dra   1078910    17 17 49.45 +58 51 21.8 20.086 0.257 19.404 0.005 18.980 0.005 18.460 0.005 4960  39  88 1.88 0.06 1.70 -0.89 0.12 +0.85 0.21 +0.27 0.16 +0.93 0.19 +0.52 0.13
Dra   671435     17 18 50.76 +57 58 43.9 21.808 0.250 21.197 0.007 20.832 0.007 20.400 0.011 5384  49  95 2.75 0.06 1.49 -1.91 0.27            +0.62 0.73 +0.92 0.66           
Dra   682957     17 18 51.77 +57 59 36.6 21.067 0.253 20.499 0.005 20.148 0.006 19.690 0.007 5347  44  91 2.45 0.06 1.56 -1.68 0.20            +0.36 0.50                      
Dra   693767     17 18 52.80 +58 00 33.6 21.658 0.250 21.067 0.007 20.701 0.008 20.225 0.011 5237  42  76 2.65 0.06 1.51 -1.56 0.25 +0.75 0.96 +0.93 0.39 +0.30 0.36           
Dra   667675     17 18 53.47 +57 58 26.0 19.267 0.258 18.519 0.005 18.057 0.004 17.516 0.004 4851  29  85 1.45 0.06 1.80 -2.25 0.12 +0.41 0.70 +0.46 0.19 +0.11 0.16 -0.01 0.91
Dra   687869     17 18 53.77 +58 00 00.9 21.490 0.252 20.882 0.006 20.509 0.007 20.040 0.010 5239  38  78 2.58 0.06 1.53 -1.61 0.20                       +0.63 0.88 +0.82 0.41
Dra   686428     17 18 54.08 +57 59 53.9 22.557 0.242 22.017 0.011 21.691 0.014 21.268 0.021 5559  88 163 3.14 0.07 1.40 -1.84 0.78                                            
Dra   699941     17 18 55.37 +58 01 10.8 21.234 0.253 20.623 0.006 20.245 0.006 19.767 0.008 5194  51  89 2.46 0.06 1.56 -2.41 0.38            +1.12 0.43 +0.16 0.68           
Dra   682782     17 19 00.51 +57 59 35.8 20.454 0.257 19.787 0.005 19.373 0.005 18.862 0.005 5017  39  97 2.05 0.06 1.66 -1.83 0.14 +0.68 0.41 +0.31 0.31 -0.20 0.58 -0.03 0.42
Dra   646582     17 19 01.97 +57 56 51.4 20.941 0.255 20.304 0.005 19.908 0.006 19.405 0.007 5063  44 103 2.29 0.06 1.60 -2.05 0.17            +0.66 0.32 -0.27 0.40 +0.30 0.43
Dra   656590     17 19 02.06 +57 57 35.7 20.821 0.255 20.166 0.005 19.761 0.005 19.264 0.006 5072  42 104 2.23 0.06 1.62 -1.80 0.15 +1.00 0.40            -0.35 0.49           
Dra   621753     17 19 02.19 +57 55 02.2 21.627 0.252 21.022 0.006 20.655 0.007 20.202 0.010 5287  48  99 2.65 0.06 1.51 -2.00 0.27            +0.87 0.27                      
Dra   696195     17 19 03.09 +58 00 48.6 21.246 0.253 20.642 0.006 20.266 0.006 19.772 0.008 5138  42  99 2.45 0.06 1.56 -2.06 0.25                                  +0.32 0.76
Dra   624010     17 19 03.23 +57 55 12.6 21.786 0.250 21.173 0.007 20.800 0.008 20.341 0.011 5259  38  79 2.71 0.06 1.50 -1.40 0.20                       -0.55 0.63           
Dra   609154     17 19 05.57 +57 53 58.3 19.432 0.258 18.747 0.004 18.322 0.004 17.803 0.004 5023  34  83 1.62 0.06 1.76 -2.35 0.13            +0.72 0.20 +0.07 0.15 +0.51 0.19
Dra   692991     17 19 05.95 +58 00 28.7 19.978 0.257 19.346 0.005 18.959 0.005 18.482 0.005 5168  66 150 1.95 0.07 1.68 -2.48 0.17            +0.65 0.60 +0.62 0.48           
Dra   691432     17 19 07.73 +58 00 19.7 19.545 0.258 18.850 0.005 18.417 0.004 17.883 0.004 4955  34  83 1.63 0.06 1.76 -1.89 0.12            +0.47 0.17 +0.40 0.25 +0.13 0.39
Dra   659993     17 19 08.32 +57 57 50.6 19.027 0.258 18.333 0.005 17.903 0.004 17.381 0.004 4974  32  78 1.44 0.06 1.80 -2.62 0.13            +0.89 0.18 +0.35 0.15 +0.12 0.46
Dra   651015     17 19 09.85 +57 57 10.7 20.075 0.257 19.370 0.005 18.935 0.005 18.419 0.005 4958  35  90 1.85 0.06 1.70 -2.15 0.14                       +0.08 0.33 +0.24 0.32
Dra   649828     17 19 09.96 +57 57 05.7 21.915 0.248 21.396 0.008 21.075 0.009 20.633 0.013 5503  69 130 2.86 0.07 1.46 -1.56 0.35            +1.01 0.49                      
Dra   596848     17 19 10.51 +57 52 46.6 20.188 0.257 19.526 0.005 19.115 0.005 18.605 0.005 5029  38  90 1.95 0.06 1.68 -2.25 0.15                       -0.03 0.26           
Dra   678863     17 19 10.81 +57 59 17.4 18.072 0.260 17.017 0.005 16.357 0.005 15.653 0.003 4320  14  50 0.49 0.08 2.03 -1.93 0.11 -0.50 0.67 +0.21 0.13 -0.10 0.13 -0.08 0.10
Dra   640020     17 19 12.45 +57 56 23.0 19.529 0.258 18.840 0.005 18.411 0.004 17.879 0.004 4931  35  81 1.63 0.06 1.76 -1.66 0.12            -0.30 0.28 +0.10 0.22 -0.20 0.40
Dra   624765     17 19 12.76 +57 55 16.0 20.620 0.255 19.950 0.005 19.526 0.005 18.980 0.006 4873  34  81 2.06 0.06 1.65 -1.80 0.13            +0.17 0.34 -0.10 0.47           
Dra   594386     17 19 13.44 +57 52 33.4 18.300 0.260 17.303 0.005 16.685 0.004 16.025 0.003 4361  18  75 0.69 0.06 1.98 -1.70 0.11 +0.09 0.18 +0.18 0.11 -0.01 0.13 -0.01 0.09
Dra   646687     17 19 14.89 +57 56 51.8 19.424 0.258 18.703 0.005 18.249 0.004 17.682 0.004 4789  32  81 1.50 0.05 1.79 -2.39 0.12 +1.09 0.23 +0.53 0.23 -0.00 0.17           
Dra   586931     17 19 15.68 +57 51 49.4 21.554 0.250 20.962 0.007 20.598 0.008 20.130 0.011 5264  49  80 2.62 0.06 1.52 -2.73 0.52            +1.20 0.82                      
Dra   645619     17 19 15.89 +57 56 47.2 21.236 0.253 20.639 0.006 20.267 0.006 19.782 0.008 5187  44  93 2.46 0.06 1.56 -2.76 0.40                       +0.79 0.86           
Dra   679479     17 19 16.58 +57 59 20.2 20.729 0.255 20.067 0.005 19.662 0.005 19.173 0.006 5115  47 105 2.19 0.06 1.62 -1.83 0.16                       -0.41 0.54 +0.11 0.47
Dra   600435     17 19 17.24 +57 53 08.0 22.330 0.244 21.784 0.010 21.447 0.012 20.997 0.019 5417  66 124 3.01 0.06 1.43 -1.17 0.30                                            
Dra   615486     17 19 17.59 +57 54 32.2 18.767 0.258 17.915 0.005 17.384 0.004 16.781 0.003 4559  26  78 1.07 0.05 1.89 -1.86 0.11 +0.30 0.26 +0.07 0.13 -0.05 0.16 -0.10 0.16
Dra   622660     17 19 17.77 +57 55 06.3 20.399 0.257 19.838 0.005 19.483 0.005 18.994 0.006 5274  59 117 2.16 0.06 1.63 -2.02 0.17            +0.29 0.52 +0.99 0.34           
Dra   578941     17 19 18.62 +57 51 03.5 19.425 0.258 18.724 0.005 18.290 0.004 17.761 0.004 4929  31  77 1.58 0.06 1.77 -1.89 0.12            -0.01 0.91 -0.10 0.19 +0.05 0.21
Dra   684299     17 19 20.00 +57 59 43.2 19.042 0.258 18.234 0.005 17.731 0.004 17.148 0.003 4660  39  80 1.25 0.05 1.85 -2.12 0.12 +0.16 0.56 +0.41 0.15 +0.06 0.19 -0.00 0.14
Dra   629491     17 19 21.45 +57 55 37.6 19.312 0.258 18.607 0.005 18.158 0.004 17.580 0.004 4780  32  82 1.46 0.06 1.80 -1.96 0.12            +0.15 0.23 +0.10 0.20 -0.25 0.27
Dra   675714     17 19 22.01 +57 59 02.8 19.883 0.257 19.259 0.005 18.872 0.005 18.380 0.005 5155  60 137 1.90 0.06 1.69 -2.01 0.14            +0.40 0.32 +0.20 0.38 +0.22 0.51
Dra   604396     17 19 25.34 +57 53 31.2 20.837 0.255 20.227 0.005 19.845 0.006 19.345 0.007 5123  47 104 2.27 0.06 1.60 -2.38 0.23                       +0.57 0.52 +0.63 0.55
Dra   649829     17 19 25.65 +57 57 05.7 20.057 0.257 19.372 0.005 18.949 0.005 18.434 0.005 4973  38  86 1.87 0.06 1.70 -2.48 0.15            +0.56 0.40 +0.14 0.43 +0.34 0.47
Dra   672130     17 19 25.67 +57 58 47.1 21.639 0.250 21.027 0.007 20.655 0.007 20.201 0.010 5264  62 109 2.65 0.06 1.51 -2.05 0.38            +0.43 0.99            +1.19 0.59
Dra   697510     17 19 28.12 +58 00 56.3 21.599 0.252 20.982 0.006 20.602 0.007 20.124 0.010 5167  63 111 2.60 0.06 1.53 -1.52 0.23            -0.01 0.56 +0.70 0.74           
Dra   699211     17 19 28.45 +58 01 06.6 20.816 0.255 20.173 0.005 19.773 0.005 19.268 0.006 5036  61 103 2.23 0.06 1.62 -1.78 0.17                       +0.19 0.39           
Dra   562990     17 19 29.16 +57 49 26.3 21.500 0.252 20.923 0.007 20.569 0.008 20.109 0.011 5316  48  90 2.62 0.06 1.52 -2.30 0.37            +0.99 0.61 +0.58 0.78           
Dra   616100     17 19 29.66 +57 54 35.4 20.061 0.257 19.378 0.005 18.957 0.005 18.448 0.005 5021  41  86 1.88 0.06 1.70 -2.08 0.14            +0.32 0.63            -0.09 0.62
Dra   603461     17 19 30.74 +57 53 25.7 22.193 0.245 21.621 0.010 21.275 0.011 20.837 0.017 5428  76 122 2.94 0.06 1.45 -0.83 0.24            +0.78 0.54            +0.28 0.83
Dra   566808     17 19 33.76 +57 49 50.2 20.747 0.255 20.120 0.005 19.740 0.005 19.280 0.006 5224  50  92 2.27 0.06 1.61 -1.93 0.18 +0.69 0.68 +0.54 0.38 -0.11 0.60           
Dra   549817     17 19 34.66 +57 48 05.0 19.132 0.258 18.449 0.004 18.026 0.004 17.505 0.004 4957  35  81 1.50 0.06 1.79 -1.92 0.12            +0.47 0.18            +0.10 0.18
Dra   672036     17 19 35.45 +57 58 46.6 18.286 0.260 17.303 0.005 16.681 0.005 15.978 0.003 4361  22  50 0.64 0.07 1.99 -1.76 0.11 -0.19 0.44 -0.16 0.17 +0.03 0.14 -0.02 0.10
Dra   607928     17 19 35.72 +57 53 51.6 19.289 0.258 18.502 0.005 18.019 0.004 17.474 0.004 4765  35  81 1.42 0.06 1.81 -1.93 0.12 +0.16 0.43 +0.16 0.15 +0.02 0.25 -0.10 0.23
Dra   691377     17 19 35.84 +58 00 19.3 21.026 0.253 20.361 0.006 19.955 0.006 19.469 0.007 5080  50 102 2.32 0.06 1.59 -1.95 0.19            +0.77 0.28            -0.10 0.89
Dra   582637     17 19 36.30 +57 51 24.9 18.225 0.260 17.209 0.005 16.580 0.004 15.912 0.003 4369  20  75 0.64 0.06 1.99 -1.90 0.11 +0.31 0.19 +0.06 0.14 +0.16 0.14 +0.02 0.10
Dra   594533     17 19 38.43 +57 52 34.2 20.792 0.255 20.162 0.005 19.779 0.005 19.315 0.006 5221  56  88 2.28 0.06 1.60 -1.37 0.15                                  -0.17 0.52
Dra   580877     17 19 39.17 +57 51 14.7 21.569 0.250 20.996 0.007 20.650 0.007 20.214 0.011 5404  55  99 2.68 0.06 1.51 -1.08 0.18                       +0.79 0.90           
Dra   562020     17 19 41.01 +57 49 20.3 20.984 0.253 20.343 0.006 19.947 0.006 19.454 0.007 5101  47 103 2.31 0.06 1.60 -1.81 0.18                                  +0.34 0.44
Dra   591935     17 19 41.84 +57 52 19.2 17.700 0.260 16.733 0.005 16.131 0.004 15.479 0.003 4470  19  51 0.50 0.08 2.02 -2.50 0.11 +0.35 0.40 +0.53 0.15 +0.29 0.12 +0.26 0.10
Dra   711948     17 19 43.10 +58 02 29.1 21.909 0.248 21.326 0.008 20.963 0.009 20.487 0.013 5250  64  79 2.77 0.06 1.49 -1.51 0.30                                  +0.97 0.52
Dra   599328     17 19 43.15 +57 53 01.1 20.437 0.257 19.755 0.005 19.336 0.005 18.836 0.005 5022  47 102 2.05 0.06 1.66 -1.65 0.15 -0.01 0.51 +0.19 0.16 +0.34 0.98 -0.52 0.84
Dra   594635     17 19 43.19 +57 52 34.7 19.357 0.258 18.669 0.005 18.244 0.004 17.730 0.004 4999  39  86 1.59 0.06 1.77 -2.37 0.13 +0.53 0.63            +0.63 0.20           
Dra   705880     17 19 43.99 +58 01 47.1 21.518 0.252 20.919 0.006 20.546 0.007 20.056 0.010 5130  63 108 2.57 0.06 1.53 -1.77 0.25            +0.28 0.73            +0.14 0.86
Dra   592802     17 19 44.34 +57 52 24.3 21.886 0.248 21.307 0.008 20.951 0.009 20.489 0.013 5293  71 112 2.78 0.06 1.49 -1.40 0.31 +0.91 0.70                       +1.15 0.44
Dra   697805     17 19 44.35 +58 00 58.2 20.261 0.257 19.587 0.005 19.172 0.005 18.669 0.005 5035  50  92 1.98 0.06 1.67 -2.45 0.20            +0.93 0.29            +0.72 0.33
Dra   656889     17 19 44.73 +57 57 37.0 18.075 0.260 16.972 0.005 16.283 0.005 15.556 0.003 4184  15  52 0.42 0.08 2.04 -1.72 0.11 +0.06 0.18 -0.09 0.14 -0.02 0.12 -0.10 0.08
Dra   683599     17 19 46.75 +57 59 39.8 20.900 0.255 20.305 0.005 19.928 0.006 19.415 0.007 5081  48 103 2.29 0.06 1.60 -2.50 0.23            +0.60 0.72 +0.58 0.61           
Dra   686899     17 19 46.88 +57 59 56.0 20.111 0.257 19.413 0.005 18.982 0.005 18.459 0.005 4918  43  93 1.87 0.06 1.70 -2.07 0.13            +0.64 0.23 +0.25 0.36           
Dra   672646     17 19 46.93 +57 58 49.2 20.340 0.257 19.689 0.005 19.280 0.005 18.752 0.005 4979  44 102 2.00 0.06 1.67 -2.47 0.16            +0.31 0.94 +0.39 0.30 +0.28 0.57
Dra   579818     17 19 47.46 +57 51 08.6 21.904 0.248 21.316 0.008 20.961 0.009 20.522 0.013 5392  66 106 2.80 0.06 1.48 -1.92 0.53                                            
Dra   693961     17 19 47.58 +58 00 34.8 21.232 0.253 20.606 0.006 20.222 0.006 19.744 0.008 5178  45  94 2.44 0.06 1.56 -1.52 0.17 +0.91 0.45                       +0.26 0.44
Dra   554920     17 19 47.67 +57 48 36.6 18.124 0.260 17.080 0.005 16.423 0.005 15.706 0.003 4287  14  51 0.50 0.08 2.02 -2.04 0.11 +0.15 0.24 +0.03 0.15 +0.19 0.14 +0.00 0.09
Dra   676506     17 19 48.12 +57 59 06.3 20.775 0.255 20.128 0.005 19.730 0.005 19.237 0.006 5074  48 105 2.22 0.06 1.62 -1.61 0.14                                            
Dra   653168     17 19 48.86 +57 57 20.0 20.245 0.257 19.598 0.005 19.194 0.005 18.683 0.005 5054  40  93 1.99 0.06 1.67 -2.49 0.16            +0.71 0.37 -0.19 0.46 +0.82 0.26
Dra   692651     17 19 49.80 +58 00 26.6 19.759 0.258 19.069 0.005 18.638 0.004 18.105 0.004 4906  59  85 1.72 0.06 1.74 -2.72 0.16            +1.16 0.32                      
Dra   644069     17 19 50.03 +57 56 40.6 19.017 0.258 18.186 0.005 17.667 0.004 17.065 0.003 4592  27  79 1.19 0.05 1.86 -1.89 0.11 +0.04 0.38 -0.00 0.20 +0.04 0.14 -0.01 0.09
Dra   650922     17 19 50.11 +57 57 10.3 20.180 0.257 19.504 0.005 19.088 0.005 18.585 0.005 5036  40  91 1.95 0.06 1.68 -2.22 0.13            +0.39 0.38 -0.26 0.76           
Dra   620611     17 19 50.16 +57 54 57.1 21.204 0.253 20.609 0.006 20.236 0.006 19.743 0.008 5153  44 100 2.44 0.06 1.56 -1.67 0.16                       +0.83 0.36           
Dra   625650     17 19 50.27 +57 55 20.1 19.948 0.257 19.228 0.005 18.780 0.004 18.243 0.004 4853  29  80 1.75 0.06 1.73 -2.00 0.12 +0.28 0.51 +0.51 0.19 +0.22 0.17 +0.06 0.28
Dra   579071     17 19 50.69 +57 51 04.3 21.817 0.248 21.240 0.008 20.883 0.008 20.415 0.012 5265  66 110 2.74 0.06 1.49 -2.12 0.44 +1.20 0.66                       +1.20 0.41
Dra   654962     17 19 52.45 +57 57 28.1 20.210 0.257 19.542 0.005 19.125 0.005 18.599 0.005 4972  38  94 1.93 0.06 1.69 -3.09 0.21                       +0.58 0.39           
Dra   633721     17 19 52.54 +57 55 56.2 21.170 0.253 20.475 0.006 20.053 0.006 19.567 0.007 5045  42 101 2.35 0.06 1.59 -1.75 0.15                       -0.01 0.32           
Dra   684238     17 19 53.65 +57 59 42.9 21.708 0.250 21.129 0.007 20.775 0.008 20.321 0.011 5333  52  88 2.71 0.06 1.50 -2.14 0.36            +0.88 0.26                      
Dra   661699     17 19 53.66 +57 57 58.5 21.160 0.253 20.548 0.006 20.162 0.006 19.648 0.007 5068  41  99 2.38 0.06 1.58 -1.89 0.16            +0.34 0.42 +0.77 0.45 +0.64 0.29
Dra   687634     17 19 53.80 +57 59 59.6 20.182 0.257 19.523 0.005 19.114 0.005 18.606 0.005 5061  47  93 1.96 0.06 1.68 -1.27 0.12            +0.02 0.22 -0.74 0.44 -0.27 0.29
Dra   658627     17 19 54.18 +57 57 44.6 20.997 0.253 20.373 0.006 19.984 0.006 19.480 0.007 5081  45 102 2.32 0.06 1.59 -1.95 0.17                                            
Dra   678571     17 19 56.39 +57 59 16.0 19.152 0.258 18.360 0.005 17.870 0.004 17.307 0.004 4738  30  80 1.33 0.06 1.83 -1.94 0.12 +0.35 0.29 -0.33 0.32 +0.02 0.16 -0.20 0.13
Dra   598776     17 19 57.01 +57 52 57.8 19.219 0.258 18.500 0.005 18.056 0.004 17.530 0.004 4953  28  70 1.49 0.06 1.79 -2.20 0.12 +0.34 0.48 +0.49 0.18 +0.00 0.22 -0.12 0.55
Dra   622253     17 19 57.29 +57 55 04.6 19.107 0.258 18.223 0.005 17.679 0.004 17.086 0.003 4557  23  76 1.18 0.05 1.86 -1.31 0.11 -0.62 0.34 -0.24 0.14 -0.15 0.13 -0.18 0.09
Dra   701538     17 19 57.90 +58 01 20.0 19.391 0.258 18.674 0.005 18.218 0.004 17.644 0.004 4742  52  81 1.48 0.06 1.79 -3.00 0.16            +1.35 0.28 +1.04 0.61           
Dra   648189     17 19 57.91 +57 56 58.4 18.463 0.260 17.548 0.005 16.978 0.004 16.348 0.003 4509  24  78 0.86 0.05 1.94 -2.11 0.11            +0.30 0.13 +0.10 0.15 +0.10 0.10
Dra   664725     17 19 59.32 +57 58 12.3 21.432 0.252 20.849 0.006 20.483 0.007 19.993 0.010 5190  37  75 2.55 0.06 1.54 -3.28 0.69                                            
Dra   622573     17 19 59.73 +57 55 05.9 19.885 0.258 19.139 0.005 18.676 0.004 18.125 0.004 4785  34  80 1.68 0.06 1.74 -1.39 0.11 +0.02 0.36 -0.14 0.22 -0.16 0.20 -0.31 0.45
Dra   626612     17 20 00.49 +57 55 24.4 21.312 0.253 20.664 0.006 20.263 0.006 19.766 0.008 5060  45 101 2.43 0.06 1.57 -1.28 0.14            +0.32 0.29            -0.21 0.41
Dra   598573     17 20 00.52 +57 52 56.6 19.506 0.258 18.745 0.005 18.275 0.004 17.732 0.004 4775  29  82 1.53 0.06 1.78 -1.84 0.12            +0.39 0.15 +0.09 0.15 -0.32 0.22
Dra   599706     17 20 01.07 +57 53 03.5 22.379 0.244 21.827 0.011 21.495 0.013 21.076 0.020 5548  92 167 3.06 0.07 1.42 -1.39 0.40                                            
Dra   579749     17 20 01.87 +57 51 08.2 21.510 0.252 20.897 0.006 20.524 0.007 20.066 0.010 5249  52 111 2.59 0.06 1.53 -1.69 0.19            +0.94 0.34 -0.33 0.55           
Dra   583638     17 20 01.93 +57 51 30.4 19.437 0.258 18.688 0.005 18.225 0.004 17.684 0.004 4828  29  83 1.52 0.06 1.78 -2.18 0.12            +0.61 0.18 -0.07 0.17 +0.25 0.17
Dra   613610     17 20 01.97 +57 54 22.3 20.115 0.257 19.444 0.005 19.031 0.005 18.528 0.005 5035  42  97 1.93 0.06 1.69 -2.22 0.13 +0.79 0.42 +0.25 0.45 +0.30 0.14 +0.33 0.32
Dra   673042     17 20 02.29 +57 58 51.0 21.837 0.248 21.287 0.008 20.943 0.008 20.472 0.012 5309  56 104 2.77 0.06 1.49 -1.73 0.26                                  +0.43 0.81
Dra   714584     17 20 03.11 +58 02 46.9 19.536 0.258 18.800 0.005 18.339 0.004 17.779 0.004 4797  47  80 1.54 0.06 1.78 -1.98 0.13            +0.64 0.32 +0.10 0.70 +0.06 0.26
Dra   676918     17 20 03.97 +57 59 08.3 18.204 0.260 17.126 0.005 16.450 0.005 15.722 0.003 4239  17  52 0.48 0.08 2.03 -1.62 0.11 -0.13 0.20 -0.20 0.14 -0.09 0.13 -0.21 0.09
Dra   630851     17 20 04.03 +57 55 43.6 20.930 0.255 20.330 0.005 19.961 0.006 19.491 0.007 5247  45  83 2.35 0.06 1.59 -1.75 0.18            +0.37 0.38                      
Dra   645906     17 20 04.50 +57 56 48.5 21.626 0.250 21.039 0.007 20.677 0.008 20.208 0.011 5257  44  79 2.65 0.06 1.51 -2.22 0.31            +1.06 0.44                      
Dra   661691     17 20 05.64 +57 57 58.4 20.204 0.257 19.525 0.005 19.105 0.005 18.593 0.005 4997  42  89 1.94 0.06 1.68 -2.13 0.14            +0.62 0.24 +0.47 0.29           
Dra   660453     17 20 05.66 +57 57 52.8 18.421 0.260 17.469 0.005 16.877 0.004 16.230 0.003 4432  23  75 0.79 0.06 1.96 -1.91 0.11 +0.11 0.23 -0.04 0.15 +0.00 0.24 +0.05 0.09
Dra   640120     17 20 05.78 +57 56 23.4 17.787 0.260 16.891 0.005 16.318 0.005 15.635 0.003 4452  18  51 0.56 0.07 2.01 -2.17 0.11 +0.32 0.26 +0.48 0.13 +0.17 0.12 +0.18 0.08
Dra   709351     17 20 05.78 +58 02 11.0 21.101 0.253 20.467 0.006 20.074 0.006 19.578 0.007 5090  46 101 2.36 0.06 1.58 -2.81 0.48            +1.17 0.89                      
Dra   615648     17 20 06.25 +57 54 33.1 21.143 0.253 20.534 0.006 20.165 0.006 19.710 0.008 5296  43  86 2.45 0.06 1.56 -1.98 0.23            +0.60 0.45 +0.75 0.67           
Dra   595078     17 20 06.89 +57 52 37.1 18.854 0.258 17.996 0.005 17.468 0.004 16.886 0.003 4580  27  79 1.13 0.05 1.88 -1.88 0.11 +0.21 0.31 +0.44 0.13 +0.21 0.14 +0.09 0.09
Dra   713698     17 20 07.32 +58 02 40.6 22.201 0.245 21.627 0.009 21.281 0.010 20.854 0.016 5465  75 130 2.95 0.06 1.44 -1.35 0.48                                            
Dra   601168     17 20 07.40 +57 53 12.1 20.126 0.257 19.421 0.005 18.990 0.005 18.487 0.005 4976  35  87 1.90 0.06 1.69 -1.36 0.12            -0.05 0.19 -0.10 0.15 +0.13 0.16
Dra   615574     17 20 07.44 +57 54 32.7 19.384 0.258 18.621 0.005 18.149 0.004 17.600 0.004 4781  33  82 1.47 0.06 1.79 -1.88 0.12 +0.17 0.46 -0.06 0.24 +0.03 0.19           
Dra   644726     17 20 07.54 +57 56 43.4 20.945 0.255 20.316 0.005 19.924 0.006 19.421 0.007 5059  46 103 2.29 0.06 1.60 -2.20 0.18            +0.49 0.39            +0.97 0.26
Dra   608134     17 20 07.97 +57 53 52.7 20.543 0.255 19.889 0.005 19.487 0.005 18.997 0.006 5105  44 101 2.13 0.06 1.64 -1.71 0.13 +0.77 0.36 -0.43 0.85 +0.39 0.26 -0.00 0.18
Dra   709295     17 20 09.26 +58 02 10.6 22.342 0.244 21.791 0.010 21.448 0.012 20.981 0.019 5341  62 104 2.99 0.06 1.44 -1.74 0.66                                            
Dra   599726     17 20 09.47 +57 53 03.6 21.106 0.253 20.370 0.006 19.933 0.006 19.467 0.007 5049  43 100 2.31 0.06 1.60 -3.05 0.43            +1.34 0.60                      
Dra   601250     17 20 10.36 +57 53 12.5 19.405 0.258 18.646 0.005 18.177 0.004 17.629 0.004 4781  30  82 1.49 0.05 1.79 -1.86 0.12            +0.12 0.18 -0.38 0.23 -0.03 0.15
Dra   598732     17 20 10.84 +57 52 57.5 20.001 0.257 19.305 0.005 18.876 0.005 18.361 0.005 4976  40  84 1.84 0.06 1.71 -1.65 0.12            +0.04 0.47 +0.05 0.22 -0.24 0.21
Dra   641505     17 20 11.96 +57 56 29.2 20.150 0.257 19.471 0.005 19.057 0.005 18.570 0.005 5119  57 110 1.95 0.06 1.68 -1.92 0.19 +0.60 0.90                       -0.01 0.84
Dra   698084     17 20 12.20 +58 00 60.0 21.945 0.248 21.418 0.008 21.088 0.009 20.628 0.013 5387  56 107 2.85 0.07 1.47 -1.71 0.39                                            
Dra   609987     17 20 12.92 +57 54 03.1 19.987 0.257 19.281 0.005 18.847 0.005 18.335 0.005 4965  35  84 1.83 0.06 1.71 -1.84 0.12 +0.68 0.32 -0.05 0.37 -0.10 0.17 +0.02 0.27
Dra   592007     17 20 13.16 +57 52 19.6 20.042 0.257 19.338 0.005 18.905 0.005 18.392 0.005 4947  36  86 1.85 0.06 1.71 -1.64 0.12 +0.41 0.35 +0.21 0.18 -0.28 0.43 -0.68 0.56
Dra   588559     17 20 13.51 +57 51 59.3 18.432 0.260 17.499 0.005 16.919 0.004 16.283 0.003 4459  22  77 0.83 0.05 1.95 -1.95 0.11 -0.29 0.46 +0.22 0.13 -0.00 0.15 -0.00 0.09
Dra   632228     17 20 13.71 +57 55 49.9 20.192 0.257 19.524 0.005 19.111 0.005 18.602 0.005 5033  50  90 1.95 0.06 1.68 -2.33 0.16 +0.52 0.83 -0.00 0.41            +0.67 0.33
Dra   598094     17 20 13.83 +57 52 53.9 21.166 0.253 20.550 0.006 20.171 0.006 19.692 0.008 5188  41  89 2.42 0.06 1.57 -1.73 0.18            +0.46 0.35 +0.59 0.68 +0.20 0.61
Dra   693976     17 20 14.37 +58 00 34.9 19.530 0.258 18.784 0.005 18.309 0.004 17.713 0.004 4671  35  75 1.47 0.05 1.79 -2.31 0.12 +0.92 0.42 +1.08 0.16 +0.22 0.20 +0.40 0.51
Dra   615523     17 20 14.79 +57 54 32.5 20.248 0.257 19.638 0.005 19.269 0.004 18.817 0.005 5263  62 160 2.11 0.06 1.64 -1.31 0.12            -0.11 0.57 +0.25 0.29 +0.14 0.23
Dra   614672     17 20 15.72 +57 54 27.6 20.182 0.257 19.513 0.005 19.102 0.005 18.604 0.005 5050  46 100 1.96 0.06 1.68 -2.28 0.15            +0.71 0.24            +0.07 0.66
Dra   582554     17 20 15.74 +57 51 24.4 21.553 0.250 20.983 0.007 20.632 0.008 20.175 0.011 5339  56  88 2.65 0.06 1.52 -1.39 0.21                                            
Dra   598482     17 20 16.12 +57 52 56.1 18.318 0.260 17.421 0.005 16.859 0.004 16.224 0.003 4467  33  82 0.82 0.05 1.95 -2.95 0.12                       +0.16 0.20 +0.16 0.22
Dra   725755     17 20 16.16 +58 04 04.8 19.069 0.258 18.253 0.005 17.732 0.004 17.096 0.003 4498  47  71 1.17 0.05 1.87 -2.04 0.12            +0.28 0.17 -0.08 0.27 +0.09 0.12
Dra   555572     17 20 16.47 +57 48 40.4 19.961 0.257 19.276 0.005 18.852 0.005 18.335 0.005 4988  35  83 1.83 0.06 1.71 -2.18 0.13 +0.69 0.52 +0.20 0.20 +0.13 0.26 -0.00 0.19
Dra   660268     17 20 17.20 +57 57 51.8 21.123 0.253 20.586 0.006 20.253 0.006 19.798 0.008 5394  46  97 2.50 0.06 1.55 -1.93 0.24                       +0.30 0.57           
Dra   555353     17 20 17.40 +57 48 39.0 21.975 0.247 21.414 0.009 21.067 0.010 20.606 0.015 5344  56  98 2.83 0.07 1.47 -1.70 0.34 +1.08 0.85                                 
Dra   685207     17 20 17.95 +57 59 47.8 20.351 0.257 19.706 0.005 19.299 0.005 18.773 0.005 4999  43 101 2.01 0.06 1.67 -2.55 0.19                       +0.57 0.33           
Dra   700131     17 20 17.98 +58 01 11.8 19.316 0.258 18.586 0.005 18.122 0.004 17.536 0.004 4719  39  82 1.42 0.05 1.81 -2.02 0.12 +0.73 0.28            +0.06 0.18 +0.10 0.36
Dra   675624     17 20 19.20 +57 59 02.4 20.997 0.253 20.375 0.006 19.984 0.006 19.473 0.007 5051  40 101 2.31 0.06 1.60 -2.89 0.29                                            
Dra   581732     17 20 19.30 +57 51 19.6 20.268 0.257 19.594 0.005 19.182 0.005 18.690 0.005 5066  45 102 2.00 0.06 1.67 -1.97 0.13 +0.21 0.80            +0.18 0.34 +0.34 0.23
Dra   609853     17 20 19.62 +57 54 02.2 20.024 0.257 19.337 0.005 18.910 0.005 18.390 0.005 4961  40  86 1.85 0.06 1.71 -1.71 0.13            -0.39 0.59 -0.36 0.40           
Dra   672446     17 20 19.73 +57 58 48.4 21.413 0.252 20.802 0.006 20.419 0.006 19.920 0.008 5104  42 103 2.51 0.06 1.55 -2.92 0.42                                            
Dra   678881     17 20 19.92 +57 59 17.4 19.605 0.258 18.887 0.005 18.435 0.004 17.876 0.004 4807  32  80 1.59 0.06 1.77 -2.25 0.13            +0.48 0.32 -0.10 0.16 -0.11 0.22
Dra   574514     17 20 20.76 +57 50 36.5 20.945 0.253 20.301 0.006 19.907 0.006 19.426 0.007 5137  47 110 2.31 0.06 1.60 -1.75 0.15 +0.35 0.74 -0.17 0.81                      
Dra   589385     17 20 21.54 +57 52 04.2 20.924 0.253 20.302 0.006 19.923 0.006 19.457 0.007 5231  46  82 2.33 0.06 1.59 -2.13 0.21                                            
Dra   578065     17 20 22.65 +57 50 58.6 22.768 0.238 22.173 0.014 21.821 0.016 21.408 0.025 5534 102 152 3.19 0.07 1.39 -0.89 0.43                                            
Dra   706497     17 20 23.16 +58 01 51.3 22.160 0.245 21.591 0.009 21.240 0.010 20.778 0.016 5328  53  95 2.90 0.06 1.46 -2.45 0.98                                            
Dra   676871     17 20 23.62 +57 59 08.1 19.732 0.258 18.966 0.005 18.485 0.004 17.906 0.004 4666  33  75 1.56 0.06 1.77 -1.64 0.12 -0.13 0.98 -0.50 0.80 -0.27 0.70 -0.20 0.15
Dra   560839     17 20 23.71 +57 49 12.7 20.524 0.255 19.849 0.005 19.435 0.005 18.936 0.006 5032  44 111 2.09 0.06 1.65 -1.69 0.13 +0.13 0.57 -0.00 0.36 +0.03 0.38           
Dra   736955     17 20 23.72 +58 05 24.2 19.339 0.258 18.615 0.005 18.166 0.004 17.630 0.004 4896  40  84 1.51 0.06 1.78 -2.19 0.13            +0.32 0.30 -0.00 0.30 +0.08 0.16
Dra   608080     17 20 24.14 +57 53 52.4 20.247 0.257 19.583 0.005 19.167 0.005 18.640 0.005 4963  43  97 1.95 0.06 1.68 -2.02 0.14 +0.42 0.84 +0.56 0.25 -0.09 0.38 +0.47 0.24
Dra   640694     17 20 24.16 +57 56 25.9 19.259 0.258 18.511 0.005 18.048 0.004 17.505 0.004 4834  36  86 1.45 0.06 1.80 -1.84 0.12            -0.23 0.69 -0.01 0.13 +0.28 0.14
Dra   547190     17 20 24.38 +57 47 47.9 21.411 0.252 20.854 0.006 20.519 0.007 20.098 0.010 5501  76 108 2.64 0.06 1.52 -2.76 0.80                                            
Dra   650401     17 20 24.51 +57 57 08.2 19.188 0.258 18.379 0.005 17.880 0.004 17.316 0.004 4700  33  80 1.33 0.05 1.83 -1.85 0.12 -0.18 0.93 +0.22 0.19 -0.01 0.18 -0.01 0.15
Dra   555936     17 20 24.89 +57 48 42.8 20.358 0.257 19.708 0.005 19.310 0.005 18.829 0.005 5147  54 111 2.07 0.06 1.65 -1.93 0.15                                  +0.42 0.27
Dra   593161     17 20 24.95 +57 52 26.5 20.860 0.255 20.204 0.005 19.804 0.006 19.326 0.007 5137  50 112 2.27 0.06 1.61 -1.63 0.14 +0.23 0.86 -0.38 0.86 +0.23 0.51 +0.25 0.31
Dra   674130     17 20 26.65 +57 58 55.5 21.820 0.248 21.250 0.008 20.898 0.008 20.437 0.012 5318  50  98 2.76 0.06 1.49 -1.81 0.41                                            
Dra   602875     17 20 27.17 +57 53 22.1 22.015 0.247 21.447 0.009 21.093 0.010 20.617 0.015 5275  54  85 2.82 0.06 1.47 -2.16 0.52            +1.05 0.92                      
Dra   637383     17 20 27.23 +57 56 12.0 19.050 0.258 18.214 0.005 17.696 0.004 17.110 0.003 4625  33  81 1.22 0.05 1.85 -1.72 0.11 -0.00 0.38 -0.43 0.50 -0.10 0.15 -0.20 0.18
Dra   639896     17 20 27.24 +57 56 22.5 20.722 0.255 20.077 0.005 19.680 0.005 19.190 0.006 5106  46 114 2.21 0.06 1.62 -2.03 0.19                       -0.00 0.48           
Dra   598860     17 20 27.59 +57 52 58.3 18.994 0.258 18.286 0.005 17.841 0.004 17.286 0.004 4850  30  66 1.37 0.06 1.82 -2.09 0.12            +0.31 0.17 -0.13 0.20 -0.10 0.42
Dra   622813     17 20 28.54 +57 55 07.2 21.644 0.250 21.059 0.007 20.697 0.008 20.228 0.011 5270  40  79 2.66 0.06 1.51 -3.08 0.98                                            
Dra   592632     17 20 30.23 +57 52 23.3 20.480 0.255 19.849 0.005 19.455 0.005 18.953 0.006 5091  52 100 2.11 0.06 1.64 -3.34 0.50                                            
Dra   663255     17 20 30.40 +57 58 05.5 19.952 0.257 19.249 0.005 18.806 0.004 18.252 0.004 4824  35  79 1.75 0.06 1.73 -1.96 0.13            +0.23 0.31 -0.77 0.56 -0.30 0.37
Dra   660687     17 20 30.93 +57 57 53.8 20.239 0.257 19.569 0.005 19.148 0.005 18.611 0.005 4923  36  86 1.92 0.06 1.69 -2.06 0.15            +0.76 0.24 -0.06 0.48 +0.13 0.64
Dra   561581     17 20 31.18 +57 49 17.6 22.637 0.241 22.080 0.013 21.746 0.015 21.335 0.024 5590 106 170 3.17 0.07 1.39 -1.37 0.55                                            
Dra   577465     17 20 31.65 +57 50 55.1 18.935 0.258 18.113 0.005 17.602 0.004 17.020 0.003 4587  43  79 1.19 0.05 1.86 -1.90 0.11            +0.20 0.12 +0.06 0.17 -0.10 0.12
Dra   736224     17 20 32.08 +58 05 19.2 20.954 0.253 20.353 0.005 19.973 0.006 19.461 0.007 5088  55 102 2.31 0.06 1.60 -2.59 0.38                                            
Dra   739332     17 20 32.13 +58 05 40.0 19.862 0.257 19.222 0.005 18.820 0.004 18.301 0.004 5078  54  97 1.83 0.06 1.71 -2.43 0.18                       +0.67 0.55 +0.21 0.63
Dra   680986     17 20 33.68 +57 59 27.1 20.754 0.255 20.106 0.005 19.708 0.005 19.218 0.006 5090  50 116 2.22 0.06 1.62 -1.57 0.16 +0.33 0.83            +0.09 0.66 +0.06 0.43
Dra   554893     17 20 33.98 +57 48 36.5 20.910 0.253 20.284 0.006 19.900 0.006 19.423 0.007 5184  50  94 2.31 0.06 1.59 -2.10 0.20                                  +0.10 0.45
Dra   608891     17 20 34.07 +57 53 56.9 20.275 0.257 19.582 0.005 19.157 0.005 18.654 0.005 5022  40  91 1.97 0.06 1.68 -1.83 0.14            +0.33 0.32 -0.19 0.29           
Dra   604526     17 20 34.17 +57 53 32.0 18.380 0.260 17.367 0.005 16.741 0.004 16.081 0.003 4414  23  72 0.71 0.06 1.98 -1.58 0.11 -0.12 0.15 -0.09 0.15 -0.10 0.14 -0.10 0.11
Dra   664789     17 20 34.55 +57 58 12.6 19.341 0.258 18.655 0.004 18.232 0.004 17.725 0.004 5042  44  91 1.60 0.06 1.76 -2.09 0.13                                  -0.37 0.81
Dra   694563     17 20 34.65 +58 00 38.2 21.298 0.253 20.673 0.006 20.290 0.006 19.815 0.008 5179  38  99 2.47 0.06 1.56 -1.62 0.18            +0.30 0.50 -0.73 0.78           
Dra   634296     17 20 34.73 +57 55 58.9 22.199 0.245 21.640 0.009 21.301 0.010 20.871 0.016 5492  71 136 2.96 0.06 1.44 -1.25 0.45                                            
Dra   601509     17 20 35.49 +57 53 13.9 20.695 0.255 20.029 0.005 19.618 0.005 19.117 0.006 5025  47 104 2.16 0.06 1.63 -1.30 0.13 -0.10 0.80 +0.00 0.37 -0.21 0.19           
Dra   560804     17 20 35.60 +57 49 12.5 21.211 0.253 20.582 0.006 20.197 0.006 19.721 0.008 5167  51  91 2.43 0.06 1.57 -1.77 0.20 +1.13 0.51                       -0.05 0.96
Dra   718288     17 20 36.61 +58 03 13.2 21.471 0.252 20.915 0.006 20.567 0.007 20.091 0.010 5289  43 101 2.60 0.06 1.53 -1.80 0.24                       +0.40 0.37 +1.16 0.33
Dra   674194     17 20 36.85 +57 58 55.7 20.540 0.255 19.919 0.005 19.539 0.005 19.068 0.006 5225  55 105 2.18 0.06 1.63 -3.30 0.59                                            
Dra   677822     17 20 37.39 +57 59 12.6 18.006 0.260 16.921 0.005 16.246 0.005 15.538 0.003 4246  24  51 0.43 0.08 2.04 -2.37 0.11 +0.40 0.32 +0.25 0.18 -0.21 0.34 -0.13 0.10
Dra   625494     17 20 37.54 +57 55 19.3 20.370 0.257 19.696 0.005 19.283 0.005 18.791 0.005 5070  43  97 2.04 0.06 1.66 -1.88 0.14 +0.27 0.81 +0.27 0.39 -0.20 0.31           
Dra   634065     17 20 37.64 +57 55 57.8 21.504 0.252 20.913 0.006 20.539 0.007 20.034 0.010 5106  43  99 2.56 0.06 1.54 -2.20 0.35            +1.19 0.52                      
Dra   591502     17 20 37.66 +57 52 16.6 20.008 0.257 19.304 0.005 18.870 0.005 18.348 0.005 4934  38  89 1.82 0.06 1.71 -1.82 0.13                       -0.24 0.31 +0.05 0.43
Dra   618710     17 20 38.24 +57 54 48.3 20.083 0.257 19.391 0.005 18.966 0.005 18.459 0.005 5015  40  86 1.89 0.06 1.70 -1.76 0.14            -0.08 0.50 -0.68 0.51           
Dra   628341     17 20 38.32 +57 55 32.4 20.373 0.257 19.686 0.005 19.263 0.005 18.755 0.005 5002  40  98 2.00 0.06 1.67 -1.88 0.14 +0.47 0.67 -0.19 0.79 +0.56 0.37 -0.35 0.88
Dra   634007     17 20 39.18 +57 55 57.5 20.998 0.253 20.369 0.006 19.982 0.006 19.499 0.007 5147  45 106 2.34 0.06 1.59 -1.90 0.22                                            
Dra   711162     17 20 39.38 +58 02 23.6 19.436 0.258 18.664 0.005 18.191 0.004 17.656 0.004 4809  39  82 1.51 0.05 1.79 -1.93 0.12            +0.23 0.26            +0.17 0.23
Dra   701480     17 20 39.73 +58 01 19.7 21.671 0.250 21.096 0.007 20.749 0.007 20.317 0.011 5434  59 104 2.72 0.06 1.50 -1.88 0.37                                            
Dra   580987     17 20 39.83 +57 51 15.3 18.900 0.258 18.060 0.005 17.539 0.004 16.951 0.003 4624  30  79 1.15 0.05 1.87 -1.92 0.11 -0.25 0.71 +0.06 0.18 -0.26 0.24 +0.12 0.11
Dra   707848     17 20 39.85 +58 02 00.6 19.567 0.258 18.839 0.005 18.388 0.004 17.851 0.004 4859  33  82 1.60 0.06 1.76 -1.62 0.12 +0.30 0.18 +0.43 0.25 +0.20 0.14 +0.27 0.11
Dra   675114     17 20 39.87 +57 59 00.0 21.846 0.248 21.323 0.007 20.985 0.008 20.487 0.012 5255  44  78 2.77 0.06 1.49 -1.81 0.41                                            
Dra   602425     17 20 40.75 +57 53 19.3 19.842 0.257 19.219 0.005 18.836 0.004 18.361 0.005 5149  76 158 1.91 0.07 1.69 -3.02 0.25                                            
Dra   667609     17 20 41.05 +57 58 25.7 19.362 0.258 18.620 0.005 18.162 0.004 17.625 0.004 4844  42  81 1.50 0.06 1.79 -1.91 0.12            +0.30 0.40 +0.44 0.30 -0.09 0.27
Dra   682368     17 20 41.19 +57 59 33.8 20.871 0.255 20.244 0.005 19.854 0.005 19.358 0.006 5109  47 104 2.27 0.06 1.60 -2.73 0.35                       +0.43 0.85 +1.13 0.49
Dra   742216     17 20 41.35 +58 06 00.9 21.374 0.252 20.758 0.006 20.383 0.006 19.919 0.008 5242  62  98 2.53 0.06 1.54 -2.08 0.36                                            
Dra   601966     17 20 41.56 +57 53 16.6 19.556 0.258 18.859 0.005 18.430 0.004 17.917 0.004 5007  39  85 1.66 0.06 1.75 -1.86 0.12 +0.02 0.94 -0.00 0.27 -0.05 0.21           
Dra   597073     17 20 42.50 +57 52 47.8 20.680 0.255 20.030 0.005 19.634 0.005 19.158 0.006 5153  54  98 2.20 0.06 1.62 -1.57 0.16                                            
Dra   597940     17 20 42.53 +57 52 53.0 21.500 0.252 20.953 0.007 20.625 0.007 20.209 0.011 5545  79 120 2.69 0.06 1.50 -2.62 0.71                                            
Dra   694374     17 20 42.83 +58 00 37.2 20.506 0.255 19.952 0.005 19.613 0.005 19.168 0.006 5401  58 130 2.26 0.06 1.61 -1.87 0.16            +0.23 0.48 +0.31 0.37 +0.71 0.29
Dra   575526     17 20 43.36 +57 50 42.8 19.425 0.258 18.708 0.005 18.267 0.004 17.747 0.004 4967  35  76 1.58 0.06 1.77 -1.42 0.12 +0.15 0.40 +0.00 0.23 -0.17 0.20 -0.52 0.27
Dra   702704     17 20 44.39 +58 01 27.0 21.918 0.248 21.347 0.008 20.988 0.009 20.503 0.013 5231  38  76 2.77 0.06 1.49 -2.55 0.55                                            
Dra   621150     17 20 44.71 +57 54 59.5 19.798 0.258 19.057 0.005 18.617 0.004 18.147 0.004 5039  52 106 1.78 0.06 1.72 -1.37 0.12            -0.20 0.29 -0.65 0.31 -0.15 0.21
Dra   664035     17 20 44.74 +57 58 08.9 20.798 0.255 20.154 0.005 19.752 0.005 19.241 0.006 5021  39 101 2.21 0.06 1.62 -2.21 0.17            +0.99 0.28 +0.33 0.69           
Dra   614332     17 20 45.82 +57 54 25.9 21.239 0.252 20.660 0.006 20.306 0.006 19.852 0.008 5336  48  91 2.51 0.06 1.55 -2.10 0.37                                            
Dra   678001     17 20 46.53 +57 59 13.4 22.398 0.244 21.812 0.010 21.454 0.011 21.003 0.017 5358  54 103 3.00 0.06 1.43 -1.06 0.27            +0.78 0.58 +0.65 0.94           
Dra   639307     17 20 46.92 +57 56 20.0 21.857 0.248 21.279 0.008 20.924 0.008 20.465 0.012 5329  54 102 2.77 0.06 1.49 -1.57 0.32 +1.08 0.83 +1.35 0.51            +1.06 0.63
Dra   651950     17 20 47.38 +57 57 14.7 21.406 0.252 20.800 0.006 20.427 0.006 19.951 0.008 5214  35  78 2.54 0.06 1.54 -2.35 0.36                                            
Dra   683422     17 20 47.47 +57 59 38.9 22.770 0.239 22.199 0.013 21.847 0.015 21.391 0.024 5297  86 154 3.16 0.06 1.39 -2.34 0.95                                            
Dra   611012     17 20 47.55 +57 54 08.5 19.561 0.258 18.847 0.005 18.408 0.004 17.895 0.004 4974  37  77 1.64 0.06 1.75 -1.85 0.13            +0.29 0.25 -0.31 0.55 +0.48 0.17
Dra   603233     17 20 47.76 +57 53 24.2 20.404 0.257 19.721 0.005 19.300 0.005 18.794 0.005 5011  55 100 2.02 0.06 1.66 -2.06 0.19                       +0.29 0.90           
Dra   585011     17 20 47.90 +57 51 38.1 20.351 0.257 19.631 0.005 19.189 0.005 18.670 0.005 4907  36  87 1.94 0.06 1.68 -1.33 0.12            +0.08 0.23            -0.23 0.17
Dra   677810     17 20 48.15 +57 59 12.5 21.532 0.252 20.929 0.006 20.557 0.007 20.083 0.010 5219  38  76 2.59 0.06 1.53 -1.64 0.22                       +0.12 0.62 +0.09 0.75
Dra   628023     17 20 48.40 +57 55 31.0 21.257 0.253 20.660 0.006 20.296 0.006 19.840 0.008 5305  49  87 2.50 0.06 1.55 -1.89 0.36                                            
Dra   657658     17 20 48.43 +57 57 40.4 21.982 0.248 21.390 0.008 21.022 0.009 20.543 0.013 5223  36  76 2.78 0.06 1.48 -1.47 0.28 +1.18 0.74 +0.49 0.67            +0.88 0.54
Dra   651941     17 20 48.74 +57 57 14.7 20.559 0.255 19.891 0.005 19.481 0.005 18.982 0.006 5017  40 102 2.11 0.06 1.64 -1.98 0.14 +0.74 0.54 +0.80 0.17 +0.58 0.22 +0.43 0.94
Dra   575827     17 20 49.10 +57 50 44.7 21.491 0.252 20.870 0.006 20.493 0.007 20.036 0.010 5241  52 115 2.58 0.06 1.53 -1.49 0.21            +0.62 0.45 +1.09 0.55           
Dra   650891     17 20 49.73 +57 57 10.2 20.824 0.255 20.184 0.005 19.792 0.005 19.311 0.006 5141  44 106 2.26 0.06 1.61 -2.23 0.19            +0.76 0.45 +0.20 0.20           
Dra   731871     17 20 50.97 +58 04 49.3 20.325 0.257 19.647 0.005 19.234 0.005 18.746 0.005 5082  47 100 2.02 0.06 1.66 -2.06 0.17 +0.69 0.65 +0.31 0.46 -0.45 0.86 +0.03 0.67
Dra   739413     17 20 51.33 +58 05 40.5 20.655 0.255 20.091 0.005 19.740 0.005 19.268 0.006 5321  59  99 2.27 0.06 1.60 -1.73 0.19 +0.49 0.79 +0.14 0.69                      
Dra   683649     17 20 51.58 +57 59 40.0 21.740 0.250 21.153 0.007 20.788 0.008 20.307 0.011 5221  36  74 2.69 0.06 1.51 -1.42 0.23 +0.53 0.93 +0.43 0.55                      
Dra   685215     17 20 52.05 +57 59 47.9 18.365 0.260 17.373 0.005 16.756 0.004 16.093 0.003 4374  19  73 0.71 0.06 1.97 -1.75 0.11 +0.28 0.20 +0.08 0.21 +0.11 0.14 +0.00 0.09
Dra   676022     17 20 52.81 +57 59 04.2 20.877 0.255 20.251 0.005 19.860 0.005 19.358 0.006 5075  44 104 2.27 0.06 1.61 -2.10 0.18 +0.85 0.75 +0.98 0.28            +0.91 0.29
Dra   634082     17 20 52.97 +57 55 57.9 18.250 0.260 17.109 0.006 16.394 0.005 15.643 0.003 3840  15  56 0.41 0.09 2.05 -1.31 0.11                       -0.60 0.15           
Dra   639473     17 20 53.42 +57 56 20.7 20.641 0.255 19.975 0.005 19.565 0.005 19.066 0.006 5049  44 105 2.14 0.06 1.64 -1.77 0.14            -0.00 0.50 -0.11 0.35           
Dra   664799     17 20 53.71 +57 58 12.6 18.807 0.260 17.939 0.005 17.396 0.004 16.773 0.003 4539  23  78 1.04 0.05 1.90 -1.77 0.11 +0.02 0.28 +0.16 0.12 -0.09 0.36 +0.00 0.10
Dra   649775     17 20 54.04 +57 57 05.4 20.739 0.255 20.105 0.005 19.709 0.005 19.197 0.006 5036  42 104 2.20 0.06 1.62 -3.09 0.33                                  +0.89 0.92
Dra   680885     17 20 54.37 +57 59 26.6 21.060 0.253 20.435 0.006 20.046 0.006 19.544 0.007 5082  41 101 2.35 0.06 1.59 -1.66 0.17                       +0.52 0.68           
Dra   712919     17 20 56.57 +58 02 35.1 19.730 0.258 19.010 0.005 18.561 0.004 18.017 0.004 4843  33  80 1.66 0.06 1.75 -2.24 0.13 +0.67 0.41 +0.26 0.30 +0.00 0.42 +0.47 0.18
Dra   588255     17 20 56.65 +57 51 57.4 19.212 0.258 18.463 0.005 18.000 0.004 17.458 0.004 4845  45  80 1.43 0.06 1.80 -1.86 0.12            +0.26 0.24 +0.09 0.31 +0.24 0.18
Dra   574022     17 20 57.00 +57 50 33.7 20.169 0.257 19.479 0.005 19.055 0.005 18.546 0.005 5012  42  88 1.92 0.06 1.69 -2.13 0.16 +0.69 0.70 +0.29 0.59 -0.10 0.81 +0.31 0.45
Dra   564101     17 20 57.06 +57 49 33.1 21.055 0.253 20.414 0.006 20.018 0.006 19.528 0.007 5102  65 102 2.34 0.06 1.59 -2.57 0.57                                            
Dra   587586     17 20 57.41 +57 51 53.4 21.290 0.252 20.683 0.006 20.312 0.006 19.846 0.008 5252  43  85 2.50 0.06 1.55 -1.87 0.30                                  +0.76 0.60
Dra   682960     17 20 58.41 +57 59 36.7 20.268 0.257 19.594 0.005 19.173 0.005 18.646 0.005 4953  35  88 1.95 0.06 1.68 -2.33 0.17            +0.48 0.46 +0.03 0.47           
Dra   578724     17 20 58.47 +57 51 02.4 20.543 0.255 19.881 0.005 19.475 0.005 18.979 0.006 5065  49 108 2.11 0.06 1.64 -1.74 0.16 +0.66 0.58                                 
Dra   642528     17 20 59.76 +57 56 33.8 21.791 0.250 21.215 0.007 20.865 0.008 20.422 0.012 5389  53 101 2.76 0.06 1.49 -1.45 0.27 +1.09 0.62                                 
Dra   678244     17 21 00.48 +57 59 14.4 21.340 0.252 20.717 0.006 20.331 0.006 19.836 0.008 5104  46 103 2.47 0.06 1.56 -2.98 0.59                                            
Dra   562166     17 21 00.58 +57 49 21.2 19.221 0.258 18.447 0.005 17.967 0.004 17.408 0.004 4751  41  81 1.38 0.05 1.82 -2.24 0.13                       -0.03 0.26 +0.47 0.18
Dra   658370     17 21 01.25 +57 57 43.5 19.531 0.258 18.715 0.005 18.208 0.004 17.626 0.004 4622  28  74 1.42 0.05 1.81 -1.79 0.12            +0.19 0.17 -0.20 0.32 -0.20 0.19
Dra   568422     17 21 02.85 +57 50 00.1 19.554 0.258 18.825 0.005 18.373 0.004 17.835 0.004 4878  41  82 1.59 0.06 1.77 -2.19 0.14                                  -0.14 0.69
Dra   625238     17 21 03.62 +57 55 18.2 22.176 0.247 21.593 0.009 21.235 0.010 20.779 0.015 5329  51  93 2.90 0.06 1.46 -1.16 0.27                                            
Dra   619087     17 21 03.75 +57 54 50.1 21.087 0.253 20.460 0.006 20.076 0.006 19.600 0.007 5179  50  95 2.38 0.06 1.58 -1.61 0.20            +0.33 0.50 -0.30 0.48 +0.10 0.66
Dra   711070     17 21 04.42 +58 02 23.1 21.750 0.250 21.203 0.007 20.863 0.008 20.404 0.012 5372  59  97 2.75 0.06 1.49 -1.56 0.37                                            
Dra   602750     17 21 04.66 +57 53 21.3 20.920 0.253 20.292 0.006 19.906 0.006 19.426 0.007 5166  46 100 2.31 0.06 1.60 -3.41 0.58                       +0.88 0.74           
Dra   668951     17 21 06.21 +57 58 32.3 21.834 0.250 21.212 0.007 20.838 0.008 20.392 0.011 5294  52 103 2.73 0.06 1.50 -1.01 0.21                                            
Dra   583967     17 21 07.00 +57 51 32.2 20.224 0.257 19.596 0.005 19.209 0.005 18.726 0.005 5203  62 130 2.04 0.06 1.66 -2.66 0.28                       +1.05 0.42           
Dra   624539     17 21 13.31 +57 55 15.0 21.096 0.253 20.443 0.006 20.043 0.006 19.556 0.007 5101  45 102 2.35 0.06 1.59 -2.64 0.36            +1.34 0.43                      
Dra   648945     17 21 13.44 +57 57 01.6 22.380 0.244 21.810 0.010 21.457 0.011 20.992 0.017 5322  56  94 2.99 0.06 1.44 -1.99 0.64                                            
Dra   596707     17 21 13.82 +57 52 45.8 19.598 0.258 18.848 0.005 18.385 0.004 17.842 0.004 4820  40  81 1.58 0.06 1.77 -1.93 0.13 +0.41 0.47 -0.23 0.61 -0.07 0.48 -0.49 0.72
Dra   590455     17 21 14.68 +57 52 10.3 18.812 0.258 17.951 0.005 17.421 0.004 16.836 0.003 4573  30  79 1.11 0.05 1.88 -2.68 0.12 +0.66 0.55 +0.82 0.17 -0.02 0.25 +0.44 0.15
Dra   583164     17 21 17.29 +57 51 27.8 21.462 0.252 20.860 0.006 20.508 0.007 20.111 0.010 5510  84 111 2.65 0.06 1.52 -2.03 0.53                                  +0.89 0.94
Dra   598825     17 21 17.94 +57 52 58.1 21.498 0.252 20.910 0.006 20.550 0.007 20.090 0.010 5292  53  95 2.61 0.06 1.53 -2.05 0.41                                            
Dra   609387     17 21 18.11 +57 53 59.4 21.852 0.248 21.300 0.008 20.954 0.009 20.479 0.013 5279  60 112 2.77 0.06 1.49 -1.49 0.31                                            
Dra   581915     17 21 20.24 +57 51 20.7 21.220 0.253 20.578 0.006 20.183 0.006 19.699 0.008 5128  58 102 2.42 0.06 1.57 -1.79 0.24            +0.79 0.47                      
Dra   641644     17 21 20.37 +57 56 29.8 22.557 0.242 21.999 0.012 21.649 0.014 21.173 0.021 5251  84 137 3.06 0.06 1.42 -2.23 0.94                                            
Dra   647035     17 21 21.10 +57 56 53.4 20.439 0.257 19.651 0.005 19.170 0.005 18.637 0.005 4765  40  76 1.88 0.06 1.70 -1.82 0.13            -0.52 0.99 +0.69 0.70 -0.77 0.96
Dra   697388     17 21 21.32 +58 00 55.6 21.624 0.250 21.038 0.007 20.673 0.008 20.190 0.011 5221  73  74 2.64 0.06 1.52 -2.06 0.55                                            
Dra   709999     17 21 22.26 +58 02 15.5 19.675 0.258 18.943 0.005 18.486 0.004 17.934 0.004 4847  61  79 1.61 0.06 1.76 -2.09 0.14                                  +0.26 0.20
Dra   468726     17 21 23.59 +57 36 37.0 20.959 0.255 20.286 0.005 19.862 0.006 19.323 0.007 4886  48  80 2.21 0.06 1.62 -1.05 0.13                       +0.64 0.75           
Dra   593365     17 21 24.36 +57 52 27.6 21.599 0.250 21.005 0.007 20.636 0.008 20.158 0.011 5224  46  75 2.62 0.06 1.52 -1.33 0.26                                            
Dra   612220     17 21 27.08 +57 54 15.0 20.835 0.255 20.196 0.005 19.800 0.005 19.301 0.006 5088  53 105 2.25 0.06 1.61 -2.20 0.24                                            
Dra   611455     17 21 29.75 +57 54 11.1 21.629 0.250 21.033 0.007 20.666 0.008 20.194 0.011 5239  44  77 2.64 0.06 1.52 -2.00 0.47                                            
Dra   596344     17 21 30.07 +57 52 43.7 21.808 0.250 21.202 0.007 20.832 0.008 20.370 0.012 5267  53  80 2.72 0.06 1.50 -2.10 0.66                                            
Dra   626614     17 21 31.13 +57 55 24.4 21.043 0.253 20.398 0.006 20.003 0.006 19.520 0.007 5112  51 101 2.34 0.06 1.59 -2.15 0.27                                            
Dra   674284     17 21 33.06 +57 58 56.1 20.713 0.255 20.053 0.005 19.652 0.005 19.174 0.006 5139  44 106 2.20 0.06 1.62 -1.99 0.16            +0.24 0.56                      
Dra   669982     17 21 36.78 +57 58 37.1 19.566 0.258 18.874 0.005 18.443 0.004 17.913 0.004 4992  34  81 1.64 0.06 1.75 -2.18 0.12            +0.67 0.21 +0.03 0.33 +0.37 0.21
Dra   696811     17 21 37.76 +58 00 52.3 19.562 0.258 18.843 0.005 18.392 0.004 17.835 0.004 4821  53  81 1.57 0.06 1.77 -2.32 0.15            +0.45 0.44                      
Dra   661010     17 21 38.99 +57 57 55.3 20.858 0.255 20.189 0.005 19.775 0.005 19.267 0.006 5001  43 100 2.22 0.06 1.62 -1.78 0.14 +0.72 0.56 -0.04 0.55 +0.00 0.37 -0.14 0.50
Dra   632468     17 21 41.78 +57 55 50.8 19.691 0.258 18.977 0.005 18.534 0.004 17.998 0.004 4898  35  90 1.66 0.06 1.75 -2.29 0.12            +0.56 0.21 +0.31 0.21 +0.32 0.30
Dra   441115     17 21 42.57 +57 32 57.9 20.618 0.255 19.971 0.005 19.572 0.005 19.079 0.006 5080  50 108 2.16 0.06 1.63 -2.10 0.16            +0.76 0.31 +0.20 0.24           
Dra   651479     17 21 43.70 +57 57 12.7 18.081 0.260 17.145 0.005 16.565 0.004 15.929 0.003 4465  29  85 0.70 0.06 1.98 -2.93 0.12 +0.19 0.72 +0.78 0.17 +0.26 0.17 +0.02 0.26
Dra   637985     17 21 44.88 +57 56 14.5 22.555 0.242 21.935 0.011 21.567 0.012 21.144 0.019 5409  64 118 3.07 0.06 1.42 -0.93 0.26                                            
Dra   617631     17 21 47.51 +57 54 43.2 22.366 0.244 21.747 0.010 21.372 0.011 20.918 0.017 5237  62 120 2.95 0.06 1.44 -2.28 0.70                                            
Dra   605411     17 21 49.17 +57 53 37.2 19.278 0.258 18.461 0.005 17.957 0.004 17.390 0.004 4663  27  81 1.35 0.05 1.82 -1.71 0.11 +0.19 0.29 +0.23 0.15 +0.00 0.16 +0.03 0.12
Dra   433412     17 21 49.72 +57 31 59.1 21.890 0.249 21.409 0.008 21.113 0.010 20.696 0.015 5663 102 182 2.92 0.07 1.45 -1.16 0.29                                            
Dra   665767     17 21 49.93 +57 58 17.2 20.665 0.255 19.999 0.005 19.592 0.005 19.102 0.006 5094  47 114 2.17 0.06 1.63 -1.88 0.15                       -0.29 0.51           
Dra   616674     17 21 50.92 +57 54 38.3 20.383 0.257 19.689 0.005 19.262 0.005 18.750 0.005 4990  36  91 2.00 0.06 1.67 -1.94 0.14            +0.44 0.26 +0.19 0.29           
Dra   653443     17 21 51.17 +57 57 21.2 22.183 0.247 21.583 0.009 21.216 0.010 20.754 0.015 5278  47  84 2.88 0.06 1.46 -1.64 0.39            +1.34 0.43                      
Dra   595039     17 21 52.46 +57 52 36.9 18.914 0.258 18.099 0.005 17.596 0.004 17.026 0.003 4688  28  78 1.21 0.05 1.86 -2.44 0.12            +0.29 0.26 +0.09 0.17 -0.01 0.62
Dra   654650     17 21 54.59 +57 57 26.7 21.232 0.253 20.642 0.006 20.279 0.006 19.812 0.008 5278  45  85 2.49 0.06 1.55 -2.36 0.37                                            
Dra   648419     17 21 55.20 +57 56 59.4 20.234 0.257 19.540 0.005 19.124 0.004 18.659 0.005 5098  58 125 2.01 0.06 1.67 -2.97 0.23                       +0.22 0.69           
Dra   579860     17 21 56.25 +57 51 08.9 21.245 0.253 20.600 0.006 20.213 0.006 19.763 0.008 5250  43  83 2.46 0.06 1.56 -1.49 0.17 +0.49 0.69            -0.25 0.57           
Dra   682409     17 21 56.94 +57 59 33.9 18.781 0.260 17.900 0.005 17.351 0.004 16.731 0.003 4535  36  78 1.02 0.05 1.90 -1.81 0.11 +0.24 0.26 +0.11 0.36 +0.09 0.15           
Dra   700252     17 21 57.72 +58 01 12.6 21.153 0.253 20.569 0.005 20.211 0.006 19.752 0.007 5286 123  88 2.47 0.06 1.56 -1.15 0.28            -0.11 0.95                      
Dra   635568     17 21 58.20 +57 56 04.2 18.191 0.260 17.163 0.005 16.515 0.005 15.803 0.003 4311  16  51 0.55 0.07 2.01 -2.73 0.11            +0.40 0.24 +0.19 0.30 -0.07 0.21
Dra   602348     17 21 58.45 +57 53 18.8 21.436 0.252 20.827 0.006 20.456 0.007 19.999 0.010 5270  45  98 2.57 0.06 1.54 -1.98 0.28                                            
Dra   633114     17 22 00.95 +57 55 53.7 19.200 0.258 18.498 0.005 18.062 0.004 17.534 0.004 4955  32  72 1.49 0.06 1.79 -2.34 0.13            +0.58 0.23            -0.17 0.64
Dra   625253     17 22 03.26 +57 55 18.3 21.251 0.253 20.564 0.006 20.148 0.006 19.670 0.007 5075  45 100 2.40 0.06 1.57 -3.60 0.90                                            
Dra   570658     17 22 05.69 +57 50 13.2 21.510 0.252 20.855 0.006 20.455 0.007 19.977 0.010 5110  49 102 2.53 0.06 1.54 -1.60 0.19                                            
Dra   583728     17 22 08.74 +57 51 30.8 21.607 0.250 21.049 0.007 20.689 0.008 20.171 0.011 5106  49  98 2.61 0.06 1.52 -1.91 0.30                                            
Dra   608215     17 22 10.90 +57 53 53.0 21.407 0.252 20.757 0.006 20.361 0.006 19.887 0.008 5157  39  73 2.50 0.06 1.55 -1.54 0.22                                            
Dra   559503     17 22 12.48 +57 49 04.2 21.014 0.253 20.454 0.005 20.099 0.006 19.607 0.007 5228  44  83 2.40 0.06 1.58 -1.72 0.23                                  +0.52 0.48
Dra   600223     17 22 13.63 +57 53 06.5 18.198 0.260 17.185 0.005 16.554 0.005 15.874 0.003 4369  12  50 0.61 0.07 2.00 -2.16 0.11 -0.35 0.87 +0.30 0.13 +0.01 0.24 +0.04 0.11
Dra   717289     17 22 21.64 +58 03 06.6 21.373 0.252 20.811 0.006 20.461 0.007 19.994 0.010 5303  44  87 2.57 0.06 1.53 -2.52 0.33                       +0.78 0.67           
Dra   706039     17 22 24.13 +58 01 48.1 21.673 0.250 21.100 0.007 20.743 0.008 20.265 0.011 5257  41  78 2.67 0.06 1.51 -2.18 0.29                       +0.53 0.76 +0.87 0.50
Dra   734925     17 22 29.18 +58 05 10.2 20.417 0.257 19.740 0.005 19.321 0.005 18.808 0.005 5007  45  93 2.02 0.06 1.66 -2.22 0.16            +0.93 0.26            +0.50 0.38
Dra   716868     17 22 36.47 +58 03 03.5 20.222 0.257 19.531 0.005 19.103 0.005 18.583 0.005 4945  42  95 1.92 0.06 1.69 -2.27 0.14            +0.85 0.23 +0.63 0.29 -0.01 0.56
Dra   684746     17 22 38.20 +57 59 45.5 22.412 0.244 21.812 0.010 21.452 0.012 21.017 0.019 5389  63 115 3.01 0.07 1.43 -2.10 0.56                                            
Dra   655556     17 22 43.67 +57 57 30.8 19.423 0.258 18.691 0.005 18.239 0.004 17.705 0.004 4852  31  91 1.54 0.06 1.78 -1.71 0.12 -0.07 0.72 +0.07 0.14 -0.13 0.14 -0.15 0.16
Dra   623752     17 22 46.21 +57 55 11.3 21.441 0.252 20.725 0.006 20.290 0.006 19.790 0.008 4959  39  84 2.42 0.06 1.57 -2.26 0.22                       +0.67 0.50           
Dra   644733     17 22 48.58 +57 56 43.4 22.175 0.247 21.592 0.009 21.235 0.010 20.782 0.016 5339  53  97 2.90 0.06 1.45 -2.54 0.62                                            
Dra   598401     17 22 52.47 +57 52 55.6 22.836 0.239 22.259 0.014 21.912 0.017 21.488 0.027 5495  81 144 3.22 0.07 1.38 -2.00 0.79                                            
Dra   629966     17 23 02.45 +57 55 39.8 21.448 0.252 20.825 0.006 20.446 0.007 19.983 0.010 5233  42  79 2.55 0.06 1.54 -3.12 0.86            +1.38 0.87                      
Dra   620075     17 23 21.46 +57 54 54.7 20.822 0.255 20.171 0.005 19.765 0.005 19.250 0.006 5013  48 101 2.21 0.06 1.62 -2.05 0.18            +0.37 0.44 +0.35 0.64           


==> table_hrscompare.dat <==
Title: Multi-Element Abundance Measurements from Medium-Resolution
       Spectra. II. Catalog of Stars in Milky Way Dwarf Satellite
       Galaxies
Authors: Kirby, E. N., Guhathakurta, P., Simon, J. D., Geha, M. C., Rockosi,
         C. M., Sneden, C., Cohen, J. G., Sohn, S. T., Majewski, S. R., and
         Siegel, M.
Table: Comparison Between High-Resolution and DEIMOS Abundances
================================================================================
Byte-by-byte Description of file: table_hrscompare.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 14 A14    ---     System  Celestial body in which the star is found
  16- 28 A13    ---     Name    Name of the star
  30- 54 A25    ---     Ref     Reference for high-resolution measurements
  56- 57 I2     h       RAh     Hour of Right Ascension (J2000)
  59- 60 I2     min     RAm     Minute of Right Ascension (J2000)
  62- 65 F4.1   s       RAs     Second of Right Ascension (J2000)
      67 A1     ---     DE-     Sign of the Declination (J2000)
  68- 69 I2     deg     DEd     Degree of Declination (J2000)
  71- 72 I2     arcmin  DEm     Arcminute of Declination (J2000)
  74- 77 F4.1   arcsec  DEs     Arcsecond of Declination (J2000)
  79- 82 I4     K       TeffHRS Effective temperature from HRS study
  84- 87 F4.2   cm/s2 log(g)HRS Log of surface gravity from HRS study
  89- 92 F4.2   km/s    vtHRS   Microturbulent velocity from HRS study
  94- 98 F5.2   dex   [Fe/H]HRS HRS iron abundance relative to the Sun
 100-103 F4.2   dex  e[Fe/H]HRS Uncertainty in [Fe/H]HRS
 105-109 F5.2   dex  [Mg/Fe]HRS HRS magnesium-to-iron ratio relative to the Sun
 111-114 F4.2   dex e[Mg/Fe]HRS Uncertainty in [Mg/Fe]HRS
 116-120 F5.2   dex  [Si/Fe]HRS HRS silicon-to-iron ratio relative to the Sun
 122-125 F4.2   dex e[Si/Fe]HRS Uncertainty in [Si/Fe]HRS
 127-131 F5.2   dex  [Ca/Fe]HRS HRS calcium-to-iron ratio relative to the Sun
 133-136 F4.2   dex e[Ca/Fe]HRS Uncertainty in [Ca/Fe]HRS
 138-142 F5.2   dex  [Ti/Fe]HRS HRS titanium-to-iron ratio relative to the Sun
 144-147 F4.2   dex e[Ti/Fe]HRS Uncertainty in [Ti/Fe]HRS
 149-152 I4     K       TeffMRS Effective temperature from MRS study
 154-157 F4.2   cm/s2 log(g)MRS Log of surface gravity from MRS study
 159-162 F4.2   km/s    vtMRS   Microturbulent velocity from MRS study
 164-168 F5.2   dex   [Fe/H]MRS MRS iron abundance relative to the Sun
 170-173 F4.2   dex  e[Fe/H]MRS Uncertainty in [Fe/H]MRS
 175-179 F5.2   dex  [Mg/Fe]MRS MRS magnesium-to-iron ratio relative to the Sun
 181-184 F4.2   dex e[Mg/Fe]MRS Uncertainty in [Mg/Fe]MRS
 186-190 F5.2   dex  [Si/Fe]MRS MRS silicon-to-iron ratio relative to the Sun
 192-195 F4.2   dex e[Si/Fe]MRS Uncertainty in [Si/Fe]MRS
 197-201 F5.2   dex  [Ca/Fe]MRS MRS calcium-to-iron ratio relative to the Sun
 203-206 F4.2   dex e[Ca/Fe]MRS Uncertainty in [Ca/Fe]MRS
 208-212 F5.2   dex  [Ti/Fe]MRS MRS titanium-to-iron ratio relative to the Sun
 214-217 F4.2   dex e[Ti/Fe]MRS Uncertainty in [Ti/Fe]MRS
--------------------------------------------------------------------------------
M79            N1904-S80     Gratton & Ortolani (1989) 05 24 18.4 -24 31 43.3 4250 0.75 2.50 -1.28 0.20 +0.05 0.20 +0.01 0.20 +0.13 0.20 +0.31 0.20 4055 0.56 2.01 -1.56 0.11 +0.07 0.11 +0.20 0.11 +0.00 0.14 +0.02 0.08
NGC 2419       N2419-S1305   Shetrone et al. (2001)    07 38 16.9 +38 53 35.1 4275 0.70 2.10 -2.32 0.11 +0.30 0.18            +0.11 0.12 +0.22 0.11 4395 0.79 1.96 -2.20 0.11 +0.58 0.20 +0.48 0.11 +0.33 0.15 +0.28 0.09
NGC 2419       N2419-S1305   Shetrone et al. (2001)    07 38 16.9 +38 53 35.1 4275 0.70 2.10 -2.32 0.11 +0.30 0.18            +0.11 0.12 +0.22 0.11 4366 0.79 1.96 -2.17 0.11 +0.17 0.24 +0.30 0.19 +0.17 0.12 +0.17 0.09
M5             III-149       Ivans et al. (2001)       15 18 10.4 +02 03 32.8 4200 0.91 1.75 -1.15 0.04            +0.33 0.05 +0.25 0.04 +0.16 0.07 4218 1.05 1.89 -1.30 0.11 +0.17 0.11 +0.56 0.28 -0.03 0.14 -0.10 0.09
M5             G18155_0228   Ramirez & Cohen (2003)    15 18 15.5 +02 02 27.7 5270 3.25 1.44 -1.31 0.04 +0.28 0.06 +0.28 0.10 +0.14 0.06 +0.32 0.10 5286 3.25 1.37 -1.44 0.11 +0.26 0.14 +0.47 0.11 +0.33 0.14 +0.26 0.12
M5             II-59         Ivans et al. (2001)       15 18 30.4 +02 07 01.1 4450 1.27 1.30 -1.15 0.04            +0.37 0.05 +0.41 0.04 +0.04 0.07 4443 1.32 1.83 -1.26 0.11 +0.14 0.19 +0.30 0.11 +0.20 0.12 +0.15 0.09
M5             G18447_0453   Ramirez & Cohen (2003)    15 18 44.6 +02 04 52.5 5275 3.15 1.44 -1.37 0.05 +0.13 0.06 +0.25 0.11 +0.27 0.07 +0.35 0.10 5279 3.06 1.42 -1.23 0.11 +0.17 0.12 +0.37 0.11 +0.21 0.13 +0.20 0.09
M5             1-31          Ramirez & Cohen (2003)    15 18 45.2 +02 05 13.4 4880 2.25 1.64 -1.30 0.03 +0.24 0.08 +0.26 0.06 +0.18 0.05 +0.13 0.03 4903 2.14 1.63 -1.27 0.11 +0.22 0.11 +0.34 0.12 +0.11 0.17 +0.21 0.08
M5             IV-59         Ivans et al. (2001)       15 18 45.3 +02 04 31.0 4229 0.79 2.10 -1.25 0.07            +0.23 0.08 +0.21 0.04 +0.02 0.11 4254 0.99 1.91 -1.34 0.11 +0.14 0.12 +0.38 0.11 -0.19 0.14 +0.04 0.08
M5             G18484_0316   Ramirez & Cohen (2003)    15 18 48.3 +02 03 15.8 4995 2.50 1.58 -1.38 0.03 +0.22 0.06 +0.25 0.05 +0.26 0.06 +0.15 0.05 4980 2.41 1.57 -1.32 0.11 +0.17 0.11 +0.38 0.11 +0.26 0.13 +0.20 0.08
M5             1-109         Ramirez & Cohen (2003)    15 18 54.2 +02 05 48.0 4635 1.80 1.76 -1.43 0.03            +0.33 0.06 +0.12 0.05 +0.10 0.05 4704 1.85 1.70 -1.33 0.11 +0.20 0.12 +0.40 0.11 +0.27 0.12 +0.24 0.09
M13            J45           Cohen & Melendez (2005a)  16 41 02.6 +36 26 16.1 5055 2.25 1.55 -1.51 0.05 +0.06 0.13 +0.37 0.05 +0.18 0.05 +0.31 0.05 4979 2.26 1.61 -1.65 0.11 +0.01 0.18 +0.45 0.38 +0.25 0.39 +0.25 0.41
M13            J37           Cohen & Melendez (2005a)  16 41 06.1 +36 25 22.8 4895 2.00 1.45 -1.51 0.05 +0.12 0.10 +0.38 0.05 +0.19 0.05 +0.18 0.07 4830 2.02 1.66 -1.68 0.11 +0.08 0.16 +0.56 0.11 +0.20 0.12 +0.25 0.24
M13            J3            Sneden et al. (2004)      16 41 06.5 +36 28 14.1 4520 1.31      -1.63 0.06 +0.15 0.11                                  4514 1.36 1.82 -1.64 0.11 +0.09 0.43 +0.40 0.11 +0.26 0.12 +0.21 0.08
M13            III-73        Sneden et al. (2004)      16 41 24.1 +36 25 30.9 4210 0.69      -1.57 0.06                                             4265 0.76 1.96 -1.57 0.11 +0.10 0.13 +0.18 0.11 +0.03 0.12 -0.02 0.08
M13            III-18        Cohen & Melendez (2005a)  16 41 24.6 +36 25 45.1 4350 1.00 1.65 -1.50 0.05 +0.32 0.14 +0.43 0.05 +0.17 0.05 +0.16 0.05 4366 1.02 1.90 -1.53 0.11 -0.30 0.23 +0.17 0.11 +0.11 0.13 +0.05 0.09
M13            III-7         Cohen & Melendez (2005a)  16 41 28.3 +36 27 04.0 4550 1.40 1.35 -1.67 0.05 +0.55 0.14 +0.44 0.05 +0.23 0.05 +0.11 0.05 4628 1.45 1.80 -1.54 0.11 +0.20 0.11 +0.38 0.11 +0.18 0.12 +0.18 0.08
M13            III-52        Sneden et al. (2004)      16 41 34.3 +36 25 04.7 4275 0.87      -1.63 0.06                                             4331 0.88 1.93 -1.56 0.11 +0.10 0.12 +0.22 0.28 +0.11 0.12 +0.12 0.08
M13            L261          Sneden et al. (2004)      16 41 34.7 +36 27 59.6 4150 0.60      -1.55 0.06                                             4091 0.68 1.98 -1.56 0.11 +0.09 0.10 +0.29 0.11 +0.17 0.13 +0.09 0.08
M13            L598          Sneden et al. (2004)      16 41 41.9 +36 26 51.8 3900 0.30      -1.62 0.06 +0.28 0.11                                  3840 0.11 2.12 -1.52 0.11 +0.10 0.13 +0.09 0.12 +0.06 0.13 +0.06 0.09
M13            L629          Sneden et al. (2004)      16 41 42.5 +36 26 56.3 4010 0.36      -1.63 0.06 +0.22 0.11                                  3931 0.43 2.04 -1.54 0.11 +0.10 0.13 +0.19 0.11 +0.10 0.12 +0.00 0.09
M13            L835          Sneden et al. (2004)      16 41 47.0 +36 25 57.6 4035 0.45      -1.60 0.06 +0.01 0.11                                  4055 0.50 2.03 -1.54 0.11 -0.00 0.11 +0.25 0.53 +0.05 0.64 +0.04 0.09
M13            L940          Sneden et al. (2004)      16 41 49.7 +36 27 48.8 4050 0.48      -1.51 0.06                                             4090 0.53 2.02 -1.60 0.11 -0.24 0.15 +0.30 0.11 +0.13 0.12 +0.08 0.08
M92            VII-18        Johnson (2002)            17 16 37.5 +43 06 15.6 4250 0.20 2.30 -2.29 0.47 +0.30 0.25            +0.39 0.25 -0.14 0.25 4173 0.20 2.10 -2.38 0.11            +0.71 0.11 +0.24 0.12 +0.10 0.08
M71            1-95          Ramirez & Cohen (2002)    19 53 41.0 +18 46 04.8 4550 1.65 1.25 -0.60 0.03 +0.41 0.09 +0.47 0.06 +0.02 0.06 +0.11 0.04 4534 1.66 1.75 -0.80 0.11 +0.19 0.12 +0.28 0.13 +0.08 0.15 +0.08 0.09
M71            G53445_4647   Ramirez & Cohen (2002)    19 53 44.5 +18 46 47.0 5050 2.85 1.08 -0.60 0.03 +0.21 0.06 +0.39 0.06 +0.04 0.07 +0.25 0.04 4927 2.76 1.49 -0.96 0.12 +0.52 0.20 +0.73 0.15 +0.30 0.38 +0.30 0.26
M71            1-66          Ramirez & Cohen (2002)    19 53 45.2 +18 46 55.5 4250 1.35 1.35 -0.59 0.03 +0.44 0.09 +0.33 0.10 -0.01 0.06 +0.28 0.05 4219 1.37 1.82 -0.77 0.11 +0.13 0.12 +0.20 0.11 -0.27 0.14 +0.01 0.09
M71            G53476_4543   Ramirez & Cohen (2002)    19 53 47.6 +18 45 43.2 4900 2.65 1.13 -0.62 0.03 +0.33 0.06 +0.38 0.06 +0.01 0.06 +0.25 0.04 4886 2.52 1.55 -0.86 0.13 +0.30 0.34 +0.34 0.25 +0.02 0.48 +0.30 0.21
M71            I-9           Mishenina et al. (2003)   19 53 49.1 +18 46 60.0 4500 1.75 1.60 -0.66 0.15 -0.08 0.10 +0.22 0.16 +0.24 0.02 +0.15 0.18 4651 1.68 1.75 -0.70 0.11 +0.20 0.11 +0.28 0.11 -0.04 0.15 +0.12 0.10
M71            1-1           Ramirez & Cohen (2002)    19 53 52.3 +18 44 52.9 4700 2.05 1.20 -0.60 0.03 +0.30 0.11 +0.38 0.06 +0.15 0.06 +0.27 0.05 4564 1.98 1.67 -0.89 0.12 +0.71 0.34 +0.27 0.17 -0.20 0.46 +0.19 0.19
M15            K77           Sneden et al. (2000)      21 29 44.6 +12 07 30.2 4610 1.35      -2.37 0.02                       +0.30 0.12            4393 1.24 1.85 -2.72 0.11 +0.73 0.17 +0.82 0.11 +0.35 0.14 +0.18 0.10
M15            K146          Sneden et al. (1997)      21 29 49.9 +12 08 04.8 4450 0.80 1.90 -2.44 0.04 +0.42 0.27 +0.48 0.18 +0.21 0.05            4425 1.11 1.88 -2.61 0.11 +0.60 0.16 +0.55 0.11 +0.36 0.13 +0.29 0.08
M15            K169          Sneden et al. (1997)      21 29 50.8 +12 11 30.0 4400 0.65 2.00 -2.44 0.04 +0.06 0.27 +0.61 0.18 +0.28 0.05            4464 1.06 1.89 -2.49 0.11            +0.83 0.11 +0.42 0.12 +0.29 0.09
M15            K288          Sneden et al. (2000)      21 29 53.7 +12 10 20.1 4610 1.35      -2.37 0.02                       +0.10 0.12            4522 1.20 1.86 -2.49 0.11 +0.20 0.59 +0.50 0.11 +0.30 0.13 +0.20 0.10
M15            K341          Sneden et al. (1997)      21 29 54.9 +12 13 22.5 4275 0.45 2.00 -2.35 0.04 +0.72 0.27 +0.48 0.18 +0.32 0.05            4213 0.67 1.98 -2.55 0.11 +0.70 0.16 +0.51 0.11 +0.30 0.12 +0.20 0.09
M15            K387          Sneden et al. (1997)      21 29 55.6 +12 12 42.2 4400 0.65 1.85 -2.40 0.04 +0.41 0.27 +0.36 0.18 +0.25 0.05 +0.62 0.20 4411 1.11 1.88 -2.53 0.11 +0.33 0.25 +0.68 0.11 +0.39 0.12 +0.20 0.09
M15            K431          Sneden et al. (1997)      21 29 56.1 +12 12 33.7 4375 0.50 2.30 -2.43 0.04 +0.38 0.27 +0.62 0.18 +0.28 0.05            4278 0.84 1.94 -2.59 0.11            +0.67 0.11 +0.29 0.12 +0.18 0.08
M15            K431          Sneden et al. (1997)      21 29 56.2 +12 12 34.1 4375 0.50 2.30 -2.43 0.04 +0.38 0.27 +0.62 0.18 +0.28 0.05            4361 0.86 1.94 -2.54 0.11 +0.60 0.26 +0.74 0.12 +0.20 0.23 +0.33 0.09
M15            K634          Sneden et al. (1997)      21 29 59.3 +12 09 11.2 4225 0.30 1.85 -2.34 0.04 +0.60 0.27            +0.25 0.05            4176 0.64 1.99 -2.53 0.11 +0.52 0.14 +0.51 0.11 +0.32 0.12 +0.20 0.09
M15            K702          Sneden et al. (1997)      21 30 00.3 +12 10 50.8 4325 0.25 1.90 -2.42 0.04 +0.32 0.27            +0.30 0.05            4215 0.89 1.93 -2.67 0.11 +0.30 0.19 +0.69 0.12 +0.37 0.12 +0.20 0.08
M15            K709          Sneden et al. (2000)      21 30 00.3 +12 07 36.0 4570 1.30      -2.37 0.02                       +0.12 0.12            4454 1.13 1.87 -2.63 0.11 +0.68 0.15 +0.66 0.11 +0.29 0.12 +0.27 0.08
M15            K825          Sneden et al. (1997)      21 30 02.2 +12 11 21.5 4275 0.65 1.75 -2.42 0.04 +0.71 0.27            +0.12 0.05            4142 0.60 2.00 -2.58 0.11 +0.20 0.13 +0.47 0.11 +0.36 0.12 +0.17 0.08
M15            K825          Sneden et al. (1997)      21 30 02.2 +12 11 21.9 4275 0.65 1.75 -2.42 0.04 +0.71 0.27            +0.12 0.05            4167 0.62 2.00 -2.57 0.11 +0.22 0.24 +0.55 0.12 +0.25 0.14 +0.20 0.09
M15            K853          Sneden et al. (1997)      21 30 02.7 +12 10 44.2 4275 0.50 1.85 -2.38 0.04 +0.27 0.27 +1.00 0.18 +0.15 0.05            4223 0.70 1.98 -2.55 0.11            +0.55 0.16 +0.20 0.13 +0.10 0.10
M15            K875          Sneden et al. (2000)      21 30 03.1 +12 13 28.9 4775 1.65      -2.37 0.02                       +0.40 0.12            4827 1.44 1.80 -2.47 0.11            +0.83 0.11 +0.40 0.12 +0.40 0.09
M15            K1136         Sneden et al. (2000)      21 30 31.7 +12 08 55.1 4880 2.00      -2.37 0.02                       +0.30 0.12            4863 1.91 1.69 -2.44 0.11            +0.61 0.12 +0.30 0.12 +0.40 0.15
NGC 7492       950           Cohen & Melendez (2005b)  23 08 20.8 -15 36 20.6 4750 1.33 2.00 -2.01 0.05 +0.48 0.20 +0.49 0.11 +0.14 0.05 +0.14 0.05 4680 1.40 1.81 -2.03 0.11 +0.49 0.22 +0.35 0.14 +0.15 0.14 +0.12 0.17
NGC 7492       231           Cohen & Melendez (2005b)  23 08 22.3 -15 37 42.8 4300 0.62 2.00 -1.83 0.05 +0.70 0.16 +0.40 0.09 +0.16 0.05 +0.23 0.05 4234 0.65 1.99 -1.91 0.11 +0.25 0.16 +0.40 0.11 +0.28 0.13 +0.20 0.08
NGC 7492       458           Cohen & Melendez (2005b)  23 08 25.7 -15 37 10.1 4715 1.21 2.00 -1.86 0.05 +0.58 0.20 +0.52 0.12 +0.12 0.05 +0.25 0.07 4574 1.25 1.85 -2.06 0.11 +0.50 0.21 +0.40 0.13 +0.37 0.14 +0.19 0.09
NGC 7492       R             Cohen & Melendez (2005b)  23 08 29.4 -15 36 32.9 4650 1.18 2.00 -1.84 0.05 +0.55 0.06 +0.43 0.10 +0.18 0.05 +0.19 0.08 4506 1.21 1.86 -1.98 0.11 +0.37 0.20 +0.59 0.11 +0.30 0.13 +0.32 0.09
Milky Way halo HE 0012-1441  Cohen et al. (2006)       00 15 27.1 +14 24 37.0 5730 3.50 1.60 -2.59 0.16 +0.94 0.16            +0.49 0.11 +0.10 0.10 5682 3.34 1.35 -2.32 0.13 +0.09 0.92 +0.48 0.16 +0.30 0.15 +0.03 0.79
Milky Way halo HD 88609      Johnson (2002)            10 14 28.9 +53 33 39.4 4400 0.40 2.40 -2.97 0.16 +0.83 0.19 +0.88 0.29 +0.38 0.07 +0.19 0.15 4228 0.40 2.05 -3.38 0.11 +0.82 0.51 +1.02 0.16 +0.31 0.13 +0.29 0.09
Milky Way halo HD 115444     Pilachowski et al. (1996) 13 16 42.4 +36 22 52.7 4750 1.70 2.00 -2.77 0.13 +0.25 0.10            +0.03 0.15            4859 1.70 1.74 -2.91 0.11 +0.76 0.26 +0.41 0.15 +0.22 0.12 +0.18 0.10
Milky Way halo BS 16467-062  Lai et al. (2004,2007)    13 42 00.6 +17 48 33.0 5219 2.80 2.00 -3.79 0.16 +0.50 0.22                       +0.49 0.23 5205 2.80 1.48 -3.73 0.15                                            
Milky Way halo HD 122563     Fulbright (2000)          14 02 31.8 +09 41 09.9 4425 0.60 2.00 -2.79 0.15 +0.63 0.09 +0.42 0.07 +0.33 0.06 +0.22 0.09 4367 0.60 2.00 -3.15 0.11            +0.58 0.17 +0.41 0.14 -0.30 0.29
Milky Way halo BS 16550-087  Lai et al. (2004,2007)    14 10 26.9 +18 01 18.8 4791 1.72 2.00 -3.10 0.16 +0.64 0.22            +0.25 0.20 +0.48 0.23 4949 1.72 1.74 -3.02 0.12 +0.77 0.86            +0.08 0.23           
Milky Way halo CS 30325-028  Lai et al. (2004,2007)    15 05 19.8 +06 17 04.9 4887 1.95 2.00 -2.79 0.16                       +0.49 0.20 +0.53 0.23 4956 1.95 1.68 -2.79 0.11 +0.26 0.64 +0.51 0.17 +0.26 0.12 +0.26 0.19
Milky Way halo CS 30329-129  Lai et al. (2004,2007)    15 31 39.0 +06 48 34.9 5467 3.37 1.50 -2.41 0.16 +0.33 0.22            +0.34 0.20 +0.54 0.23 5556 3.37 1.34 -2.83 0.18                       +0.17 0.39           
Milky Way halo BD +5 3098    Johnson (2002)            15 52 17.2 +05 17 44.3 4700 1.30 1.75 -2.74 0.14 +0.74 0.14 +0.57 0.24 +0.50 0.07 +0.22 0.12 4477 1.30 1.83 -3.01 0.11 +0.49 0.52 +0.85 0.14 +0.36 0.13 -0.07 0.19
Milky Way halo BS 16084-160  Lai et al. (2004,2007)    16 28 50.6 +54 37 03.0 4762 1.66 2.00 -2.93 0.16 +0.34 0.22            +0.11 0.20 +0.28 0.23 4882 1.66 1.75 -2.98 0.12                       -0.26 0.64 -0.09 0.55
Milky Way halo BD +9 3223    Johnson (2002)            16 33 35.5 +09 06 16.3 5250 1.65 2.00 -2.29 0.11 +0.62 0.10 +0.28 0.22 +0.44 0.06 +0.31 0.11 5011 1.65 1.75 -2.45 0.11 +0.73 0.13 +0.79 0.11 +0.40 0.15 +0.45 0.10
Milky Way halo BS 16080-054  Lai et al. (2004,2007)    16 39 18.5 +60 57 42.1 4838 1.83 2.00 -2.74 0.16 +0.68 0.22            +0.32 0.20 +0.87 0.23 5018 1.83 1.71 -2.80 0.14            +0.93 0.29 +0.33 0.33           
Milky Way halo CS 22878-101  Carretta et al. (2002)    16 45 31.3 +08 14 46.0 4775 1.30 2.00 -2.93 0.16                                             4908 1.30 1.83 -3.18 0.14                       +0.01 0.40 +1.01 0.21
Milky Way halo BS 16080-093  Lai et al. (2004,2007)    16 50 38.4 +59 13 05.9 5120 2.53 2.00 -2.73 0.16 +0.35 0.22            +0.20 0.20 +0.59 0.23 5184 2.53 1.54 -2.85 0.21                                            
Milky Way halo BD +23 3130   Fulbright (2000)          17 32 41.6 +23 44 11.6 5000 2.20 2.00 -2.70 0.15 +0.55 0.09            +0.40 0.06 +0.23 0.09 5193 2.20 1.62 -2.64 0.12 +0.51 0.28 +0.81 0.18 +0.36 0.13 +0.52 0.16
Milky Way halo HD 165195     Johnson (2002)            18 04 40.0 +03 46 44.7 4375 0.30 2.50 -2.32 0.19 +0.76 0.20 +0.51 0.18 +0.41 0.12 +0.19 0.23 4280 0.30 2.07 -2.40 0.11 +0.61 0.15 +0.42 0.11 +0.30 0.12 +0.20 0.08
Milky Way halo HD 186478     Johnson (2002)            19 45 14.1 +17 29 27.1 4525 0.85 2.00 -2.61 0.16 +0.74 0.16 +0.71 0.10 +0.44 0.08 +0.18 0.15 4386 0.85 1.94 -2.86 0.11 +0.62 0.34 +0.85 0.12 +0.36 0.12 +0.31 0.15
Milky Way halo BD -18 5550   Johnson (2002)            19 58 49.7 +18 12 11.1 4600 0.95 1.90 -3.05 0.08 +0.64 0.14 +0.51 0.22 +0.42 0.04 +0.11 0.08 4624 0.95 1.92 -3.19 0.11            +0.38 0.84 +0.30 0.13 +0.36 0.21
Milky Way halo BD -17 6036   Johnson (2002)            20 37 15.9 +16 33 58.1 4700 1.35 1.90 -2.77 0.13 +0.73 0.13 +0.51 0.23 +0.42 0.08 +0.20 0.12 4699 1.35 1.82 -2.85 0.11 +0.74 0.34 +0.72 0.13 +0.31 0.13 +0.31 0.13
Milky Way halo CS 22880-086  Lai et al. (2004,2007)    20 45 47.5 +18 33 29.2 5457 3.37 1.50 -2.42 0.16 +0.08 0.22            -0.11 0.20 +0.30 0.23 5483 3.37 1.34 -2.65 0.12            +0.63 0.20 +0.20 0.13 +0.39 0.28
Milky Way halo HE 2323-0256  Cohen et al. (2008)       23 26 29.8 +02 39 58.0 4915 1.70 2.00 -3.86 0.16 +1.50 0.25 +0.63 0.00 +0.38 0.11            5056 2.46 1.56 -4.20 0.15                       +0.71 0.24           
Sculptor       1446          Geisler et al. (2005)     00 59 46.4 -33 41 23.2 3900 0.00 2.30 -1.22 0.13 -0.17 0.15 -0.33 0.18 -0.12 0.17 -0.14 0.15 3858 0.43 2.04 -1.13 0.11 -0.40 0.26            -0.01 0.23           
Sculptor       195           Geisler et al. (2005)     00 59 55.6 -33 46 39.8 4250 0.20 1.80 -2.12 0.15 +0.71 0.15 +0.03 0.18 +0.14 0.13 +0.12 0.15 4323 0.65 1.99 -2.17 0.11 +0.52 0.15 +0.28 0.21 +0.26 0.12 +0.20 0.09
Sculptor       H482          Shetrone et al. (2003)    00 59 58.2 -33 41 08.4 4400 1.10 1.70 -1.24 0.07 +0.09 0.14 -0.07 0.17 +0.06 0.06 -0.17 0.09 4393 0.83 1.95 -1.24 0.11 -0.02 0.12 -0.21 0.15 -0.02 0.13 -0.11 0.09
Sculptor       H459          Shetrone et al. (2003)    01 00 12.5 -33 43 01.3 4500 1.00 1.65 -1.66 0.07 +0.36 0.14 +0.22 0.17 +0.24 0.05 -0.05 0.09 4396 1.12 1.88 -1.96 0.12            -0.10 0.35 +0.09 0.29 +0.16 0.15
Sculptor       H479          Shetrone et al. (2003)    01 00 12.7 -33 41 15.9 4325 0.70 1.70 -1.77 0.07 +0.26 0.17 +0.00 0.23 +0.17 0.05 -0.05 0.09 4272 0.63 1.99 -1.85 0.11 +0.24 0.37 +0.03 0.15 +0.41 0.19 -0.03 0.08
Sculptor       982           Geisler et al. (2005)     01 00 16.2 -33 42 37.3 4025 0.50 2.20 -0.99 0.16 -0.20 0.11            -0.14 0.17 -0.12 0.19 4200 0.41 2.05 -0.96 0.11            -0.53 0.22 -0.16 0.19 -0.28 0.10
Sculptor       H400          Shetrone et al. (2003)    01 00 17.0 -33 45 13.6 4650 0.90 1.70 -1.98 0.08 +0.37 0.13            +0.38 0.09 -0.07 0.15 4720 1.37 1.82 -2.18 0.12            +0.94 0.17 +0.80 0.37 +0.32 0.23
Sculptor       H461          Shetrone et al. (2003)    01 00 18.2 -33 42 12.4 4500 1.20 1.70 -1.56 0.07 +0.18 0.12 +0.14 0.18 +0.22 0.06 +0.00 0.09 4280 0.78 1.96 -1.93 0.12 +0.49 0.42 +0.37 0.31 +0.51 0.28 +0.36 0.10
Sculptor       770           Geisler et al. (2005)     01 00 23.8 -33 42 17.5 4075 0.00 1.90 -1.74 0.13 +0.18 0.15 -0.31 0.18 +0.19 0.13 +0.19 0.15 4246 0.59 2.00 -1.63 0.11 +0.09 0.23 -0.02 0.15 +0.08 0.14 -0.03 0.08
Sculptor       S1020549      Frebel et al. (2010a)     01 00 47.8 -33 41 03.1 4550 0.90 2.80 -3.83 0.18 +0.15 0.25            +0.27 0.15 +0.22 0.06 4643 1.31 1.83 -3.87 0.21                                            
Fornax         BL150         Letarte et al. (2010)     02 39 13.9 -34 28 36.5 4025 0.80 2.20 -0.85 0.06 +0.01 0.16 +0.04 0.13 -0.18 0.08 -0.10 0.09 3905 0.46 2.03 -0.97 0.11 -0.11 0.21 -0.56 0.26 -0.11 0.24 -0.35 0.10
Fornax         BL185         Letarte et al. (2010)     02 39 27.6 -34 37 48.7 4098 0.69 2.10 -0.75 0.07 -0.04 0.13 +0.00 0.11 -0.12 0.08 +0.00 0.09 3783 0.34 2.06 -0.94 0.11 -0.20 0.16 +0.08 0.18 -0.32 0.74 -0.39 0.10
Fornax         BL242         Letarte et al. (2010)     02 39 28.0 -34 34 01.2 4063 0.58 2.10 -1.14 0.07 +0.24 0.13 +0.08 0.14 -0.36 0.09 -0.14 0.09 4026 0.51 2.02 -1.11 0.11 +0.19 0.26 -0.19 0.27 -0.21 0.40 -0.21 0.14
Fornax         BL197         Letarte et al. (2010)     02 39 29.3 -34 26 35.9 3956 0.68 2.20 -0.91 0.07 +0.05 0.14 -0.03 0.17 -0.42 0.09 -0.25 0.09 3827 0.24 2.09 -1.01 0.11 -0.05 0.15 -0.16 0.19 -0.21 0.22 -0.18 0.13
Fornax         BL221         Letarte et al. (2010)     02 39 31.8 -34 29 20.1 4056 0.81 2.10 -0.88 0.06 -0.11 0.15 -0.13 0.15 -0.26 0.07 -0.21 0.09 3922 0.42 2.04 -1.15 0.11 +0.11 0.15 -0.11 0.14 -0.15 0.14 -0.25 0.09
Fornax         BL208         Letarte et al. (2010)     02 39 32.9 -34 32 06.2 4159 0.89 2.10 -0.68 0.06 -0.08 0.13 -0.16 0.12 -0.07 0.09 -0.08 0.09 4050 0.51 2.02 -0.76 0.11 +0.09 0.19 -0.13 0.15 +0.10 0.22 -0.18 0.10
Fornax         M25           Shetrone et al. (2003)    02 39 47.0 -34 31 49.8 4025 0.00 2.00 -1.21 0.07 +0.02 0.10            +0.21 0.06 -0.14 0.09 3987 0.55 2.01 -1.06 0.11 -0.11 0.18 -0.18 0.15 -0.11 0.14 -0.41 0.09
Fornax         BL210         Letarte et al. (2010)     02 39 47.6 -34 27 05.8 4062 0.81 2.20 -0.78 0.07 +0.06 0.14 -0.20 0.16 -0.32 0.07 -0.09 0.09 3951 0.45 2.04 -0.79 0.11 -0.09 0.16 -0.04 0.13 -0.26 0.15 -0.23 0.11
Fornax         BL258         Letarte et al. (2010)     02 39 49.6 -34 28 50.6 4030 0.68 2.20 -0.63 0.08 -0.25 0.16 -0.21 0.14 -0.13 0.12 -0.19 0.09 3815 0.46 2.03 -0.61 0.11 -0.07 0.24 -0.19 0.13 -0.51 0.15 -0.41 0.09
Fornax         BL213         Letarte et al. (2010)     02 39 50.1 -34 35 59.3 4032 0.53 2.20 -0.96 0.06 -0.13 0.14 +0.00 0.10 -0.27 0.07 -0.05 0.09 4014 0.46 2.03 -0.87 0.11 -0.22 0.23 -0.22 0.18 -0.05 0.20 -0.08 0.10
Fornax         BL203         Letarte et al. (2010)     02 39 50.6 -34 26 47.4 4037 0.79 2.10 -0.85 0.07 -0.07 0.15 -0.05 0.20 -0.19 0.09 -0.14 0.09 3828 0.36 2.06 -1.05 0.11 +0.02 0.13 -0.02 0.13 -0.14 0.15 -0.38 0.09
Fornax         BL260         Letarte et al. (2010)     02 39 55.3 -34 29 54.8 4009 0.75 2.40 -0.89 0.06 -0.26 0.13 +0.30 0.23 -0.23 0.08 -0.13 0.09 3775 0.32 2.07 -0.97 0.11 -0.17 0.21 -0.43 0.19 -0.38 0.17 -0.40 0.08
Fornax         BL257         Letarte et al. (2010)     02 39 57.3 -34 31 21.0 3994 0.78 2.30 -0.60 0.07 -0.11 0.14 -0.03 0.13 -0.30 0.08 -0.14 0.09 3783 0.31 2.07 -0.64 0.11 -0.23 0.25 -0.33 0.14 -0.60 0.15 -0.44 0.09
Fornax         BL269         Letarte et al. (2010)     02 39 58.2 -34 32 05.3 3990 0.75 2.00 -0.83 0.08 -0.06 0.16 +0.27 0.17 -0.22 0.09 -0.08 0.09 3785 0.28 2.08 -0.99 0.11 -0.06 0.16 -0.23 0.14 -0.41 0.14 -0.36 0.09
Fornax         M21           Shetrone et al. (2003)    02 40 04.3 -34 27 11.6 4000 0.50 1.70 -0.67 0.08 +0.20 0.13 +0.08 0.14 +0.23 0.08 +0.38 0.11 3836 0.35 2.06 -0.52 0.11 -0.24 0.15 -0.30 0.13 -0.48 0.14 -0.24 0.09
Fornax         BL304         Letarte et al. (2010)     02 40 05.4 -34 32 42.7 3950 0.46 2.30 -0.99 0.06 -0.02 0.13 +0.12 0.13 -0.28 0.07 -0.17 0.09 3720 0.21 2.09 -0.96 0.11 -0.05 0.19 -0.53 0.20 -0.30 0.14 -0.40 0.08
Fornax         M12           Shetrone et al. (2003)    02 40 09.9 -34 29 59.1 4150 0.00 2.10 -1.60 0.07 +0.09 0.09 +0.29 0.14 +0.23 0.06 +0.03 0.11 4037 0.52 2.02 -1.70 0.11 +0.16 0.21 -0.06 0.16 -0.10 0.15 -0.10 0.08
Fornax         BL323         Letarte et al. (2010)     02 40 16.7 -34 29 34.5 3881 0.53 2.30 -0.93 0.06 -0.15 0.14 +0.12 0.18 -0.64 0.13 -0.27 0.09 3754 0.22 2.09 -0.99 0.11 -0.21 0.11 -0.27 0.16 -0.41 0.17 -0.48 0.09
Fornax         BL315         Letarte et al. (2010)     02 40 24.2 -34 26 20.3 4139 0.86 1.80 -0.83 0.10 -0.03 0.20 -0.05 0.11 -0.35 0.08 -0.29 0.09 4080 0.59 2.00 -1.12 0.11 +0.05 0.23 -0.27 0.16 -0.03 0.12 -0.23 0.09
Fornax         BL295         Letarte et al. (2010)     02 40 26.7 -34 26 57.1 3980 0.70 2.30 -0.72 0.08 -0.03 0.14 +0.05 0.27 -0.06 0.12 -0.05 0.09 3811 0.24 2.09 -0.66 0.11 -0.25 0.16 -0.43 0.16 -0.43 0.14 -0.38 0.09
Ursa Major II  S1            Frebel et al. (2010b)     08 49 53.4 +63 08 21.9 4850 1.40 2.00 -3.17 0.16 +0.46 0.11            +0.22 0.30 +0.25 0.24 5029 2.16 1.63 -3.05 0.16            +1.00 0.31 +0.01 0.54 +0.40 0.45
Ursa Major II  S2            Frebel et al. (2010b)     08 52 33.5 +63 05 01.3 4600 0.60 2.50 -3.30 0.16 +0.49 0.15            +0.40 0.19 +0.24 0.24 4890 1.97 1.68 -2.92 0.14            +1.12 0.23 -0.09 0.30 +0.49 0.43
Ursa Major II  S3            Frebel et al. (2010b)     08 52 59.0 +63 05 54.8 4550 1.00 2.20 -2.41 0.15 +0.78 0.17 +0.94 0.30 +0.55 0.17 +0.02 0.10 4505 1.42 1.81 -2.49 0.12 +0.51 0.54 +0.65 0.16 +0.63 0.21 -0.03 0.16
Leo I          M5            Shetrone et al. (2003)    10 08 22.0 +12 20 20.8 4250 0.80 2.20 -1.52 0.07 +0.12 0.14            +0.15 0.06 +0.11 0.10 4269 0.42 2.04 -1.32 0.11 +0.26 0.16 -0.14 0.17 +0.20 0.15 +0.07 0.11
Sextans        S58           Shetrone et al. (2001)    10 12 16.1 -01 45 47.9 4525 1.00 1.90 -1.45 0.12 -0.46 0.19            -0.12 0.10 -0.35 0.10 4398 0.78 1.96 -1.60 0.11            -0.47 0.19 -0.07 0.13 -0.45 0.09
Sextans        S56           Shetrone et al. (2001)    10 12 41.8 -01 45 27.0 4175 0.30 1.90 -1.92 0.11 +0.23 0.19            +0.08 0.10 +0.13 0.10 4251 0.56 2.01 -1.87 0.11 +0.09 0.23 -0.16 0.15 +0.05 0.12 -0.10 0.10
Sextans        S36           Shetrone et al. (2001)    10 13 04.9 -01 39 13.4 4425 1.10 2.10 -2.19 0.12 -0.08 0.20            +0.34 0.11 -0.10 0.11 4493 1.01 1.90 -2.16 0.11            +0.19 0.15 -0.10 0.15 -0.00 0.10
Sextans        S49           Shetrone et al. (2001)    10 13 11.5 -01 43 01.4 4325 0.10 2.50 -2.85 0.13 +0.41 0.20            +0.08 0.23 -0.29 0.15 4430 0.80 1.95 -2.66 0.12            +0.49 0.20 +0.03 0.18 -0.02 0.11
Sextans        S35           Shetrone et al. (2001)    10 13 57.7 -01 38 53.0 4225 0.10 2.00 -1.93 0.11 +0.27 0.19 +0.45 0.30 +0.11 0.10 +0.07 0.10 4297 0.57 2.01 -2.01 0.11 +0.17 0.21 +0.13 0.14 +0.48 0.25 +0.08 0.08
Leo IV         S1            Simon et al. (2010)       11 32 56.0 -00 30 27.8 4330 1.00 3.20 -3.21 0.27 +0.36 0.13            +0.25 0.10 +0.11 0.15 4363 0.99 1.91 -3.23 0.13            +0.88 0.37 +0.09 0.68 +0.38 0.30
Coma Berenices S1            Frebel et al. (2010b)     12 26 43.4 +23 57 02.5 4700 1.30 2.50 -2.38 0.17 +0.18 0.20            +0.13 0.18 -0.20 0.18 4923 1.98 1.67 -2.17 0.11            +0.09 0.54 +0.07 0.13 -0.20 0.16
Coma Berenices S2            Frebel et al. (2010b)     12 26 55.4 +23 56 09.8 4600 1.40 2.00 -2.95 0.14 +1.00 0.06            +0.65 0.21 +0.31 0.22 4817 1.90 1.69 -2.81 0.12 +1.07 0.19 +1.29 0.12 +0.70 0.47 +0.55 0.13
Coma Berenices S3            Frebel et al. (2010b)     12 26 56.6 +23 56 11.8 4600 1.00 2.20 -2.60 0.14 +0.52 0.08            +0.62 0.15 +0.15 0.12 4856 1.64 1.75 -2.38 0.12            +0.38 0.16 +0.21 0.26 +0.08 0.43
Ursa Minor     COS 347       Sadakane et al. (2004)    15 08 27.2 +67 10 07.7 4050 0.30 2.10 -1.67 0.14 +0.39 9.99 +0.17 9.99 +0.19 0.16 +0.16 0.34 4023 0.53 2.02 -1.64 0.11 -0.04 0.17 +0.08 0.15 -0.13 0.13 -0.20 0.09
Ursa Minor     O             Shetrone et al. (2001)    15 08 34.4 +67 10 34.3 4325 0.30 1.80 -1.91 0.11 +0.43 0.20 +0.32 0.30 +0.09 0.08 +0.20 0.07 4241 0.74 1.97 -2.18 0.11 +0.43 0.21 -0.20 0.29 +0.10 0.13 +0.00 0.10
Ursa Minor     K             Shetrone et al. (2001)    15 08 55.4 +67 15 16.0 4325 0.10 2.00 -2.17 0.12 +0.69 0.25            +0.43 0.11 +0.04 0.10 4207 0.86 1.94 -2.51 0.12                       +0.40 0.22 +0.70 0.14
Ursa Minor     COS 82        Sadakane et al. (2004)    15 09 58.6 +67 16 19.8 4300 0.30 2.00 -1.51 0.22 +0.14 9.99 -0.06 9.99 +0.04 0.19 -0.11 0.25 4254 0.72 1.97 -1.51 0.11 -0.28 0.23            -0.19 0.13 -0.40 0.09
Ursa Minor     177           Shetrone et al. (2001)    15 10 09.0 +67 12 52.1 4300 0.40 1.90 -2.01 0.11 +0.32 0.17 +0.51 0.30 +0.18 0.08 +0.15 0.08 4139 0.65 1.99 -2.12 0.11            +0.28 0.15 +0.20 0.14 -0.03 0.08
Ursa Minor     168           Shetrone et al. (2001)    15 10 10.2 +67 10 37.6 4625 1.30 1.70 -2.18 0.12 +0.23 0.17            +0.11 0.30 +0.01 0.14 4548 1.32 1.83 -2.49 0.12            +0.67 0.16 +0.32 0.51 +0.48 0.15
Ursa Minor     J12           Cohen & Huang (2010)      15 10 27.1 +67 24 35.8 4415 0.85 2.10 -1.83 0.16 +0.27 0.12 +0.21 0.18 -0.01 0.18 +0.05 0.13 4230 0.74 1.97 -2.09 0.11 +0.42 0.37 +0.09 0.67 +0.19 0.15 +0.00 0.09
Hercules       H2            Koch et al. (2008)        16 30 57.2 +12 47 20.3 4270 0.69 2.50 -2.09 0.20 +0.83 0.00            -0.11 0.05 +0.15 0.23 4145 0.74 1.97 -2.14 0.11 +0.52 0.19 -0.41 0.38 -0.26 0.14 -0.40 0.09
Draco          3053          Cohen & Huang (2009)      17 19 35.4 +57 58 46.6 4350 1.00 2.10 -1.80 0.19 +0.04 0.32 +0.06 0.13 -0.01 0.18 -0.01 0.16 4361 0.64 1.99 -1.76 0.11 -0.19 0.44 -0.16 0.17 +0.03 0.14 -0.02 0.10
Draco          3150          Cohen & Huang (2009)      17 19 36.3 +57 51 24.9 4380 0.60 2.30 -1.96 0.16 +0.22 0.22 +0.15 0.13 +0.07 0.14 +0.02 0.16 4369 0.64 1.99 -1.90 0.11 +0.31 0.19 +0.06 0.14 +0.16 0.14 +0.02 0.10
Draco          3157          Cohen & Huang (2009)      17 19 41.8 +57 52 19.2 4510 0.70 2.40 -2.52 0.18 +0.23 0.06 +0.33 0.12 +0.22 0.17 +0.14 0.13 4470 0.50 2.02 -2.50 0.11 +0.35 0.40 +0.53 0.15 +0.29 0.12 +0.26 0.10
Draco          267           Shetrone et al. (1998)    17 19 44.7 +57 57 37.0 4180 0.60 1.95 -1.67 0.13 -0.04 0.21            +0.19 0.08 +0.02 0.31 4184 0.42 2.04 -1.72 0.11 +0.06 0.18 -0.09 0.14 -0.02 0.12 -0.10 0.08
Draco          11            Shetrone et al. (2001)    17 20 05.6 +57 57 52.8 4475 0.80 1.80 -1.72 0.11 +0.07 0.15            +0.16 0.08 +0.09 0.07 4432 0.79 1.96 -1.91 0.11 +0.11 0.23 -0.04 0.15 +0.00 0.24 +0.05 0.09
Draco          343           Shetrone et al. (2001)    17 20 13.5 +57 51 59.3 4475 0.90 1.80 -1.86 0.11 +0.06 0.20            +0.03 0.11 -0.03 0.11 4459 0.83 1.95 -1.95 0.11 -0.29 0.46 +0.22 0.13 -0.00 0.15 -0.00 0.09
Draco          119           Fulbright et al. (2004)   17 20 16.1 +57 52 56.1 4440 0.88 2.40 -2.95 0.20 +0.54 0.22            -0.07 0.17 +0.07 0.13 4467 0.82 1.95 -2.95 0.12                       +0.16 0.20 +0.16 0.22
Draco          361           Cohen & Huang (2009)      17 20 34.1 +57 53 32.0 4420 0.75 2.00 -1.56 0.18 +0.03 0.14 -0.16 0.23 -0.09 0.15 -0.10 0.16 4414 0.71 1.98 -1.58 0.11 -0.12 0.15 -0.09 0.15 -0.10 0.14 -0.10 0.11
Draco          19219         Cohen & Huang (2009)      17 21 43.7 +57 57 12.7 4500 0.75 2.90 -3.08 0.21 +0.37 0.17 +0.42 0.30 -0.02 0.18 +0.02 0.12 4465 0.70 1.98 -2.93 0.12 +0.19 0.72 +0.78 0.17 +0.26 0.17 +0.02 0.26
Draco          19629         Cohen & Huang (2009)      17 21 58.2 +57 56 04.2 4460 0.80 2.90 -2.72 0.19 +0.24 0.10 +0.58 0.30 +0.16 0.16 +0.03 0.11 4311 0.55 2.01 -2.73 0.11            +0.40 0.24 +0.19 0.30 -0.07 0.21


==> table_linelist.dat <==
Title: Multi-Element Abundance Measurements from Medium-Resolution
       Spectra. II. Catalog of Stars in Milky Way Dwarf Satellite
       Galaxies
Authors: Kirby, E. N., Guhathakurta, P., Simon, J. D., Geha, M. C., Rockosi,
         C. M., Sneden, C., Cohen, J. G., Sohn, S. T., Majewski, S. R., and
         Siegel, M.
Table: Important Atomic Spectral Lines
================================================================================
Byte-by-byte Description of file: table_linelist.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---     element Element
       4 A1     ---     ion     Ionization state of element
   6- 13 F8.3   Ang     lambda  Wavelength
  15- 19 F5.3   eV      EP      Excitation potential
  21- 26 F6.3   ---     loggf   Logarithm of oscillator strength, log(gf)
--------------------------------------------------------------------------------
Mg I 6319.237 5.110 -2.150
Mg I 6319.495 5.108 -2.630
Mg I 7691.553 5.753 -0.800
Mg I 7811.133 5.946 -1.550
Mg I 7811.141 5.946 -1.550
Mg I 8047.720 5.932 -1.970
Mg I 8098.719 5.946 -1.120
Mg I 8098.727 5.946 -1.450
Mg I 8213.034 5.753 -0.509
Mg I 8346.106 5.946 -1.080
Mg I 8346.119 5.946 -0.920
Mg I 8346.128 5.946 -1.400
Mg I 8712.676 5.932 -1.600
Mg I 8712.689 5.932 -1.200
Mg I 8717.816 5.933 -1.600
Mg I 8717.825 5.933 -1.000
Mg I 8736.006 5.946 -1.930
Mg I 8736.019 5.946 -0.500
Mg I 8736.019 5.946 -0.500
Mg I 8736.029 5.946 -1.020
Mg I 8923.569 5.394 -1.678
Si I 7003.572 5.964 -0.800
Si I 7005.883 5.984 -0.600
Si I 7017.653 5.871 -1.220
Si I 7034.901 5.871 -0.750
Si I 7164.688 5.871 -1.270
Si I 7165.545 5.871 -0.650
Si I 7193.553 6.079 -0.650
Si I 7193.584 5.616 -0.650
Si I 7235.329 5.616 -1.420
Si I 7235.818 5.616 -1.650
Si I 7250.627 5.619 -1.100
Si I 7275.293 5.616 -1.150
Si I 7282.830 6.210 -0.600
Si I 7289.182 5.619 -0.500
Si I 7290.267 5.619 -2.000
Si I 7405.780 5.610 -0.500
Si I 7409.083 5.616 -0.950
Si I 7409.151 5.964 -1.620
Si I 7415.353 5.616 -1.700
Si I 7415.948 5.616 -0.600
Si I 7423.496 5.619 -0.314
Si I 7680.258 5.860 -0.520
Si I 7742.717 6.206 -0.100
Si I 7799.996 6.181 -0.700
Si I 7849.966 6.191 -0.720
Si I 7918.384 5.954 -0.600
Si I 7932.348 5.964 -0.300
Si I 7944.001 5.984 -0.100
Si I 8501.544 5.871 -1.250
Si I 8502.219 5.871 -0.950
Si I 8536.164 6.181 -0.700
Si I 8556.777 5.871 -0.300
Si I 8556.805 6.191 -0.500
Si I 8648.455 6.210  0.000
Si I 8728.010 6.181 -0.300
Si I 8742.446 5.871 -0.400
Si I 8751.177 5.871 -1.650
Si I 8752.007 5.871 -0.100
Si I 8790.389 6.191 -0.400
Si I 8892.720 5.984 -0.750
Ca I 6439.075 2.526  0.200
Ca I 6449.808 2.521 -0.550
Ca I 6455.598 2.523 -1.350
Ca I 6462.567 2.523  0.310
Ca I 6464.673 2.526 -2.320
Ca I 6471.662 2.526 -0.653
Ca I 6493.781 2.521  0.140
Ca I 6499.650 2.523 -0.590
Ca I 6508.850 2.526 -2.650
Ca I 6572.779 0.000 -4.290
Ca I 6717.681 2.709 -0.400
Ca I 7148.150 2.709  0.208
Ca I 7202.200 2.709 -0.100
Ca I 7326.145 2.933 -0.200
Ti I 6312.240 1.460 -1.552
Ti I 6336.100 1.443 -1.742
Ti I 6364.850 0.021 -4.748
Ti I 6366.346 1.460 -1.700
Ti I 6508.120 1.430 -2.146
Ti I 6554.230 1.443 -1.219
Ti I 6554.828 3.569  0.071
Ti I 6556.070 1.460 -1.075
Ti I 6599.110 0.900 -2.085
Ti I 6743.122 0.900 -1.700
Ti I 6745.547 2.236 -1.400
Ti I 6746.334 1.887 -2.200
Ti I 6861.448 2.267 -0.850
Ti I 6996.638 2.334 -1.185
Ti I 7004.601 2.333 -1.252
Ti I 7007.955 2.175 -1.709
Ti I 7008.372 2.334 -1.462
Ti I 7038.812 2.345 -0.721
Ti I 7039.265 3.154 -0.468
Ti I 7138.072 1.430 -3.000
Ti I 7138.910 1.443 -1.590
Ti I 7160.337 1.430 -2.300
Ti I 7188.566 1.430 -1.760
Ti I 7189.877 2.578 -0.450
Ti I 7209.440 1.460 -0.500
Ti I 7213.350 1.739 -2.000
Ti I 7216.183 1.443 -1.260
Ti I 7244.860 1.443 -0.810
Ti I 7251.720 1.430 -0.770
Ti I 7253.755 1.749 -1.569
Ti I 7253.761 2.160 -1.581
Ti I 7266.249 1.734 -2.000
Ti I 7299.678 1.430 -1.940
Ti I 7315.511 2.175 -1.450
Ti I 7316.369 2.239 -1.600
Ti I 7318.378 2.250 -1.000
Ti I 7344.695 1.460 -1.000
Ti I 7357.740 1.443 -1.121
Ti I 7364.101 1.430 -1.190
Ti I 7366.562 1.430 -2.050
Ti I 7423.183 1.443 -2.640
Ti I 7424.586 0.826 -3.600
Ti I 7440.578 2.256 -0.900
Ti I 7456.582 0.818 -3.450
Ti I 7469.939 0.836 -3.300
Ti I 7489.578 2.249 -1.050
Ti I 7767.444 0.900 -3.200
Ti I 7840.557 0.900 -3.422
Ti I 7852.677 0.848 -2.810
Ti I 7884.997 0.836 -3.250
Ti I 7949.170 1.502 -1.460
Ti I 7961.531 3.305  0.012
Ti I 7978.815 1.887 -1.000
Ti I 7978.948 3.319  0.000
Ti I 8024.840 1.879 -1.140
Ti I 8068.240 1.873 -1.280
Ti I 8307.417 0.826 -2.933
Ti I 8334.390 0.818 -2.637
Ti I 8353.150 0.813 -2.677
Ti I 8363.586 2.092 -1.800
Ti I 8364.237 0.836 -1.756
Ti I 8377.861 0.826 -1.612
Ti I 8382.530 0.818 -1.632
Ti I 8382.780 0.813 -1.785
Ti I 8396.898 0.813 -1.779
Ti I 8412.360 0.818 -1.484
Ti I 8416.951 2.236 -1.200
Ti I 8417.525 2.117 -1.900
Ti I 8424.423 2.103 -1.400
Ti I 8426.520 0.826 -1.252
Ti I 8434.957 0.848 -0.770
Ti I 8435.652 0.836 -1.023
Ti I 8438.923 2.256 -0.797
Ti I 8450.892 2.249 -0.903
Ti I 8457.103 1.749 -2.050
Ti I 8518.028 2.134 -1.100
Ti I 8518.352 1.879 -1.200
Ti I 8548.088 1.873 -1.330
Ti I 8682.990 1.053 -1.940
Ti I 8692.330 1.046 -2.295
Ti I 8734.690 1.053 -2.385
Ti I 8766.676 1.067 -2.300
Ti I 8778.685 1.749 -2.160
Ti I 8989.448 1.734 -1.685
Ti I 9027.325 1.739 -1.458
Ti I 9090.695 1.749 -1.295
Fe I 6301.501 3.651 -0.718
Fe I 6302.494 3.686 -1.230
Fe I 6311.237 4.500 -2.230
Fe I 6311.500 2.829 -3.141
Fe I 6315.307 4.140 -1.232
Fe I 6315.421 4.143 -2.280
Fe I 6315.812 4.076 -1.730
Fe I 6318.018 2.453 -2.130
Fe I 6322.685 2.586 -2.426
Fe I 6330.850 4.733 -1.300
Fe I 6335.331 2.196 -2.177
Fe I 6336.824 3.684 -0.856
Fe I 6338.877 4.795 -1.030
Fe I 6344.149 2.431 -2.923
Fe I 6353.836 0.914 -6.477
Fe I 6355.029 2.843 -2.291
Fe I 6355.177 4.500 -1.980
Fe I 6358.634 4.140 -1.657
Fe I 6358.698 0.858 -4.468
Fe I 6362.876 4.186 -1.780
Fe I 6364.366 4.795 -1.330
Fe I 6364.701 4.584 -2.030
Fe I 6380.743 4.183 -1.376
Fe I 6392.539 2.279 -4.070
Fe I 6393.601 2.431 -1.576
Fe I 6400.001 3.600 -0.290
Fe I 6400.318 0.914 -4.318
Fe I 6408.018 3.684 -1.018
Fe I 6411.649 3.651 -0.718
Fe I 6416.929 4.795 -1.730
Fe I 6419.639 3.943 -2.780
Fe I 6419.950 4.733 -0.280
Fe I 6421.351 2.277 -2.027
Fe I 6430.846 2.174 -2.006
Fe I 6436.407 4.186 -2.430
Fe I 6462.725 2.452 -2.501
Fe I 6469.123 2.404 -4.415
Fe I 6469.193 4.835 -0.900
Fe I 6475.624 2.557 -2.942
Fe I 6481.870 2.277 -2.984
Fe I 6483.943 1.485 -5.730
Fe I 6494.497 4.730 -1.430
Fe I 6494.980 2.402 -1.273
Fe I 6495.742 4.835 -1.070
Fe I 6496.467 4.795 -0.620
Fe I 6498.939 0.957 -4.687
Fe I 6501.670 4.000 -2.230
Fe I 6518.367 2.831 -2.590
Fe I 6528.530 4.000 -2.730
Fe I 6533.929 4.558 -1.360
Fe I 6546.239 2.756 -1.536
Fe I 6547.572 0.958 -6.950
Fe I 6551.677 0.990 -5.920
Fe I 6569.215 4.733 -0.360
Fe I 6574.228 0.989 -5.004
Fe I 6575.016 2.586 -2.710
Fe I 6581.210 1.484 -4.679
Fe I 6592.914 2.725 -1.473
Fe I 6593.870 2.431 -2.422
Fe I 6597.561 4.795 -1.010
Fe I 6608.026 2.279 -4.090
Fe I 6609.110 2.557 -2.692
Fe I 6609.550 4.500 -2.290
Fe I 6609.676 0.990 -5.930
Fe I 6613.825 1.011 -5.930
Fe I 6625.022 1.010 -5.336
Fe I 6627.545 4.548 -1.630
Fe I 6633.413 4.835 -1.360
Fe I 6633.750 4.555 -0.799
Fe I 6634.107 4.795 -1.330
Fe I 6639.690 4.610 -1.730
Fe I 6639.878 4.076 -2.590
Fe I 6646.932 2.608 -4.120
Fe I 6648.081 1.010 -5.918
Fe I 6653.853 4.154 -2.530
Fe I 6663.231 4.559 -1.490
Fe I 6663.442 2.422 -2.479
Fe I 6665.427 1.557 -5.930
Fe I 6667.419 2.453 -4.530
Fe I 6667.711 4.581 -2.112
Fe I 6677.955 2.559 -3.759
Fe I 6677.987 2.690 -1.418
Fe I 6696.320 4.835 -1.710
Fe I 6703.567 2.758 -3.110
Fe I 6705.101 4.607 -1.160
Fe I 6710.319 1.485 -5.010
Fe I 6713.046 4.607 -1.630
Fe I 6713.195 4.143 -2.610
Fe I 6713.745 4.795 -1.540
Fe I 6715.383 4.607 -1.630
Fe I 6716.237 4.580 -1.950
Fe I 6717.524 4.607 -1.880
Fe I 6725.357 4.103 -2.310
Fe I 6726.661 4.607 -1.130
Fe I 6733.151 4.638 -1.580
Fe I 6737.987 4.558 -1.760
Fe I 6738.226 3.500 -3.430
Fe I 6739.522 1.556 -4.794
Fe I 6745.957 4.076 -2.780
Fe I 6746.955 2.608 -4.480
Fe I 6750.153 2.422 -2.621
Fe I 6752.707 4.635 -1.204
Fe I 6755.605 4.000 -2.530
Fe I 6783.264 2.559 -4.730
Fe I 6783.704 2.588 -4.130
Fe I 6786.425 3.241 -3.830
Fe I 6786.860 4.191 -2.030
Fe I 6793.259 4.073 -2.326
Fe I 6793.610 4.500 -2.070
Fe I 6796.125 4.143 -2.660
Fe I 6801.865 1.608 -5.930
Fe I 6804.001 4.648 -1.496
Fe I 6804.271 4.581 -1.813
Fe I 6806.845 2.727 -3.210
Fe I 6810.263 4.603 -0.986
Fe I 6820.372 4.638 -1.280
Fe I 6828.591 4.638 -0.900
Fe I 6837.006 4.590 -1.687
Fe I 6838.695 4.500 -2.180
Fe I 6838.825 6.100 -0.280
Fe I 6839.831 2.559 -3.480
Fe I 6841.339 4.607 -0.820
Fe I 6842.686 4.638 -1.330
Fe I 6843.656 4.548 -0.910
Fe I 6851.636 1.608 -5.530
Fe I 6854.823 4.590 -1.926
Fe I 6855.162 4.555 -0.741
Fe I 6855.713 4.607 -1.950
Fe I 6857.250 4.076 -2.200
Fe I 6858.150 4.604 -0.930
Fe I 6860.290 2.609 -4.280
Fe I 6860.948 2.832 -4.430
Fe I 6861.942 2.424 -3.930
Fe I 6862.490 4.560 -1.560
Fe I 6875.444 2.453 -4.230
Fe I 6875.997 4.186 -2.680
Fe I 6880.630 4.154 -2.410
Fe I 6885.756 4.652 -1.510
Fe I 6898.292 4.220 -2.230
Fe I 6911.520 2.424 -4.090
Fe I 6916.682 4.154 -1.330
Fe I 6930.630 4.580 -2.130
Fe I 6933.018 4.190 -2.380
Fe I 6933.598 2.430 -3.930
Fe I 6933.652 4.143 -2.192
Fe I 6945.205 2.422 -2.482
Fe I 6947.495 4.584 -1.686
Fe I 6950.815 2.588 -4.530
Fe I 6951.247 4.560 -1.130
Fe I 6960.322 4.590 -2.020
Fe I 6970.473 3.017 -4.080
Fe I 6971.932 3.015 -3.340
Fe I 6975.431 5.900 -0.430
Fe I 6976.259 4.638 -1.980
Fe I 6976.930 4.584 -1.910
Fe I 6977.430 4.590 -1.710
Fe I 6978.852 2.482 -2.500
Fe I 6979.160 2.832 -4.230
Fe I 6988.523 2.404 -3.550
Fe I 6999.884 4.103 -1.500
Fe I 7000.615 4.140 -2.385
Fe I 7007.965 4.178 -2.000
Fe I 7010.349 4.580 -2.080
Fe I 7011.350 4.593 -1.930
Fe I 7012.585 5.500 -0.830
Fe I 7014.985 2.453 -4.330
Fe I 7016.057 2.424 -3.130
Fe I 7016.392 4.154 -1.180
Fe I 7016.718 4.500 -2.130
Fe I 7022.954 4.191 -1.230
Fe I 7024.065 4.076 -2.110
Fe I 7024.641 4.555 -1.080
Fe I 7038.224 4.217 -1.250
Fe I 7038.768 4.256 -2.080
Fe I 7044.634 4.956 -1.680
Fe I 7068.410 4.076 -1.430
Fe I 7069.540 2.559 -4.470
Fe I 7071.880 4.607 -2.070
Fe I 7083.395 4.913 -1.410
Fe I 7086.722 3.603 -2.630
Fe I 7090.383 4.230 -1.170
Fe I 7091.911 4.956 -1.639
Fe I 7093.075 4.560 -2.080
Fe I 7095.408 4.210 -2.130
Fe I 7103.146 2.433 -4.618
Fe I 7107.461 4.186 -2.100
Fe I 7112.166 2.990 -3.130
Fe I 7114.549 2.692 -4.140
Fe I 7127.564 4.988 -1.230
Fe I 7130.922 4.217 -0.780
Fe I 7132.986 4.076 -1.758
Fe I 7142.516 4.960 -1.060
Fe I 7145.304 4.610 -1.430
Fe I 7148.723 4.283 -2.400
Fe I 7151.468 2.480 -3.780
Fe I 7155.630 5.010 -1.130
Fe I 7158.474 3.654 -2.910
Fe I 7164.453 4.190 -0.530
Fe I 7175.917 4.559 -1.391
Fe I 7176.876 4.988 -0.980
Fe I 7179.993 1.485 -4.830
Fe I 7181.192 4.220 -1.230
Fe I 7181.904 4.913 -1.594
Fe I 7187.318 4.100 -0.147
Fe I 7189.145 3.071 -2.830
Fe I 7190.130 3.111 -3.480
Fe I 7191.632 4.988 -1.162
Fe I 7192.440 5.500 -0.930
Fe I 7194.894 5.020 -1.194
Fe I 7207.112 4.073 -1.271
Fe I 7207.395 4.150 -0.330
Fe I 7212.432 4.956 -1.180
Fe I 7219.685 4.076 -1.630
Fe I 7221.200 4.559 -1.380
Fe I 7222.877 4.607 -1.930
Fe I 7223.661 3.017 -2.355
Fe I 7228.698 2.759 -3.410
Fe I 7239.863 4.209 -1.330
Fe I 7244.840 4.956 -0.953
Fe I 7254.635 4.500 -1.680
Fe I 7256.140 4.956 -1.580
Fe I 7258.879 2.176 -5.230
Fe I 7260.989 2.728 -3.680
Fe I 7261.519 4.559 -1.430
Fe I 7268.565 3.882 -3.030
Fe I 7278.490 4.990 -1.630
Fe I 7282.352 5.010 -1.130
Fe I 7284.835 4.143 -1.680
Fe I 7285.270 4.607 -1.730
Fe I 7288.735 4.220 -1.230
Fe I 7292.829 4.555 -1.103
Fe I 7293.045 4.256 -1.060
Fe I 7300.516 4.988 -1.280
Fe I 7306.562 4.178 -1.680
Fe I 7307.932 4.140 -1.531
Fe I 7311.077 4.283 -1.130
Fe I 7311.244 4.260 -2.030
Fe I 7316.766 2.692 -3.980
Fe I 7320.683 4.555 -1.155
Fe I 7323.884 1.400 -5.330
Fe I 7333.557 4.256 -2.080
Fe I 7344.170 2.728 -4.030
Fe I 7347.160 2.759 -4.350
Fe I 7351.110 4.988 -1.130
Fe I 7351.510 4.960 -0.900
Fe I 7353.500 4.730 -1.650
Fe I 7363.910 4.956 -1.310
Fe I 7366.370 4.638 -1.930
Fe I 7370.116 4.733 -1.830
Fe I 7382.624 2.692 -4.080
Fe I 7382.909 4.607 -1.730
Fe I 7386.332 4.910 -0.560
Fe I 7389.270 4.500 -1.830
Fe I 7389.335 4.913 -0.795
Fe I 7389.401 4.301 -0.716
Fe I 7400.870 2.609 -4.540
Fe I 7401.685 4.183 -1.353
Fe I 7411.154 4.283 -0.430
Fe I 7418.667 4.140 -1.376
Fe I 7421.559 4.638 -1.830
Fe I 7430.533 2.590 -3.930
Fe I 7430.838 4.600 -1.680
Fe I 7435.583 5.309 -0.980
Fe I 7440.906 4.910 -0.730
Fe I 7443.022 4.186 -1.830
Fe I 7445.693 2.279 -5.128
Fe I 7445.746 4.256 -0.180
Fe I 7447.384 4.956 -1.130
Fe I 7447.905 5.300 -1.230
Fe I 7453.998 4.186 -2.540
Fe I 7461.521 2.559 -3.580
Fe I 7471.740 2.728 -4.630
Fe I 7473.554 4.607 -1.930
Fe I 7476.376 4.795 -1.700
Fe I 7477.506 3.882 -3.027
Fe I 7481.742 2.758 -4.230
Fe I 7481.933 4.795 -1.880
Fe I 7482.213 5.086 -1.580
Fe I 7491.649 4.301 -1.080
Fe I 7494.720 1.557 -5.730
Fe I 7495.071 4.220 -0.030
Fe I 7498.530 4.143 -2.260
Fe I 7506.015 5.064 -1.426
Fe I 7507.261 4.415 -1.130
Fe I 7511.020 4.175  0.099
Fe I 7523.214 5.100 -1.530
Fe I 7531.141 4.371 -0.630
Fe I 7540.430 2.727 -4.030
Fe I 7546.170 4.500 -1.430
Fe I 7547.890 5.100 -1.330
Fe I 7559.710 5.064 -1.280
Fe I 7563.005 4.840 -1.730
Fe I 7568.894 4.283 -1.012
Fe I 7583.788 3.018 -2.015
Fe I 7586.020 4.310 -0.130
Fe I 7588.305 5.033 -1.250
Fe I 7593.791 2.588 -4.655
Fe I 7605.359 5.033 -1.260
Fe I 7610.356 4.991 -1.513
Fe I 7615.088 2.692 -4.552
Fe I 7617.992 4.186 -2.530
Fe I 7620.509 4.733 -0.889
Fe I 7650.943 2.692 -3.630
Fe I 7653.760 4.792 -0.886
Fe I 7661.189 4.256 -1.030
Fe I 7664.159 4.835 -1.330
Fe I 7664.300 2.990 -1.813
Fe I 7710.364 4.217 -1.113
Fe I 7714.609 4.000 -2.880
Fe I 7719.042 5.030 -1.230
Fe I 7723.208 2.277 -3.617
Fe I 7745.500 5.086 -1.330
Fe I 7746.587 5.064 -1.430
Fe I 7748.269 2.947 -1.751
Fe I 7751.105 4.990 -0.930
Fe I 7780.558 4.470 -0.110
Fe I 7807.905 4.990 -0.630
Fe I 7810.808 5.033 -1.402
Fe I 7832.194 4.435 -0.030
Fe I 7855.396 5.060 -1.180
Fe I 7869.611 4.371 -1.950
Fe I 7912.867 0.858 -4.848
Fe I 7937.140 4.310  0.070
Fe I 7941.089 3.271 -2.286
Fe I 7941.832 3.047 -3.930
Fe I 7945.844 4.386  0.120
Fe I 7954.939 2.990 -3.930
Fe I 7955.690 5.030 -1.330
Fe I 7959.135 5.030 -1.330
Fe I 7994.476 4.500 -1.250
Fe I 7998.947 4.370  0.000
Fe I 8027.943 3.252 -3.080
Fe I 8028.309 4.473 -0.924
Fe I 8046.047 4.415 -0.212
Fe I 8072.157 2.420 -4.330
Fe I 8075.151 0.914 -5.088
Fe I 8080.545 3.301 -3.030
Fe I 8085.176 4.446 -0.370
Fe I 8096.870 4.076 -2.030
Fe I 8108.319 2.728 -4.082
Fe I 8112.161 2.692 -3.907
Fe I 8129.315 2.759 -4.380
Fe I 8145.470 4.500 -2.080
Fe I 8146.670 3.274 -3.730
Fe I 8149.716 4.584 -1.946
Fe I 8178.987 4.312 -2.330
Fe I 8186.792 4.913 -0.945
Fe I 8198.930 4.435 -0.730
Fe I 8204.103 0.914 -6.052
Fe I 8204.935 0.958 -5.530
Fe I 8207.745 4.446 -1.030
Fe I 8220.379 4.317  0.275
Fe I 8231.745 4.913 -1.637
Fe I 8232.310 4.415 -1.037
Fe I 8239.128 2.422 -3.179
Fe I 8248.130 4.370 -1.180
Fe I 8263.830 4.960 -1.730
Fe I 8269.642 4.590 -2.069
Fe I 8275.891 4.956 -1.280
Fe I 8289.665 4.500 -2.180
Fe I 8293.515 3.301 -2.305
Fe I 8303.099 2.728 -4.630
Fe I 8307.609 0.990 -6.330
Fe I 8310.060 4.500 -1.980
Fe I 8310.978 0.958 -6.730
Fe I 8327.056 2.196 -1.525
Fe I 8331.915 4.390 -0.230
Fe I 8339.398 4.435 -0.630
Fe I 8342.203 2.949 -3.730
Fe I 8342.860 4.988 -1.630
Fe I 8345.186 2.692 -4.630
Fe I 8349.046 0.915 -5.714
Fe I 8358.521 2.990 -3.480
Fe I 8360.794 4.473 -1.230
Fe I 8365.634 3.249 -1.906
Fe I 8382.238 0.990 -6.280
Fe I 8387.772 2.174 -1.493
Fe I 8395.118 4.100 -2.630
Fe I 8401.404 2.484 -3.730
Fe I 8422.911 4.143 -2.230
Fe I 8424.133 4.956 -1.234
Fe I 8425.891 1.011 -6.780
Fe I 8439.563 4.549 -0.828
Fe I 8446.388 4.988 -1.292
Fe I 8447.636 0.958 -6.330
Fe I 8468.407 2.221 -2.072
Fe I 8471.739 4.956 -1.180
Fe I 8480.630 4.988 -1.630
Fe I 8481.982 4.186 -2.230
Fe I 8496.984 4.608 -1.030
Fe I 8514.072 2.196 -2.229
Fe I 8515.108 3.015 -2.073
Fe I 8526.669 4.909 -0.760
Fe I 8538.014 4.913 -1.330
Fe I 8562.100 4.500 -2.080
Fe I 8571.802 5.010 -1.280
Fe I 8582.257 2.988 -2.133
Fe I 8592.945 4.956 -1.030
Fe I 8598.830 4.383 -1.088
Fe I 8607.071 5.010 -1.530
Fe I 8610.602 4.435 -1.930
Fe I 8611.804 2.843 -1.850
Fe I 8613.935 4.988 -1.230
Fe I 8616.276 4.913 -1.030
Fe I 8621.601 2.949 -2.451
Fe I 8632.412 4.103 -2.630
Fe I 8654.417 3.301 -3.630
Fe I 8661.900 2.221 -1.537
Fe I 8663.716 4.988 -1.289
Fe I 8667.363 2.453 -4.930
Fe I 8674.746 2.829 -1.680
Fe I 8678.927 2.453 -4.738
Fe I 8679.638 4.966 -1.230
Fe I 8688.626 2.174 -1.212
Fe I 8689.701 3.047 -3.830
Fe I 8698.707 2.990 -3.480
Fe I 8699.454 4.955 -0.560
Fe I 8710.392 4.913 -0.430
Fe I 8713.188 2.947 -2.467
Fe I 8713.210 4.988 -0.980
Fe I 8729.148 3.415 -3.030
Fe I 8747.423 3.018 -3.488
Fe I 8757.188 2.843 -1.915
Fe I 8763.962 4.652 -0.230
Fe I 8784.434 4.956 -1.280
Fe I 8790.522 4.984 -0.586
Fe I 8793.338 4.608 -0.180
Fe I 8796.478 4.956 -1.380
Fe I 8824.221 2.196 -1.540
Fe I 8834.013 4.218 -2.730
Fe I 8838.429 2.856 -1.871
Fe I 8846.736 5.010 -0.846
Fe I 8862.050 5.360 -1.130
Fe I 8866.935 4.500 -0.180
Fe I 8868.431 3.018 -2.830
Fe I 8876.022 5.020 -1.119
Fe I 8878.248 2.990 -3.730
Fe I 8878.746 4.191 -2.630
Fe I 8878.950 2.588 -4.430
Fe I 8905.982 5.000 -1.480
Fe I 8920.008 5.060 -0.730
Fe I 8929.078 5.082 -0.893
Fe I 8931.774 3.047 -3.630
Fe I 8943.065 2.832 -3.180
Fe I 8945.189 5.033 -0.365
Fe I 8946.272 2.845 -3.325
Fe I 8950.187 4.154 -2.580
Fe I 8975.401 2.988 -2.216
Fe I 8978.195 3.420 -3.580
Fe I 8984.880 5.100 -1.130
Fe I 8994.635 3.274 -3.930
Fe I 8999.557 2.831 -1.451
Fe I 9008.428 5.067 -1.183
Fe I 9010.595 2.607 -2.953
Fe I 9012.075 4.987 -0.311
Fe I 9013.976 2.279 -3.930
Fe I 9019.740 5.100 -1.330
Fe I 9024.369 4.913 -0.730
Fe I 9024.747 4.991 -1.530
Fe I 9030.708 2.845 -3.420
Fe I 9062.246 5.086 -1.050
Fe I 9070.409 5.086 -1.330
Fe I 9070.427 4.220 -2.683
Fe I 9079.577 4.652 -1.042
Fe I 9080.379 4.956 -1.080
Fe I 9084.182 4.256 -2.630
Fe I 9088.318 2.845 -1.930
Fe I 9089.404 2.949 -1.805
Fe I 9098.601 4.988 -1.630

